Decoupled Strategy for Imbalanced Workloads in MapReduce Frameworks

In this work, we consider the integration of MPI one-sided communication and non-blocking I/O in HPC-centric MapReduce frameworks. Using a decoupled strategy, we aim to overlap the Map and Reduce phases of the algorithm by allowing processes to communicate and synchronize using solely one-sided operations. Hence, we effectively increase the performance in situations where the workload per process is unexpectedly unbalanced. Using a Word-Count implementation and a large dataset from the Purdue MapReduce Benchmarks Suite (PUMA), we demonstrate that our approach can provide up to 23% performance improvement on average compared to a reference MapReduce implementation that uses state-of-the-art MPI collective communication and I/O.

==> figures/data/1S_b0.dat <==
time	rank	vm_size	vm_rss	step
0.056471	0	18858.710938	96.332031	a
22.156931	0	0.000000	0.000000	a2
22.156931	0	18876.757812	216.128906	a
35.208133	0	0.000000	0.000000	a2
35.208134	0	18897.511719	265.136719	a
55.155190	0	0.000000	0.000000	a2
55.155190	0	18901.765625	269.472656	a
61.532765	0	0.000000	0.000000	a2
61.532765	0	18903.441406	271.164062	a
98.642063	0	0.000000	0.000000	a2
98.642063	0	18944.691406	312.375000	a
105.692552	0	0.000000	0.000000	a2
105.692553	0	18945.722656	313.437500	a
120.259236	0	0.000000	0.000000	a2
120.259236	0	18947.527344	315.191406	a
145.097417	0	0.000000	0.000000	a2
145.097418	0	18959.257812	326.886719	a
184.477210	0	0.000000	0.000000	a2
184.477210	0	18976.144531	343.867188	a
199.958151	0	0.000000	0.000000	a2
199.958151	0	18977.820312	345.554688	a
222.941610	0	0.000000	0.000000	a2
222.941611	0	18980.527344	348.160156	a
249.403414	0	0.000000	0.000000	a2
249.403414	0	19000.507812	368.054688	a
256.790670	0	0.000000	0.000000	a2
256.790670	0	19001.281250	368.921875	a
296.913043	0	0.000000	0.000000	a2
296.913043	0	19008.628906	376.132812	a
328.005105	0	0.000000	0.000000	a2
328.005105	0	19012.046875	379.800781	a
343.324294	0	0.000000	0.000000	a2
343.325444	0	18870.886719	253.621094	b
346.089989	0	0.000000	0.000000	b2
346.089989	0	18875.140625	259.285156	b
350.562298	0	0.000000	0.000000	b2
350.562298	0	18879.523438	264.785156	b
351.614366	0	0.000000	0.000000	b2
351.614366	0	18883.003906	270.847656	b
366.894461	0	0.000000	0.000000	b2
366.894461	0	18888.683594	277.457031	b
367.573684	0	0.000000	0.000000	b2
367.573685	0	18891.390625	280.953125	b
368.099817	0	0.000000	0.000000	b2
368.099817	0	18894.742188	284.683594	b
368.674574	0	0.000000	0.000000	b2
368.674574	0	18897.707031	290.492188	b
369.315801	0	0.000000	0.000000	b2
369.315801	0	18902.218750	296.062500	b
369.584585	0	0.000000	0.000000	b2
369.584586	0	18907.632812	302.582031	b
375.232715	0	0.000000	0.000000	b2
375.232715	0	18913.429688	311.539062	b
375.393237	0	0.000000	0.000000	b2
375.393237	0	18916.652344	315.457031	b
385.590970	0	0.000000	0.000000	b2
385.590970	0	18923.691406	323.882812	b
405.339839	0	0.000000	0.000000	b2
405.339839	0	18928.914062	332.179688	b
406.736130	0	0.000000	0.000000	b2
406.736130	0	18933.039062	337.363281	b
407.304177	0	0.000000	0.000000	b2
407.304177	0	18934.968750	339.929688	b
442.287029	0	0.000000	0.000000	b2
442.287029	0	18939.703125	345.167969	b
442.833233	0	0.000000	0.000000	b2
442.833233	0	18941.976562	349.593750	b
443.729787	0	0.000000	0.000000	b2
443.729787	0	18944.214844	351.710938	b
445.042491	0	0.000000	0.000000	b2
445.042491	0	18946.789062	354.421875	b
446.627878	0	0.000000	0.000000	b2
446.627879	0	18951.039062	359.269531	b
447.588885	0	0.000000	0.000000	b2
447.588885	0	18953.355469	361.515625	b
448.513159	0	0.000000	0.000000	b2
448.513159	0	18956.019531	366.722656	b
472.877555	0	0.000000	0.000000	b2
472.877555	0	18958.421875	369.925781	b
474.376604	0	0.000000	0.000000	b2
474.376604	0	18960.941406	372.234375	b
476.448598	0	0.000000	0.000000	b2
476.448598	0	18962.687500	374.238281	b
477.558935	0	0.000000	0.000000	b2
477.558935	0	18965.714844	377.136719	b
478.258749	0	0.000000	0.000000	b2
478.258749	0	18968.339844	379.792969	b
479.453899	0	0.000000	0.000000	b2
479.453899	0	18970.945312	384.242188	b
480.991391	0	0.000000	0.000000	b2
480.991391	0	18972.824219	386.250000	b
482.354390	0	0.000000	0.000000	b2
482.354391	0	18974.867188	388.425781	b
482.494209	0	0.000000	0.000000	b2
482.494329	0	18989.992188	388.910156	c
482.720955	0	0.000000	0.000000	c2
482.720956	0	18989.992188	403.425781	c
483.065114	0	0.000000	0.000000	c2
483.065114	0	19005.578125	418.062500	c
483.070858	0	0.000000	0.000000	c2
483.070858	0	19020.167969	432.652344	c
483.075531	0	0.000000	0.000000	c2
483.075532	0	19034.753906	447.179688	c
483.081098	0	0.000000	0.000000	c2
483.081098	0	19049.339844	461.835938	c
483.086720	0	0.000000	0.000000	c2
0.057661	1	18858.710938	96.347656	a
21.837229	1	0.000000	0.000000	a2
21.837229	1	18874.437500	209.777344	a
34.845817	1	0.000000	0.000000	a2
34.845818	1	18896.222656	263.796875	a
54.800524	1	0.000000	0.000000	a2
54.800525	1	18900.218750	267.906250	a
61.202779	1	0.000000	0.000000	a2
61.202779	1	18901.250000	268.988281	a
97.790766	1	0.000000	0.000000	a2
97.790766	1	18943.789062	311.484375	a
104.760854	1	0.000000	0.000000	a2
104.760854	1	18944.691406	312.445312	a
119.235410	1	0.000000	0.000000	a2
119.235410	1	18946.496094	314.285156	a
143.894413	1	0.000000	0.000000	a2
143.894413	1	18958.613281	326.308594	a
184.561503	1	0.000000	0.000000	a2
184.561503	1	19000.507812	368.257812	a
199.878299	1	0.000000	0.000000	a2
199.878299	1	19002.570312	370.328125	a
223.284660	1	0.000000	0.000000	a2
223.284660	1	19005.277344	372.871094	a
250.945918	1	0.000000	0.000000	a2
250.945919	1	19025.773438	393.281250	a
258.435691	1	0.000000	0.000000	a2
258.435691	1	19026.546875	394.230469	a
298.955416	1	0.000000	0.000000	a2
298.955416	1	19031.832031	399.472656	a
330.573282	1	0.000000	0.000000	a2
330.573282	1	19035.441406	403.203125	a
345.939909	1	0.000000	0.000000	a2
345.941087	1	18893.964844	276.710938	b
358.144485	1	0.000000	0.000000	b2
358.144485	1	18899.054688	284.242188	b
358.723436	1	0.000000	0.000000	b2
358.723437	1	18902.535156	288.484375	b
375.557343	1	0.000000	0.000000	b2
375.557343	1	18908.359375	297.195312	b
376.164866	1	0.000000	0.000000	b2
376.164866	1	18911.195312	300.589844	b
376.777101	1	0.000000	0.000000	b2
376.777101	1	18914.546875	304.628906	b
377.399916	1	0.000000	0.000000	b2
377.399916	1	18917.511719	308.257812	b
378.253640	1	0.000000	0.000000	b2
378.253640	1	18922.023438	315.867188	b
379.040047	1	0.000000	0.000000	b2
379.040047	1	18927.882812	322.812500	b
379.546604	1	0.000000	0.000000	b2
379.546604	1	18934.347656	332.308594	b
380.536036	1	0.000000	0.000000	b2
380.536037	1	18937.699219	336.628906	b
401.998743	1	0.000000	0.000000	b2
401.998744	1	18944.468750	344.609375	b
406.273073	1	0.000000	0.000000	b2
406.273073	1	18949.367188	352.609375	b
406.746461	1	0.000000	0.000000	b2
406.746461	1	18953.492188	357.832031	b
407.693055	1	0.000000	0.000000	b2
407.693055	1	18955.296875	360.250000	b
475.847326	1	0.000000	0.000000	b2
475.847327	1	18960.332031	368.175781	b
475.995715	1	0.000000	0.000000	b2
475.995715	1	18962.523438	370.398438	b
476.452044	1	0.000000	0.000000	b2
476.452044	1	18964.726562	374.468750	b
477.686114	1	0.000000	0.000000	b2
477.686114	1	18967.343750	377.230469	b
479.418254	1	0.000000	0.000000	b2
479.418254	1	18971.605469	381.308594	b
480.997642	1	0.000000	0.000000	b2
480.997642	1	18973.906250	383.753906	b
481.849246	1	0.000000	0.000000	b2
481.849246	1	18976.589844	386.394531	b
492.317953	1	0.000000	0.000000	b2
492.317953	1	18979.117188	390.757812	b
494.059379	1	0.000000	0.000000	b2
494.059380	1	18981.632812	393.292969	b
495.187473	1	0.000000	0.000000	b2
495.187474	1	18983.703125	395.453125	b
497.942886	1	0.000000	0.000000	b2
497.942886	1	18986.757812	399.156250	b
499.567111	1	0.000000	0.000000	b2
499.567111	1	18989.476562	403.492188	b
499.779457	1	0.000000	0.000000	b2
499.779457	1	18991.941406	406.031250	b
501.024383	1	0.000000	0.000000	b2
501.024383	1	18993.933594	409.894531	b
502.178399	1	0.000000	0.000000	b2
502.178399	1	18995.972656	413.050781	b
502.528077	1	0.000000	0.000000	b2
502.528077	1	18996.484375	413.828125	b
503.065302	1	0.000000	0.000000	b2
503.065424	1	19013.246094	416.816406	c
503.279275	1	0.000000	0.000000	c2
0.061445	2	18858.710938	96.335938	a
4.418941	2	0.000000	0.000000	a2
4.418941	2	18862.449219	172.546875	a
41.058940	2	0.000000	0.000000	a2
41.058940	2	18950.621094	318.167969	a
70.488662	2	0.000000	0.000000	a2
70.488663	2	18955.261719	322.972656	a
77.469594	2	0.000000	0.000000	a2
77.469594	2	18956.292969	323.988281	a
96.636613	2	0.000000	0.000000	a2
96.636614	2	18972.921875	340.617188	a
127.810631	2	0.000000	0.000000	a2
127.810631	2	18977.433594	345.050781	a
167.036738	2	0.000000	0.000000	a2
167.036738	2	18982.718750	350.312500	a
192.788706	2	0.000000	0.000000	a2
192.788707	2	18994.062500	361.804688	a
200.793755	2	0.000000	0.000000	a2
200.793756	2	18998.316406	366.074219	a
224.478147	2	0.000000	0.000000	a2
224.478147	2	19003.085938	370.773438	a
248.283513	2	0.000000	0.000000	a2
248.283513	2	19005.921875	373.414062	a
293.837339	2	0.000000	0.000000	a2
293.837339	2	19042.789062	410.445312	a
334.284234	2	0.000000	0.000000	a2
334.284234	2	19047.429688	415.097656	a
366.111829	2	0.000000	0.000000	a2
366.111829	2	19050.781250	420.125000	a
389.614549	2	0.000000	0.000000	a2
389.614549	2	19053.425781	422.726562	a
429.472345	2	0.000000	0.000000	a2
429.473520	2	18916.738281	301.031250	b
430.115407	2	0.000000	0.000000	b2
430.115408	2	18921.117188	306.875000	b
441.817112	2	0.000000	0.000000	b2
441.817112	2	18930.707031	320.769531	b
442.365973	2	0.000000	0.000000	b2
442.365974	2	18933.671875	324.125000	b
442.756519	2	0.000000	0.000000	b2
442.756519	2	18936.636719	327.914062	b
442.919683	2	0.000000	0.000000	b2
442.919683	2	18939.859375	331.527344	b
443.153840	2	0.000000	0.000000	b2
443.153840	2	18944.242188	338.921875	b
444.176435	2	0.000000	0.000000	b2
444.176435	2	18949.398438	345.285156	b
445.140439	2	0.000000	0.000000	b2
445.140440	2	18955.199219	354.101562	b
446.829894	2	0.000000	0.000000	b2
446.829894	2	18958.550781	358.402344	b
457.597326	2	0.000000	0.000000	b2
457.597326	2	18964.867188	367.707031	b
458.338816	2	0.000000	0.000000	b2
458.338816	2	18969.636719	375.386719	b
459.914611	2	0.000000	0.000000	b2
459.914612	2	18973.761719	380.718750	b
461.464854	2	0.000000	0.000000	b2
461.464854	2	18975.566406	383.097656	b
476.195986	2	0.000000	0.000000	b2
476.195986	2	18980.691406	388.972656	b
476.352905	2	0.000000	0.000000	b2
476.352905	2	18983.113281	391.382812	b
476.416206	2	0.000000	0.000000	b2
476.416206	2	18985.046875	395.339844	b
477.433522	2	0.000000	0.000000	b2
477.433523	2	18987.613281	398.019531	b
479.879537	2	0.000000	0.000000	b2
479.879537	2	18991.867188	402.207031	b
480.413527	2	0.000000	0.000000	b2
480.413527	2	18994.210938	404.511719	b
481.325006	2	0.000000	0.000000	b2
481.325006	2	18996.964844	407.312500	b
492.866736	2	0.000000	0.000000	b2
492.866736	2	18999.484375	411.636719	b
494.582597	2	0.000000	0.000000	b2
494.582597	2	19002.027344	414.199219	b
496.997952	2	0.000000	0.000000	b2
496.997952	2	19004.117188	416.484375	b
497.220617	2	0.000000	0.000000	b2
497.220618	2	19007.179688	419.347656	b
500.816561	2	0.000000	0.000000	b2
500.816561	2	19009.921875	423.140625	b
502.069267	2	0.000000	0.000000	b2
502.069267	2	19012.386719	427.207031	b
502.975309	2	0.000000	0.000000	b2
502.975309	2	19014.347656	429.035156	b
504.704438	2	0.000000	0.000000	b2
504.704438	2	19016.367188	433.285156	b
504.789455	2	0.000000	0.000000	b2
504.789455	2	19016.894531	433.906250	b
505.493868	2	0.000000	0.000000	b2
505.493869	2	19019.085938	436.742188	b
506.008856	2	0.000000	0.000000	b2
506.008971	2	19036.343750	439.863281	c
506.212617	2	0.000000	0.000000	c2
506.212618	2	19036.343750	454.601562	c
506.610885	2	0.000000	0.000000	c2
0.057364	3	18858.710938	96.125000	a
9.433304	3	0.000000	0.000000	a2
9.433304	3	18865.929688	182.125000	a
15.018712	3	0.000000	0.000000	a2
15.018712	3	18877.789062	221.054688	a
39.864478	3	0.000000	0.000000	a2
39.864478	3	18887.328125	248.671875	a
45.791986	3	0.000000	0.000000	a2
45.791986	3	18888.488281	256.035156	a
53.049885	3	0.000000	0.000000	a2
53.049886	3	18895.707031	263.156250	a
59.218411	3	0.000000	0.000000	a2
59.218411	3	18896.738281	264.289062	a
78.863507	3	0.000000	0.000000	a2
78.863507	3	18902.023438	269.476562	a
93.055966	3	0.000000	0.000000	a2
93.055966	3	18912.851562	280.351562	a
107.404215	3	0.000000	0.000000	a2
107.404215	3	18938.246094	305.824219	a
142.987436	3	0.000000	0.000000	a2
142.987436	3	18945.851562	315.253906	a
171.298611	3	0.000000	0.000000	a2
171.298611	3	18950.492188	321.574219	a
213.816713	3	0.000000	0.000000	a2
213.816713	3	19015.847656	388.894531	a
244.323810	3	0.000000	0.000000	a2
244.323810	3	19019.070312	392.160156	a
282.644268	3	0.000000	0.000000	a2
282.644268	3	19026.031250	400.968750	a
305.698962	3	0.000000	0.000000	a2
305.698962	3	19030.929688	407.675781	a
320.404851	3	0.000000	0.000000	a2
320.406094	3	18889.277344	281.222656	b
333.118215	3	0.000000	0.000000	b2
333.118215	3	18894.433594	289.937500	b
333.684766	3	0.000000	0.000000	b2
333.684767	3	18898.042969	294.121094	b
334.218511	3	0.000000	0.000000	b2
334.218511	3	18901.265625	300.089844	b
334.628870	3	0.000000	0.000000	b2
334.628870	3	18904.617188	304.023438	b
350.775442	3	0.000000	0.000000	b2
350.775442	3	18909.515625	310.078125	b
351.373427	3	0.000000	0.000000	b2
351.373427	3	18914.929688	319.425781	b
374.231665	3	0.000000	0.000000	b2
374.231666	3	18921.289062	329.406250	b
374.874384	3	0.000000	0.000000	b2
374.874384	3	18924.769531	333.750000	b
393.668384	3	0.000000	0.000000	b2
393.668384	3	18930.957031	343.164062	b
406.387698	3	0.000000	0.000000	b2
406.387698	3	18935.855469	349.261719	b
408.106687	3	0.000000	0.000000	b2
408.106687	3	18940.109375	354.605469	b
408.686937	3	0.000000	0.000000	b2
408.686937	3	18941.914062	360.753906	b
476.571613	3	0.000000	0.000000	b2
476.571613	3	18949.488281	373.726562	b
478.032108	3	0.000000	0.000000	b2
478.032108	3	18951.921875	376.175781	b
479.652133	3	0.000000	0.000000	b2
479.652133	3	18954.183594	378.570312	b
480.263959	3	0.000000	0.000000	b2
480.263960	3	18956.632812	380.996094	b
482.011117	3	0.000000	0.000000	b2
482.011118	3	18960.859375	387.285156	b
482.311092	3	0.000000	0.000000	b2
482.311092	3	18963.347656	389.542969	b
483.157461	3	0.000000	0.000000	b2
483.157461	3	18966.015625	392.437500	b
491.432195	3	0.000000	0.000000	b2
491.432195	3	18968.582031	396.921875	b
493.102447	3	0.000000	0.000000	b2
493.102448	3	18971.128906	399.234375	b
493.667598	3	0.000000	0.000000	b2
493.667599	3	18973.035156	401.277344	b
495.785614	3	0.000000	0.000000	b2
495.785615	3	18976.109375	406.214844	b
497.737065	3	0.000000	0.000000	b2
497.737066	3	18978.851562	409.273438	b
498.075471	3	0.000000	0.000000	b2
498.075471	3	18981.343750	411.578125	b
498.430422	3	0.000000	0.000000	b2
498.430422	3	18983.328125	413.570312	b
498.980559	3	0.000000	0.000000	b2
498.980559	3	18985.394531	416.250000	b
499.310970	3	0.000000	0.000000	b2
499.310970	3	18985.925781	416.761719	b
500.156295	3	0.000000	0.000000	b2
500.156296	3	18988.503906	420.093750	b
501.628384	3	0.000000	0.000000	b2
501.628384	3	18991.046875	425.492188	b
502.515297	3	0.000000	0.000000	b2
502.515421	3	19008.761719	430.242188	c
502.742612	3	0.000000	0.000000	c2
0.057138	4	18858.710938	96.328125	a
9.411991	4	0.000000	0.000000	a2
9.411992	4	18865.414062	167.851562	a
38.164221	4	0.000000	0.000000	a2
38.164222	4	18938.117188	250.332031	a
76.313691	4	0.000000	0.000000	a2
76.313691	4	18946.496094	259.957031	a
90.817707	4	0.000000	0.000000	a2
90.817708	4	18947.914062	261.515625	a
122.046369	4	0.000000	0.000000	a2
122.046369	4	18955.261719	269.839844	a
146.240283	4	0.000000	0.000000	a2
146.240284	4	18982.589844	301.039062	a
153.640857	4	0.000000	0.000000	a2
153.640858	4	18983.492188	302.203125	a
185.708188	4	0.000000	0.000000	a2
185.708189	4	18990.195312	309.875000	a
218.250934	4	0.000000	0.000000	a2
218.250934	4	19002.312500	323.445312	a
225.696447	4	0.000000	0.000000	a2
225.696447	4	19002.957031	324.328125	a
266.191800	4	0.000000	0.000000	a2
266.191801	4	19007.855469	329.824219	a
308.643780	4	0.000000	0.000000	a2
308.643780	4	19045.625000	373.007812	a
349.872778	4	0.000000	0.000000	a2
349.872778	4	19050.523438	379.394531	a
392.339065	4	0.000000	0.000000	a2
392.339066	4	19092.804688	472.988281	a
425.591275	4	0.000000	0.000000	a2
425.591275	4	19097.382812	485.675781	a
467.613590	4	0.000000	0.000000	a2
467.614726	4	18958.621094	367.761719	b
469.475818	4	0.000000	0.000000	b2
469.475819	4	18974.703125	385.214844	b
469.896801	4	0.000000	0.000000	b2
469.896801	4	18977.410156	390.398438	b
470.211592	4	0.000000	0.000000	b2
470.211592	4	18980.761719	394.449219	b
471.458935	4	0.000000	0.000000	b2
471.458935	4	18985.402344	400.519531	b
471.809304	4	0.000000	0.000000	b2
471.809304	4	18990.687500	409.750000	b
472.438958	4	0.000000	0.000000	b2
472.438958	4	18996.101562	416.113281	b
473.204271	4	0.000000	0.000000	b2
473.204271	4	18999.710938	420.750000	b
482.107991	4	0.000000	0.000000	b2
482.107992	4	19005.640625	430.097656	b
482.426259	4	0.000000	0.000000	b2
482.426259	4	19010.410156	435.824219	b
483.453744	4	0.000000	0.000000	b2
483.453744	4	19014.535156	441.156250	b
483.578759	4	0.000000	0.000000	b2
483.578759	4	19016.339844	443.542969	b
484.140094	4	0.000000	0.000000	b2
484.140094	4	19021.429688	450.460938	b
484.458367	4	0.000000	0.000000	b2
484.458367	4	19023.851562	452.925781	b
484.891113	4	0.000000	0.000000	b2
484.891113	4	19025.898438	454.859375	b
485.681463	4	0.000000	0.000000	b2
485.681463	4	19028.433594	457.574219	b
485.862642	4	0.000000	0.000000	b2
485.862643	4	19032.300781	461.480469	b
486.995768	4	0.000000	0.000000	b2
486.995768	4	19034.785156	465.781250	b
487.052879	4	0.000000	0.000000	b2
487.052879	4	19037.085938	468.308594	b
492.059876	4	0.000000	0.000000	b2
492.059876	4	19039.722656	470.949219	b
494.080419	4	0.000000	0.000000	b2
494.080420	4	19042.156250	473.265625	b
495.334857	4	0.000000	0.000000	b2
495.334857	4	19044.031250	475.148438	b
496.625185	4	0.000000	0.000000	b2
496.625186	4	19047.261719	478.304688	b
497.593549	4	0.000000	0.000000	b2
497.593549	4	19049.832031	483.070312	b
498.586963	4	0.000000	0.000000	b2
498.586964	4	19052.324219	485.441406	b
499.208933	4	0.000000	0.000000	b2
499.208933	4	19054.265625	487.386719	b
499.352669	4	0.000000	0.000000	b2
499.352669	4	19056.300781	489.550781	b
499.706338	4	0.000000	0.000000	b2
499.706338	4	19056.835938	489.832031	b
500.712823	4	0.000000	0.000000	b2
500.712823	4	19059.285156	493.164062	b
501.112712	4	0.000000	0.000000	b2
501.112712	4	19061.734375	496.304688	b
503.816479	4	0.000000	0.000000	b2
503.816479	4	19064.894531	502.269531	b
504.256400	4	0.000000	0.000000	b2
504.256522	4	19082.128906	505.210938	c
504.475500	4	0.000000	0.000000	c2
504.475501	4	19082.128906	520.472656	c
504.906020	4	0.000000	0.000000	c2
504.906020	4	19112.742188	555.250000	c
505.027626	4	0.000000	0.000000	c2
0.058176	5	18858.710938	94.390625	a
4.331740	5	0.000000	0.000000	a2
4.331740	5	18862.062500	168.238281	a
9.911078	5	0.000000	0.000000	a2
9.911078	5	18874.566406	209.855469	a
18.128525	5	0.000000	0.000000	a2
18.128525	5	18875.726562	213.105469	a
38.164390	5	0.000000	0.000000	a2
38.164390	5	18887.843750	251.453125	a
50.936246	5	0.000000	0.000000	a2
50.936246	5	18890.292969	256.015625	a
72.633622	5	0.000000	0.000000	a2
72.633622	5	18927.933594	293.539062	a
79.429169	5	0.000000	0.000000	a2
79.429169	5	18928.964844	294.531250	a
116.641876	5	0.000000	0.000000	a2
116.641876	5	18938.246094	303.878906	a
146.569254	5	0.000000	0.000000	a2
146.569254	5	18943.917969	309.570312	a
160.814422	5	0.000000	0.000000	a2
160.814422	5	18946.238281	311.773438	a
175.250566	5	0.000000	0.000000	a2
175.250566	5	18947.914062	313.519531	a
207.904803	5	0.000000	0.000000	a2
207.904804	5	18985.039062	350.792969	a
215.167284	5	0.000000	0.000000	a2
215.167284	5	18986.070312	351.875000	a
247.916486	5	0.000000	0.000000	a2
247.916487	5	19006.566406	372.234375	a
255.232254	5	0.000000	0.000000	a2
255.232254	5	19007.339844	373.082031	a
262.561627	5	0.000000	0.000000	a2
262.562797	5	18865.359375	246.117188	b
276.048491	5	0.000000	0.000000	b2
276.048491	5	18868.839844	250.738281	b
283.722294	5	0.000000	0.000000	b2
283.722295	5	18872.835938	255.441406	b
286.901534	5	0.000000	0.000000	b2
286.901534	5	18877.605469	263.351562	b
300.425407	5	0.000000	0.000000	b2
300.425407	5	18883.664062	270.414062	b
315.704697	5	0.000000	0.000000	b2
315.704698	5	18889.464844	277.332031	b
328.079042	5	0.000000	0.000000	b2
328.079042	5	18893.074219	283.851562	b
345.502147	5	0.000000	0.000000	b2
345.502147	5	18898.359375	290.812500	b
364.232079	5	0.000000	0.000000	b2
364.232079	5	18903.128906	296.605469	b
364.638616	5	0.000000	0.000000	b2
364.638617	5	18908.156250	304.683594	b
364.767506	5	0.000000	0.000000	b2
364.767506	5	18910.089844	307.046875	b
393.907337	5	0.000000	0.000000	b2
393.907337	5	18915.066406	313.281250	b
394.796349	5	0.000000	0.000000	b2
394.796349	5	18917.609375	315.957031	b
394.969932	5	0.000000	0.000000	b2
394.969932	5	18919.878906	320.285156	b
395.280527	5	0.000000	0.000000	b2
395.280527	5	18922.601562	322.902344	b
400.504489	5	0.000000	0.000000	b2
400.504489	5	18927.011719	327.421875	b
401.799419	5	0.000000	0.000000	b2
401.799419	5	18929.332031	329.562500	b
402.455739	5	0.000000	0.000000	b2
402.455739	5	18932.437500	332.589844	b
440.059658	5	0.000000	0.000000	b2
440.059658	5	18934.917969	337.160156	b
440.829963	5	0.000000	0.000000	b2
440.829964	5	18937.527344	339.855469	b
441.827580	5	0.000000	0.000000	b2
441.827580	5	18939.597656	341.964844	b
442.784940	5	0.000000	0.000000	b2
442.784940	5	18942.664062	345.515625	b
444.111359	5	0.000000	0.000000	b2
444.111359	5	18945.363281	348.226562	b
444.502012	5	0.000000	0.000000	b2
444.502012	5	18947.753906	350.625000	b
445.717385	5	0.000000	0.000000	b2
445.717385	5	18949.734375	354.691406	b
447.068793	5	0.000000	0.000000	b2
447.068793	5	18951.847656	356.859375	b
447.351302	5	0.000000	0.000000	b2
447.351302	5	18952.414062	357.199219	b
448.579280	5	0.000000	0.000000	b2
448.579281	5	18955.121094	360.773438	b
449.270399	5	0.000000	0.000000	b2
449.270399	5	18957.570312	363.886719	b
450.064626	5	0.000000	0.000000	b2
450.064626	5	18960.664062	367.906250	b
450.944415	5	0.000000	0.000000	b2
450.944415	5	18962.597656	370.609375	b
468.263671	5	0.000000	0.000000	b2
468.263781	5	18980.542969	378.562500	c
468.473436	5	0.000000	0.000000	c2
0.057938	6	18858.710938	96.144531	a
9.420332	6	0.000000	0.000000	a2
9.420332	6	18865.285156	179.496094	a
14.991232	6	0.000000	0.000000	a2
14.991232	6	18876.371094	215.601562	a
33.605253	6	0.000000	0.000000	a2
33.605253	6	18882.687500	236.113281	a
39.627322	6	0.000000	0.000000	a2
39.627322	6	18884.363281	241.875000	a
65.700573	6	0.000000	0.000000	a2
65.700573	6	18892.226562	259.527344	a
72.270893	6	0.000000	0.000000	a2
72.270893	6	18900.863281	268.410156	a
85.453783	6	0.000000	0.000000	a2
85.453783	6	18903.183594	270.472656	a
112.687486	6	0.000000	0.000000	a2
112.687486	6	18908.210938	275.789062	a
133.192377	6	0.000000	0.000000	a2
133.192377	6	18912.078125	279.621094	a
161.303207	6	0.000000	0.000000	a2
161.303208	6	18927.546875	295.007812	a
167.990982	6	0.000000	0.000000	a2
167.990983	6	18928.320312	295.597656	a
198.705749	6	0.000000	0.000000	a2
198.705749	6	18966.347656	333.613281	a
205.811768	6	0.000000	0.000000	a2
205.811768	6	18967.250000	334.750000	a
237.618661	6	0.000000	0.000000	a2
237.618661	6	18985.941406	353.312500	a
260.645935	6	0.000000	0.000000	a2
260.645935	6	18989.421875	356.753906	a
275.638022	6	0.000000	0.000000	a2
275.639202	6	18847.996094	231.062500	b
283.159091	6	0.000000	0.000000	b2
283.159091	6	18852.121094	236.464844	b
293.858836	6	0.000000	0.000000	b2
293.858836	6	18857.277344	242.769531	b
316.355327	6	0.000000	0.000000	b2
316.355327	6	18863.593750	252.300781	b
340.403524	6	0.000000	0.000000	b2
340.403524	6	18869.781250	260.105469	b
352.216758	6	0.000000	0.000000	b2
352.216758	6	18874.164062	267.296875	b
369.603405	6	0.000000	0.000000	b2
369.603406	6	18879.835938	274.648438	b
388.577494	6	0.000000	0.000000	b2
388.577494	6	18884.734375	281.019531	b
389.612884	6	0.000000	0.000000	b2
389.612884	6	18889.632812	289.000000	b
389.787965	6	0.000000	0.000000	b2
389.787965	6	18891.566406	291.457031	b
434.635191	6	0.000000	0.000000	b2
434.635191	6	18897.031250	296.902344	b
434.845589	6	0.000000	0.000000	b2
434.845589	6	18899.570312	299.476562	b
435.687405	6	0.000000	0.000000	b2
435.687406	6	18902.292969	302.414062	b
436.623006	6	0.000000	0.000000	b2
436.623006	6	18905.015625	307.097656	b
437.846313	6	0.000000	0.000000	b2
437.846313	6	18909.406250	311.535156	b
438.473489	6	0.000000	0.000000	b2
438.473489	6	18911.875000	313.867188	b
439.385025	6	0.000000	0.000000	b2
439.385025	6	18914.839844	316.750000	b
464.014435	6	0.000000	0.000000	b2
464.014436	6	18917.269531	320.363281	b
464.675705	6	0.000000	0.000000	b2
464.675705	6	18920.019531	325.003906	b
464.837397	6	0.000000	0.000000	b2
464.837398	6	18921.886719	326.910156	b
464.911361	6	0.000000	0.000000	b2
464.911361	6	18924.980469	330.097656	b
466.129832	6	0.000000	0.000000	b2
466.129832	6	18927.585938	332.722656	b
466.663858	6	0.000000	0.000000	b2
466.663858	6	18930.214844	335.089844	b
466.912969	6	0.000000	0.000000	b2
466.912969	6	18932.082031	337.113281	b
467.235055	6	0.000000	0.000000	b2
467.235055	6	18934.093750	341.250000	b
467.927168	6	0.000000	0.000000	b2
467.927168	6	18934.648438	341.835938	b
468.229754	6	0.000000	0.000000	b2
468.229754	6	18937.226562	344.925781	b
469.146525	6	0.000000	0.000000	b2
469.146525	6	18939.804688	348.226562	b
469.706595	6	0.000000	0.000000	b2
469.706595	6	18943.027344	353.027344	b
470.798716	6	0.000000	0.000000	b2
470.798716	6	18944.960938	356.179688	b
472.394462	6	0.000000	0.000000	b2
472.394462	6	18954.039062	368.222656	b
473.188725	6	0.000000	0.000000	b2
473.188854	6	18970.402344	370.894531	c
473.388128	6	0.000000	0.000000	c2
473.388129	6	18970.402344	385.398438	c
473.703699	6	0.000000	0.000000	c2
0.060409	7	18858.714844	96.113281	a
15.177066	7	0.000000	0.000000	a2
15.177066	7	18869.156250	193.695312	a
50.345666	7	0.000000	0.000000	a2
50.345666	7	18921.621094	289.082031	a
86.022131	7	0.000000	0.000000	a2
86.022131	7	18926.777344	294.273438	a
100.220533	7	0.000000	0.000000	a2
100.220534	7	18929.226562	296.750000	a
106.989848	7	0.000000	0.000000	a2
106.989849	7	18930.128906	297.656250	a
138.278177	7	0.000000	0.000000	a2
138.278177	7	18970.347656	337.753906	a
153.087973	7	0.000000	0.000000	a2
153.087973	7	18972.152344	339.632812	a
175.504563	7	0.000000	0.000000	a2
175.504563	7	18974.859375	342.234375	a
183.029824	7	0.000000	0.000000	a2
183.029824	7	18980.273438	347.753906	a
214.084429	7	0.000000	0.000000	a2
214.084429	7	18989.167969	356.460938	a
221.435177	7	0.000000	0.000000	a2
221.435177	7	18990.070312	357.511719	a
237.259104	7	0.000000	0.000000	a2
237.259104	7	18999.480469	366.886719	a
252.749706	7	0.000000	0.000000	a2
252.749707	7	19002.445312	369.933594	a
268.133404	7	0.000000	0.000000	a2
268.133404	7	19013.273438	380.773438	a
275.640487	7	0.000000	0.000000	a2
275.640487	7	19014.304688	381.550781	a
283.117129	7	0.000000	0.000000	a2
283.118292	7	18872.238281	255.363281	b
302.282278	7	0.000000	0.000000	b2
302.282278	7	18877.523438	263.089844	b
324.874511	7	0.000000	0.000000	b2
324.874511	7	18884.097656	272.750000	b
348.874555	7	0.000000	0.000000	b2
348.874555	7	18890.285156	280.726562	b
359.827858	7	0.000000	0.000000	b2
359.827858	7	18894.667969	285.988281	b
378.070525	7	0.000000	0.000000	b2
378.070526	7	18901.113281	296.796875	b
405.370221	7	0.000000	0.000000	b2
405.370221	7	18906.656250	303.445312	b
406.974591	7	0.000000	0.000000	b2
406.974591	7	18911.554688	311.507812	b
407.082723	7	0.000000	0.000000	b2
407.082723	7	18913.488281	314.042969	b
475.974659	7	0.000000	0.000000	b2
475.974659	7	18921.250000	324.402344	b
476.451145	7	0.000000	0.000000	b2
476.451145	7	18923.875000	326.957031	b
477.143296	7	0.000000	0.000000	b2
477.143296	7	18926.593750	329.488281	b
478.250072	7	0.000000	0.000000	b2
478.250072	7	18929.277344	334.355469	b
478.572527	7	0.000000	0.000000	b2
478.572528	7	18934.210938	339.253906	b
479.544969	7	0.000000	0.000000	b2
479.544969	7	18936.738281	341.781250	b
480.810015	7	0.000000	0.000000	b2
480.810015	7	18939.769531	344.839844	b
487.895317	7	0.000000	0.000000	b2
487.895318	7	18942.218750	347.218750	b
488.779744	7	0.000000	0.000000	b2
488.779745	7	18944.769531	351.847656	b
489.627187	7	0.000000	0.000000	b2
489.627187	7	18946.746094	353.707031	b
490.733938	7	0.000000	0.000000	b2
490.733939	7	18949.855469	356.941406	b
494.007760	7	0.000000	0.000000	b2
494.007760	7	18952.621094	359.574219	b
494.411586	7	0.000000	0.000000	b2
494.411587	7	18955.011719	361.980469	b
494.971716	7	0.000000	0.000000	b2
494.971716	7	18956.992188	363.960938	b
495.226048	7	0.000000	0.000000	b2
495.226048	7	18959.046875	368.148438	b
495.804996	7	0.000000	0.000000	b2
495.804996	7	18959.562500	368.417969	b
496.049370	7	0.000000	0.000000	b2
496.049370	7	18962.140625	371.742188	b
497.671437	7	0.000000	0.000000	b2
497.671437	7	18964.718750	375.296875	b
498.194030	7	0.000000	0.000000	b2
498.194030	7	18967.941406	379.183594	b
499.174221	7	0.000000	0.000000	b2
499.174221	7	18969.875000	381.941406	b
499.713239	7	0.000000	0.000000	b2
499.713239	7	18973.484375	388.722656	b
499.788409	7	0.000000	0.000000	b2
499.788409	7	18975.289062	391.070312	b
500.105383	7	0.000000	0.000000	b2
500.105510	7	18991.593750	393.460938	c
500.334840	7	0.000000	0.000000	c2
0.057386	8	18858.714844	96.347656	a
9.702257	8	0.000000	0.000000	a2
9.702257	8	18866.578125	185.003906	a
39.274868	8	0.000000	0.000000	a2
39.274869	8	18879.210938	224.699219	a
58.773934	8	0.000000	0.000000	a2
58.773935	8	18893.777344	261.371094	a
95.941698	8	0.000000	0.000000	a2
95.941698	8	18949.593750	317.132812	a
111.350183	8	0.000000	0.000000	a2
111.350184	8	18963.386719	331.105469	a
143.848771	8	0.000000	0.000000	a2
143.848772	8	19002.187500	369.675781	a
167.046390	8	0.000000	0.000000	a2
167.046390	8	19004.765625	372.445312	a
182.311155	8	0.000000	0.000000	a2
182.311155	8	19006.828125	374.601562	a
208.550312	8	0.000000	0.000000	a2
208.550312	8	19024.617188	392.160156	a
240.736244	8	0.000000	0.000000	a2
240.736244	8	19028.613281	396.359375	a
264.328071	8	0.000000	0.000000	a2
264.328071	8	19031.191406	398.964844	a
278.834557	8	0.000000	0.000000	a2
278.834557	8	19045.625000	413.171875	a
293.514099	8	0.000000	0.000000	a2
293.514099	8	19055.937500	425.058594	a
318.735147	8	0.000000	0.000000	a2
318.735147	8	19074.242188	444.328125	a
326.471166	8	0.000000	0.000000	a2
326.471166	8	19076.175781	446.300781	a
366.985316	8	0.000000	0.000000	a2
366.986511	8	18938.246094	324.199219	b
367.279926	8	0.000000	0.000000	b2
367.279926	8	18944.433594	334.425781	b
375.211442	8	0.000000	0.000000	b2
375.211442	8	18949.976562	342.093750	b
375.642619	8	0.000000	0.000000	b2
375.642620	8	18954.875000	349.804688	b
417.901020	8	0.000000	0.000000	b2
417.901021	8	18961.906250	358.910156	b
418.345314	8	0.000000	0.000000	b2
418.345314	8	18967.320312	365.503906	b
419.809490	8	0.000000	0.000000	b2
419.809490	8	18972.218750	373.308594	b
420.230264	8	0.000000	0.000000	b2
420.230264	8	18974.281250	376.117188	b
476.274454	8	0.000000	0.000000	b2
476.274454	8	18981.257812	385.570312	b
477.207490	8	0.000000	0.000000	b2
477.207490	8	18983.898438	388.210938	b
479.267786	8	0.000000	0.000000	b2
479.267786	8	18986.632812	392.812500	b
479.946034	8	0.000000	0.000000	b2
479.946034	8	18989.546875	395.734375	b
481.437501	8	0.000000	0.000000	b2
481.437502	8	18994.019531	400.144531	b
482.322784	8	0.000000	0.000000	b2
482.322784	8	18996.449219	402.664062	b
483.410773	8	0.000000	0.000000	b2
483.410773	8	18999.417969	405.636719	b
492.101548	8	0.000000	0.000000	b2
492.101548	8	19002.246094	410.574219	b
493.648585	8	0.000000	0.000000	b2
493.648585	8	19004.695312	412.964844	b
495.908959	8	0.000000	0.000000	b2
495.908960	8	19006.585938	414.921875	b
497.068182	8	0.000000	0.000000	b2
497.068182	8	19009.707031	418.054688	b
497.994010	8	0.000000	0.000000	b2
497.994010	8	19012.417969	420.625000	b
499.372094	8	0.000000	0.000000	b2
499.372095	8	19014.871094	423.085938	b
500.097253	8	0.000000	0.000000	b2
500.097253	8	19016.757812	426.972656	b
500.655755	8	0.000000	0.000000	b2
500.655755	8	19018.792969	429.117188	b
500.940283	8	0.000000	0.000000	b2
500.940284	8	19019.507812	429.667969	b
501.662079	8	0.000000	0.000000	b2
501.662079	8	19021.699219	432.691406	b
502.610010	8	0.000000	0.000000	b2
502.610010	8	19024.277344	435.867188	b
504.584260	8	0.000000	0.000000	b2
504.584260	8	19027.371094	439.972656	b
506.086445	8	0.000000	0.000000	b2
506.086445	8	19029.304688	442.617188	b
507.401389	8	0.000000	0.000000	b2
507.401389	8	19032.914062	449.167969	b
507.482020	8	0.000000	0.000000	b2
507.482020	8	19034.718750	451.718750	b
508.427394	8	0.000000	0.000000	b2
508.427394	8	19036.488281	454.191406	b
508.590688	8	0.000000	0.000000	b2
508.590821	8	19053.386719	456.714844	c
508.839715	8	0.000000	0.000000	c2
508.839717	8	19053.386719	471.769531	c
509.167323	8	0.000000	0.000000	c2
509.167323	8	19069.453125	486.621094	c
509.176224	8	0.000000	0.000000	c2
509.176224	8	19084.523438	501.882812	c
509.182704	8	0.000000	0.000000	c2
0.057692	9	18858.714844	96.296875	a
4.342112	9	0.000000	0.000000	a2
4.342112	9	18862.453125	170.511719	a
33.966968	9	0.000000	0.000000	a2
33.966968	9	18885.140625	242.718750	a
40.082561	9	0.000000	0.000000	a2
40.082561	9	18887.589844	249.281250	a
61.099524	9	0.000000	0.000000	a2
61.099524	9	18944.953125	312.546875	a
68.277362	9	0.000000	0.000000	a2
68.277363	9	18955.136719	322.839844	a
100.659776	9	0.000000	0.000000	a2
100.659777	9	18988.910156	356.554688	a
107.760939	9	0.000000	0.000000	a2
107.760939	9	18989.554688	357.253906	a
138.212223	9	0.000000	0.000000	a2
138.212224	9	18993.292969	360.890625	a
163.400174	9	0.000000	0.000000	a2
163.400174	9	19013.273438	380.832031	a
186.620221	9	0.000000	0.000000	a2
186.620221	9	19015.593750	383.242188	a
201.829844	9	0.000000	0.000000	a2
201.829844	9	19017.140625	384.824219	a
231.591286	9	0.000000	0.000000	a2
231.591286	9	19052.332031	419.878906	a
265.510851	9	0.000000	0.000000	a2
265.510851	9	19072.441406	440.105469	a
308.340198	9	0.000000	0.000000	a2
308.340199	9	19110.855469	480.414062	a
333.564152	9	0.000000	0.000000	a2
333.564153	9	19115.496094	486.031250	a
341.180856	9	0.000000	0.000000	a2
341.182057	9	18973.261719	358.863281	b
365.751662	9	0.000000	0.000000	b2
365.751662	9	18979.320312	370.046875	b
367.972172	9	0.000000	0.000000	b2
367.972172	9	18984.218750	376.750000	b
418.028004	9	0.000000	0.000000	b2
418.028004	9	18991.363281	387.179688	b
418.947862	9	0.000000	0.000000	b2
418.947862	9	18996.906250	395.691406	b
420.185633	9	0.000000	0.000000	b2
420.185633	9	19001.804688	401.835938	b
420.853078	9	0.000000	0.000000	b2
420.853078	9	19003.867188	404.476562	b
475.836847	9	0.000000	0.000000	b2
475.836848	9	19011.234375	414.199219	b
476.704656	9	0.000000	0.000000	b2
476.704656	9	19014.515625	417.410156	b
477.508050	9	0.000000	0.000000	b2
477.508051	9	19017.300781	420.082031	b
479.283089	9	0.000000	0.000000	b2
479.283089	9	19020.234375	423.125000	b
481.197525	9	0.000000	0.000000	b2
481.197525	9	19025.171875	430.144531	b
482.562154	9	0.000000	0.000000	b2
482.562154	9	19027.640625	432.570312	b
482.971913	9	0.000000	0.000000	b2
482.971913	9	19030.648438	435.640625	b
491.609112	9	0.000000	0.000000	b2
491.609112	9	19033.382812	438.296875	b
494.067721	9	0.000000	0.000000	b2
494.067721	9	19036.269531	441.148438	b
494.861551	9	0.000000	0.000000	b2
494.861551	9	19037.945312	442.929688	b
495.596215	9	0.000000	0.000000	b2
495.596215	9	19041.445312	448.375000	b
498.211875	9	0.000000	0.000000	b2
498.211875	9	19044.183594	451.035156	b
498.853718	9	0.000000	0.000000	b2
498.853718	9	19046.738281	453.523438	b
499.423411	9	0.000000	0.000000	b2
499.423411	9	19048.609375	455.539062	b
500.630197	9	0.000000	0.000000	b2
500.630197	9	19050.687500	457.750000	b
500.991926	9	0.000000	0.000000	b2
500.991926	9	19051.242188	458.058594	b
501.361923	9	0.000000	0.000000	b2
501.361924	9	19053.812500	461.394531	b
503.587171	9	0.000000	0.000000	b2
503.587171	9	19056.390625	466.945312	b
505.409799	9	0.000000	0.000000	b2
505.409799	9	19060.128906	471.375000	b
505.737770	9	0.000000	0.000000	b2
505.737770	9	19062.062500	474.109375	b
507.562960	9	0.000000	0.000000	b2
507.562960	9	19065.800781	478.941406	b
508.531656	9	0.000000	0.000000	b2
508.531656	9	19067.605469	481.335938	b
508.601287	9	0.000000	0.000000	b2
508.601287	9	19069.281250	485.621094	b
508.754149	9	0.000000	0.000000	b2
508.754149	9	19071.210938	488.269531	b
509.624285	9	0.000000	0.000000	b2
509.624410	9	19089.531250	492.699219	c
509.857342	9	0.000000	0.000000	c2
0.057005	10	18858.714844	94.371094	a
4.406610	10	0.000000	0.000000	a2
4.406610	10	18862.453125	162.652344	a
27.007946	10	0.000000	0.000000	a2
27.007946	10	18875.988281	177.773438	a
52.347876	10	0.000000	0.000000	a2
52.347876	10	18887.460938	191.054688	a
58.833508	10	0.000000	0.000000	a2
58.833508	10	18898.417969	203.539062	a
88.410020	10	0.000000	0.000000	a2
88.410021	10	18933.480469	243.164062	a
113.538863	10	0.000000	0.000000	a2
113.538863	10	18964.031250	277.867188	a
120.688291	10	0.000000	0.000000	a2
120.688291	10	18964.675781	278.781250	a
135.704588	10	0.000000	0.000000	a2
135.704588	10	18967.125000	281.492188	a
160.644103	10	0.000000	0.000000	a2
160.644103	10	18986.460938	303.550781	a
184.058478	10	0.000000	0.000000	a2
184.058478	10	18989.039062	306.625000	a
215.460387	10	0.000000	0.000000	a2
215.460387	10	18992.648438	310.621094	a
245.201458	10	0.000000	0.000000	a2
245.201459	10	19030.031250	353.082031	a
280.064745	10	0.000000	0.000000	a2
280.064745	10	19060.066406	387.316406	a
315.295955	10	0.000000	0.000000	a2
315.295955	10	19092.679688	425.382812	a
357.882231	10	0.000000	0.000000	a2
357.882231	10	19100.285156	436.976562	a
374.187486	10	0.000000	0.000000	a2
374.188687	10	18959.230469	313.234375	b
375.197303	10	0.000000	0.000000	b2
375.197303	10	18964.515625	323.730469	b
433.629352	10	0.000000	0.000000	b2
433.629352	10	18972.031250	333.515625	b
433.978236	10	0.000000	0.000000	b2
433.978237	10	18978.218750	342.761719	b
435.245760	10	0.000000	0.000000	b2
435.245761	10	18983.632812	349.210938	b
435.868727	10	0.000000	0.000000	b2
435.868727	10	18985.824219	351.914062	b
475.642940	10	0.000000	0.000000	b2
475.642941	10	18992.828125	359.281250	b
476.775938	10	0.000000	0.000000	b2
476.775938	10	18996.386719	364.937500	b
476.890076	10	0.000000	0.000000	b2
476.890076	10	18998.843750	367.304688	b
478.562115	10	0.000000	0.000000	b2
478.562116	10	19002.667969	371.292969	b
479.674619	10	0.000000	0.000000	b2
479.674619	10	19007.968750	376.406250	b
479.759775	10	0.000000	0.000000	b2
479.759776	10	19010.503906	380.894531	b
479.970327	10	0.000000	0.000000	b2
479.970327	10	19013.558594	383.964844	b
491.517015	10	0.000000	0.000000	b2
491.517015	10	19016.339844	386.984375	b
492.890876	10	0.000000	0.000000	b2
492.890876	10	19019.039062	389.644531	b
494.017065	10	0.000000	0.000000	b2
494.017065	10	19021.148438	391.808594	b
495.636534	10	0.000000	0.000000	b2
495.636534	10	19024.371094	395.058594	b
497.072809	10	0.000000	0.000000	b2
497.072809	10	19027.121094	399.648438	b
498.449123	10	0.000000	0.000000	b2
498.449123	10	19029.605469	402.144531	b
499.256347	10	0.000000	0.000000	b2
499.256347	10	19031.574219	404.113281	b
499.857353	10	0.000000	0.000000	b2
499.857353	10	19033.820312	406.355469	b
499.945191	10	0.000000	0.000000	b2
499.945191	10	19034.292969	406.707031	b
501.403543	10	0.000000	0.000000	b2
501.403543	10	19036.742188	410.054688	b
503.566718	10	0.000000	0.000000	b2
503.566718	10	19039.320312	413.246094	b
504.647379	10	0.000000	0.000000	b2
504.647379	10	19042.929688	419.859375	b
505.451554	10	0.000000	0.000000	b2
505.451554	10	19045.132812	422.800781	b
506.026492	10	0.000000	0.000000	b2
506.026492	10	19049.000000	427.617188	b
506.599905	10	0.000000	0.000000	b2
506.599905	10	19050.804688	430.117188	b
507.448970	10	0.000000	0.000000	b2
507.448971	10	19052.480469	432.371094	b
508.896350	10	0.000000	0.000000	b2
508.896350	10	19054.285156	436.863281	b
510.470340	10	0.000000	0.000000	b2
510.470340	10	19057.636719	441.363281	b
510.637988	10	0.000000	0.000000	b2
510.638130	10	19075.804688	445.753906	c
510.875298	10	0.000000	0.000000	c2
510.875299	10	19075.804688	460.632812	c
511.224164	10	0.000000	0.000000	c2
0.058767	11	18858.714844	96.328125	a
21.206863	11	0.000000	0.000000	a2
21.206863	11	18872.894531	176.484375	a
51.915644	11	0.000000	0.000000	a2
51.915644	11	18885.785156	191.007812	a
71.215609	11	0.000000	0.000000	a2
71.215609	11	18892.746094	198.832031	a
78.132832	11	0.000000	0.000000	a2
78.132832	11	18909.117188	217.527344	a
108.014086	11	0.000000	0.000000	a2
108.014086	11	18951.011719	326.960938	a
115.347169	11	0.000000	0.000000	a2
115.347169	11	18958.617188	334.691406	a
129.917920	11	0.000000	0.000000	a2
129.917920	11	18960.292969	336.218750	a
144.654145	11	0.000000	0.000000	a2
144.654145	11	18961.710938	337.640625	a
184.368617	11	0.000000	0.000000	a2
184.368618	11	18998.964844	374.937500	a
215.288441	11	0.000000	0.000000	a2
215.288441	11	19003.347656	379.480469	a
222.601034	11	0.000000	0.000000	a2
222.601035	11	19004.250000	380.226562	a
236.638949	11	0.000000	0.000000	a2
236.638949	11	19016.496094	392.605469	a
269.073116	11	0.000000	0.000000	a2
269.073117	11	19035.832031	411.714844	a
311.411826	11	0.000000	0.000000	a2
311.411826	11	19065.093750	441.113281	a
327.196655	11	0.000000	0.000000	a2
327.196655	11	19067.156250	443.921875	a
367.311862	11	0.000000	0.000000	a2
367.313038	11	18929.214844	322.839844	b
433.625529	11	0.000000	0.000000	b2
433.625529	11	18937.011719	337.816406	b
434.009628	11	0.000000	0.000000	b2
434.009628	11	18943.328125	347.027344	b
435.262195	11	0.000000	0.000000	b2
435.262195	11	18948.871094	353.667969	b
435.482023	11	0.000000	0.000000	b2
435.482024	11	18951.191406	356.746094	b
475.597317	11	0.000000	0.000000	b2
475.597317	11	18957.167969	364.843750	b
476.378103	11	0.000000	0.000000	b2
476.378103	11	18960.660156	368.347656	b
476.848615	11	0.000000	0.000000	b2
476.848616	11	18963.578125	371.046875	b
478.960940	11	0.000000	0.000000	b2
478.960940	11	18968.367188	376.007812	b
479.799742	11	0.000000	0.000000	b2
479.799742	11	18973.890625	383.625000	b
481.221494	11	0.000000	0.000000	b2
481.221494	11	18976.738281	386.214844	b
481.573098	11	0.000000	0.000000	b2
481.573098	11	18979.816406	389.468750	b
491.813694	11	0.000000	0.000000	b2
491.813695	11	18982.660156	392.363281	b
493.955672	11	0.000000	0.000000	b2
493.955672	11	18985.753906	397.289062	b
495.838797	11	0.000000	0.000000	b2
495.838797	11	18987.968750	399.558594	b
496.258751	11	0.000000	0.000000	b2
496.258751	11	18991.769531	403.230469	b
497.323598	11	0.000000	0.000000	b2
497.323598	11	18994.347656	405.882812	b
497.593103	11	0.000000	0.000000	b2
497.593103	11	18996.761719	408.359375	b
497.674996	11	0.000000	0.000000	b2
497.674997	11	18998.781250	410.246094	b
498.442157	11	0.000000	0.000000	b2
498.442157	11	19000.925781	414.515625	b
498.689658	11	0.000000	0.000000	b2
498.689659	11	19001.390625	414.859375	b
499.028607	11	0.000000	0.000000	b2
499.028607	11	19004.484375	418.722656	b
499.639306	11	0.000000	0.000000	b2
499.639306	11	19007.062500	422.238281	b
502.470916	11	0.000000	0.000000	b2
502.470916	11	19010.671875	426.664062	b
504.602588	11	0.000000	0.000000	b2
504.602588	11	19012.734375	429.359375	b
506.819430	11	0.000000	0.000000	b2
506.819430	11	19016.472656	436.214844	b
507.722147	11	0.000000	0.000000	b2
507.722147	11	19018.558594	438.949219	b
508.708500	11	0.000000	0.000000	b2
508.708500	11	19020.234375	441.183594	b
508.986070	11	0.000000	0.000000	b2
508.986070	11	19022.039062	443.628906	b
510.969820	11	0.000000	0.000000	b2
510.969820	11	19025.390625	448.160156	b
512.920260	11	0.000000	0.000000	b2
512.920260	11	19028.613281	452.554688	b
513.881019	11	0.000000	0.000000	b2
513.881151	11	19047.468750	459.621094	c
514.101600	11	0.000000	0.000000	c2
0.060466	12	18858.714844	94.343750	a
4.295356	12	0.000000	0.000000	a2
4.295356	12	18862.195312	168.363281	a
38.667136	12	0.000000	0.000000	a2
38.667136	12	18926.519531	292.058594	a
75.772151	12	0.000000	0.000000	a2
75.772152	12	18936.316406	302.011719	a
106.766522	12	0.000000	0.000000	a2
106.766522	12	18985.687500	351.375000	a
139.696722	12	0.000000	0.000000	a2
139.696722	12	19024.359375	389.960938	a
147.003649	12	0.000000	0.000000	a2
147.003650	12	19025.648438	391.121094	a
186.341332	12	0.000000	0.000000	a2
186.341332	12	19030.289062	396.000000	a
217.944126	12	0.000000	0.000000	a2
217.944126	12	19032.867188	398.484375	a
242.176764	12	0.000000	0.000000	a2
242.176764	12	19052.074219	417.597656	a
281.653562	12	0.000000	0.000000	a2
281.653563	12	19055.554688	421.136719	a
315.777253	12	0.000000	0.000000	a2
315.777253	12	19083.269531	448.960938	a
352.994154	12	0.000000	0.000000	a2
352.994154	12	19113.175781	479.687500	a
377.930736	12	0.000000	0.000000	a2
377.930736	12	19134.832031	504.363281	a
417.838987	12	0.000000	0.000000	a2
417.838987	12	19142.050781	516.773438	a
449.851257	12	0.000000	0.000000	a2
449.851257	12	19145.531250	520.472656	a
489.801731	12	0.000000	0.000000	a2
489.803363	12	19009.351562	399.636719	b
491.374926	12	0.000000	0.000000	b2
491.374926	12	19028.375000	420.847656	b
491.719773	12	0.000000	0.000000	b2
491.719773	12	19033.789062	429.328125	b
492.664374	12	0.000000	0.000000	b2
492.664375	12	19036.367188	432.417969	b
495.034694	12	0.000000	0.000000	b2
495.034694	12	19041.355469	437.527344	b
496.238799	12	0.000000	0.000000	b2
496.238799	12	19044.753906	440.644531	b
496.666227	12	0.000000	0.000000	b2
496.666227	12	19047.007812	445.164062	b
496.985638	12	0.000000	0.000000	b2
496.985638	12	19050.324219	448.457031	b
498.567237	12	0.000000	0.000000	b2
498.567237	12	19054.902344	452.851562	b
500.453662	12	0.000000	0.000000	b2
500.453662	12	19057.992188	456.046875	b
501.488008	12	0.000000	0.000000	b2
501.488008	12	19060.742188	458.796875	b
503.708782	12	0.000000	0.000000	b2
503.708782	12	19063.726562	463.773438	b
507.007773	12	0.000000	0.000000	b2
507.007773	12	19066.566406	466.757812	b
507.434939	12	0.000000	0.000000	b2
507.434939	12	19068.664062	468.859375	b
509.033276	12	0.000000	0.000000	b2
509.033276	12	19072.335938	472.273438	b
510.333537	12	0.000000	0.000000	b2
510.333537	12	19075.460938	475.582031	b
513.853935	12	0.000000	0.000000	b2
513.853935	12	19077.652344	479.617188	b
514.842804	12	0.000000	0.000000	b2
514.842804	12	19079.562500	481.816406	b
515.529776	12	0.000000	0.000000	b2
515.529776	12	19081.667969	483.843750	b
515.677642	12	0.000000	0.000000	b2
515.677642	12	19082.402344	484.546875	b
516.200598	12	0.000000	0.000000	b2
516.200598	12	19084.851562	487.746094	b
516.578362	12	0.000000	0.000000	b2
516.578362	12	19087.429688	491.156250	b
517.258636	12	0.000000	0.000000	b2
517.258636	12	19090.910156	495.343750	b
517.331308	12	0.000000	0.000000	b2
517.331309	12	19093.101562	500.285156	b
518.636516	12	0.000000	0.000000	b2
518.636516	12	19096.839844	505.050781	b
519.285385	12	0.000000	0.000000	b2
519.285385	12	19098.773438	507.644531	b
519.802855	12	0.000000	0.000000	b2
519.802855	12	19100.320312	509.808594	b
520.443564	12	0.000000	0.000000	b2
520.443564	12	19102.125000	512.429688	b
520.527838	12	0.000000	0.000000	b2
520.527839	12	19105.347656	516.625000	b
521.186806	12	0.000000	0.000000	b2
521.186806	12	19108.699219	522.992188	b
522.445394	12	0.000000	0.000000	b2
522.445395	12	19112.566406	527.792969	b
523.361605	12	0.000000	0.000000	b2
523.361744	12	19130.257812	531.214844	c
523.573461	12	0.000000	0.000000	c2
523.573463	12	19130.257812	546.515625	c
523.981494	12	0.000000	0.000000	c2
523.981495	12	19161.488281	580.816406	c
524.105788	12	0.000000	0.000000	c2
0.056135	13	18858.714844	94.398438	a
4.256786	13	0.000000	0.000000	a2
4.256786	13	18862.324219	168.453125	a
16.468532	13	0.000000	0.000000	a2
16.468532	13	18895.582031	261.175781	a
52.579548	13	0.000000	0.000000	a2
52.579548	13	18912.082031	277.898438	a
66.835413	13	0.000000	0.000000	a2
66.835413	13	18920.847656	286.562500	a
106.917590	13	0.000000	0.000000	a2
106.917591	13	18994.968750	360.804688	a
146.271304	13	0.000000	0.000000	a2
146.271304	13	18999.996094	365.664062	a
169.530291	13	0.000000	0.000000	a2
169.530291	13	19002.316406	368.054688	a
176.968291	13	0.000000	0.000000	a2
176.968291	13	19003.089844	368.792969	a
219.672233	13	0.000000	0.000000	a2
219.672233	13	19041.761719	407.433594	a
235.621427	13	0.000000	0.000000	a2
235.621427	13	19043.566406	409.257812	a
251.878007	13	0.000000	0.000000	a2
251.878007	13	19048.078125	413.710938	a
289.299695	13	0.000000	0.000000	a2
289.299695	13	19083.914062	449.656250	a
315.743633	13	0.000000	0.000000	a2
315.743633	13	19100.800781	466.390625	a
356.651905	13	0.000000	0.000000	a2
356.651906	13	19105.570312	472.152344	a
372.536302	13	0.000000	0.000000	a2
372.536302	13	19107.117188	473.796875	a
405.313306	13	0.000000	0.000000	a2
405.314478	13	18970.222656	355.898438	b
406.284747	13	0.000000	0.000000	b2
406.284747	13	18976.667969	367.628906	b
406.895078	13	0.000000	0.000000	b2
406.895078	13	18979.503906	371.046875	b
475.717092	13	0.000000	0.000000	b2
475.717092	13	18985.253906	378.023438	b
476.117420	13	0.000000	0.000000	b2
476.117420	13	18988.890625	381.800781	b
477.116053	13	0.000000	0.000000	b2
477.116053	13	18991.785156	386.710938	b
478.091549	13	0.000000	0.000000	b2
478.091549	13	18995.480469	390.265625	b
478.411173	13	0.000000	0.000000	b2
478.411173	13	19000.609375	395.523438	b
478.807766	13	0.000000	0.000000	b2
478.807767	13	19003.996094	398.960938	b
480.017383	13	0.000000	0.000000	b2
480.017383	13	19007.128906	403.929688	b
490.361652	13	0.000000	0.000000	b2
490.361652	13	19010.160156	407.085938	b
490.565993	13	0.000000	0.000000	b2
490.565993	13	19013.335938	410.386719	b
491.239550	13	0.000000	0.000000	b2
491.239550	13	19016.179688	413.136719	b
492.469621	13	0.000000	0.000000	b2
492.469621	13	19020.210938	417.460938	b
493.174055	13	0.000000	0.000000	b2
493.174055	13	19024.929688	424.042969	b
493.927908	13	0.000000	0.000000	b2
493.927908	13	19032.140625	431.085938	b
494.953646	13	0.000000	0.000000	b2
494.953646	13	19034.726562	433.933594	b
495.235421	13	0.000000	0.000000	b2
495.235421	13	19036.921875	436.011719	b
495.880496	13	0.000000	0.000000	b2
495.880496	13	19037.375000	436.613281	b
496.208634	13	0.000000	0.000000	b2
496.208634	13	19040.339844	440.230469	b
499.296270	13	0.000000	0.000000	b2
499.296270	13	19043.046875	445.656250	b
501.940757	13	0.000000	0.000000	b2
501.940757	13	19046.656250	450.113281	b
503.512668	13	0.000000	0.000000	b2
503.512668	13	19048.847656	453.093750	b
505.411358	13	0.000000	0.000000	b2
505.411358	13	19052.585938	457.792969	b
505.696492	13	0.000000	0.000000	b2
505.696492	13	19054.648438	460.566406	b
507.036916	13	0.000000	0.000000	b2
507.036916	13	19056.582031	465.218750	b
508.637198	13	0.000000	0.000000	b2
508.637198	13	19058.515625	467.554688	b
510.124177	13	0.000000	0.000000	b2
510.124177	13	19061.867188	471.933594	b
512.423799	13	0.000000	0.000000	b2
512.423799	13	19065.453125	476.621094	b
513.726630	13	0.000000	0.000000	b2
513.726630	13	19069.449219	481.699219	b
514.830483	13	0.000000	0.000000	b2
514.830483	13	19071.769531	486.960938	b
516.941269	13	0.000000	0.000000	b2
516.941411	13	19091.128906	492.882812	c
517.162295	13	0.000000	0.000000	c2
0.057738	14	18858.714844	96.312500	a
22.000979	14	0.000000	0.000000	a2
22.000980	14	18878.050781	219.449219	a
41.759186	14	0.000000	0.000000	a2
41.759186	14	18916.851562	284.500000	a
55.912862	14	0.000000	0.000000	a2
55.912862	14	18921.105469	288.765625	a
79.649723	14	0.000000	0.000000	a2
79.649724	14	18949.207031	316.789062	a
110.182340	14	0.000000	0.000000	a2
110.182340	14	18974.085938	341.703125	a
140.507961	14	0.000000	0.000000	a2
140.507962	14	18978.210938	345.730469	a
163.118887	14	0.000000	0.000000	a2
163.118887	14	18980.660156	348.207031	a
170.231393	14	0.000000	0.000000	a2
170.231393	14	18981.433594	349.058594	a
210.287696	14	0.000000	0.000000	a2
210.287696	14	19015.722656	383.378906	a
225.375933	14	0.000000	0.000000	a2
225.375933	14	19017.527344	385.125000	a
259.112717	14	0.000000	0.000000	a2
259.112717	14	19064.191406	431.664062	a
296.948011	14	0.000000	0.000000	a2
296.948011	14	19099.125000	466.832031	a
304.975877	14	0.000000	0.000000	a2
304.975877	14	19103.121094	470.863281	a
312.429737	14	0.000000	0.000000	a2
312.429738	14	19103.636719	471.390625	a
327.990736	14	0.000000	0.000000	a2
327.990736	14	19105.054688	472.738281	a
335.487962	14	0.000000	0.000000	a2
335.489176	14	18963.429688	346.113281	b
335.590361	14	0.000000	0.000000	b2
335.590361	14	18966.523438	350.429688	b
359.818498	14	0.000000	0.000000	b2
359.818498	14	18972.109375	358.074219	b
370.335425	14	0.000000	0.000000	b2
370.335425	14	18976.351562	363.324219	b
371.156056	14	0.000000	0.000000	b2
371.156056	14	18979.125000	366.300781	b
371.489216	14	0.000000	0.000000	b2
371.489216	14	18983.261719	370.429688	b
400.226429	14	0.000000	0.000000	b2
400.226430	14	18989.039062	379.316406	b
400.483299	14	0.000000	0.000000	b2
400.483299	14	18992.808594	382.960938	b
401.060654	14	0.000000	0.000000	b2
401.060654	14	18996.519531	386.765625	b
432.604013	14	0.000000	0.000000	b2
432.604013	14	18999.324219	394.949219	b
433.271133	14	0.000000	0.000000	b2
433.271133	14	19002.605469	400.046875	b
434.160149	14	0.000000	0.000000	b2
434.160149	14	19005.605469	403.078125	b
435.202390	14	0.000000	0.000000	b2
435.202391	14	19009.535156	407.152344	b
436.363749	14	0.000000	0.000000	b2
436.363749	14	19012.894531	410.644531	b
436.564186	14	0.000000	0.000000	b2
436.564186	14	19015.855469	413.589844	b
437.379705	14	0.000000	0.000000	b2
437.379706	14	19018.386719	418.187500	b
437.768029	14	0.000000	0.000000	b2
437.768029	14	19020.320312	420.054688	b
437.870925	14	0.000000	0.000000	b2
437.870925	14	19020.878906	420.667969	b
438.316335	14	0.000000	0.000000	b2
438.316335	14	19023.972656	424.296875	b
439.527731	14	0.000000	0.000000	b2
439.527731	14	19026.679688	427.835938	b
440.269269	14	0.000000	0.000000	b2
440.269269	14	19030.417969	432.570312	b
440.605528	14	0.000000	0.000000	b2
440.605528	14	19032.609375	437.421875	b
458.985091	14	0.000000	0.000000	b2
458.985091	14	19036.476562	442.382812	b
459.227515	14	0.000000	0.000000	b2
459.227515	14	19038.410156	445.085938	b
459.858196	14	0.000000	0.000000	b2
459.858196	14	19040.730469	447.699219	b
460.111965	14	0.000000	0.000000	b2
460.111965	14	19042.664062	450.496094	b
461.050204	14	0.000000	0.000000	b2
461.050204	14	19046.015625	456.726562	b
461.719014	14	0.000000	0.000000	b2
461.719014	14	19049.496094	461.320312	b
462.831251	14	0.000000	0.000000	b2
462.831251	14	19053.492188	466.441406	b
464.050891	14	0.000000	0.000000	b2
464.050891	14	19055.941406	469.750000	b
473.659135	14	0.000000	0.000000	b2
473.659136	14	19060.554688	477.710938	b
475.842310	14	0.000000	0.000000	b2
475.842449	14	19078.382812	482.027344	c
476.080488	14	0.000000	0.000000	c2
476.080489	14	19078.382812	496.503906	c
476.474511	14	0.000000	0.000000	c2
0.058313	15	18858.714844	96.308594	a
20.062300	15	0.000000	0.000000	a2
20.062300	15	18865.417969	181.867188	a
25.866408	15	0.000000	0.000000	a2
25.866408	15	18881.531250	233.062500	a
45.020603	15	0.000000	0.000000	a2
45.020604	15	18891.714844	259.156250	a
53.176648	15	0.000000	0.000000	a2
53.176648	15	18908.601562	276.289062	a
68.430926	15	0.000000	0.000000	a2
68.430926	15	18921.234375	288.730469	a
75.225756	15	0.000000	0.000000	a2
75.225756	15	18922.265625	289.964844	a
110.276555	15	0.000000	0.000000	a2
110.276556	15	18923.812500	291.554688	a
131.666189	15	0.000000	0.000000	a2
131.666189	15	18929.097656	296.753906	a
160.255898	15	0.000000	0.000000	a2
160.255898	15	18938.121094	305.773438	a
188.851480	15	0.000000	0.000000	a2
188.851480	15	18939.539062	307.203125	a
220.191433	15	0.000000	0.000000	a2
220.191433	15	18958.746094	326.480469	a
240.950941	15	0.000000	0.000000	a2
240.950941	15	18972.539062	340.003906	a
281.522368	15	0.000000	0.000000	a2
281.522368	15	18986.976562	354.652344	a
318.361076	15	0.000000	0.000000	a2
318.361077	15	18987.750000	355.410156	a
325.442882	15	0.000000	0.000000	a2
325.442882	15	18988.265625	355.980469	a
332.720752	15	0.000000	0.000000	a2
332.721951	15	18846.695312	229.375000	b
368.415852	15	0.000000	0.000000	b2
368.415853	15	18852.171875	236.585938	b
370.523218	15	0.000000	0.000000	b2
370.523218	15	18856.363281	240.859375	b
370.836233	15	0.000000	0.000000	b2
370.836234	15	18859.347656	245.945312	b
371.271394	15	0.000000	0.000000	b2
371.271395	15	18863.707031	250.324219	b
399.952570	15	0.000000	0.000000	b2
399.952570	15	18869.550781	256.761719	b
400.834195	15	0.000000	0.000000	b2
400.834196	15	18873.250000	262.632812	b
401.671645	15	0.000000	0.000000	b2
401.671645	15	18877.023438	266.226562	b
439.879362	15	0.000000	0.000000	b2
439.879362	15	18879.988281	273.898438	b
440.756289	15	0.000000	0.000000	b2
440.756290	15	18883.199219	277.171875	b
440.978109	15	0.000000	0.000000	b2
440.978109	15	18886.218750	280.222656	b
441.099530	15	0.000000	0.000000	b2
441.099530	15	18890.187500	286.164062	b
442.301985	15	0.000000	0.000000	b2
442.301985	15	18893.753906	289.750000	b
442.942343	15	0.000000	0.000000	b2
442.942343	15	18896.660156	292.753906	b
443.171387	15	0.000000	0.000000	b2
443.171388	15	18899.886719	295.875000	b
443.728564	15	0.000000	0.000000	b2
443.728564	15	18902.226562	298.093750	b
443.808370	15	0.000000	0.000000	b2
443.808370	15	18902.484375	298.628906	b
445.705109	15	0.000000	0.000000	b2
445.705110	15	18905.578125	304.253906	b
446.743222	15	0.000000	0.000000	b2
446.743222	15	18908.285156	307.828125	b
448.040586	15	0.000000	0.000000	b2
448.040587	15	18912.152344	312.578125	b
448.158375	15	0.000000	0.000000	b2
448.158376	15	18914.214844	315.433594	b
467.621329	15	0.000000	0.000000	b2
467.621329	15	18918.726562	323.425781	b
468.862085	15	0.000000	0.000000	b2
468.862085	15	18920.789062	326.253906	b
469.800525	15	0.000000	0.000000	b2
469.800525	15	18922.980469	328.863281	b
470.224336	15	0.000000	0.000000	b2
470.224336	15	18924.914062	331.671875	b
470.976126	15	0.000000	0.000000	b2
470.976126	15	18928.265625	335.828125	b
472.507755	15	0.000000	0.000000	b2
472.507756	15	18931.875000	342.656250	b
472.876098	15	0.000000	0.000000	b2
472.876098	15	18936.000000	347.660156	b
473.743909	15	0.000000	0.000000	b2
473.743910	15	18938.320312	350.949219	b
491.792716	15	0.000000	0.000000	b2
491.792717	15	18943.605469	357.722656	b
494.965027	15	0.000000	0.000000	b2
494.965027	15	18947.503906	364.753906	b
495.582518	15	0.000000	0.000000	b2
495.582660	15	18965.828125	369.527344	c
495.816206	15	0.000000	0.000000	c2
0.056674	16	18858.710938	94.484375	a
36.340538	16	0.000000	0.000000	a2
36.340538	16	18941.984375	307.804688	a
68.157727	16	0.000000	0.000000	a2
68.157727	16	18964.800781	330.531250	a
91.299174	16	0.000000	0.000000	a2
91.299174	16	18968.539062	334.328125	a
115.673587	16	0.000000	0.000000	a2
115.673587	16	18981.429688	347.109375	a
156.033009	16	0.000000	0.000000	a2
156.033009	16	18989.035156	354.804688	a
187.860245	16	0.000000	0.000000	a2
187.860245	16	18993.031250	358.949219	a
211.462285	16	0.000000	0.000000	a2
211.462285	16	18995.222656	361.066406	a
243.629657	16	0.000000	0.000000	a2
243.629657	16	18999.734375	365.359375	a
278.523026	16	0.000000	0.000000	a2
278.523026	16	19026.804688	392.476562	a
311.133066	16	0.000000	0.000000	a2
311.133066	16	19033.894531	399.628906	a
352.003578	16	0.000000	0.000000	a2
352.003579	16	19055.421875	421.300781	a
359.658166	16	0.000000	0.000000	a2
359.658167	16	19057.550781	423.433594	a
401.839073	16	0.000000	0.000000	a2
401.839073	16	19070.832031	436.558594	a
417.898052	16	0.000000	0.000000	a2
417.898052	16	19072.636719	438.503906	a
450.261450	16	0.000000	0.000000	a2
450.261450	16	19077.343750	443.265625	a
474.918699	16	0.000000	0.000000	a2
474.919909	16	18938.937500	319.816406	b
475.980117	16	0.000000	0.000000	b2
475.980117	16	18947.582031	332.714844	b
476.776611	16	0.000000	0.000000	b2
476.776612	16	18950.289062	335.976562	b
477.281195	16	0.000000	0.000000	b2
477.281195	16	18954.542969	341.328125	b
478.692946	16	0.000000	0.000000	b2
478.692946	16	18959.957031	347.816406	b
479.215007	16	0.000000	0.000000	b2
479.215007	16	18963.308594	354.171875	b
479.276815	16	0.000000	0.000000	b2
479.276815	16	18966.660156	358.117188	b
487.257584	16	0.000000	0.000000	b2
487.257585	16	18970.257812	362.589844	b
488.401620	16	0.000000	0.000000	b2
488.401620	16	18973.222656	366.300781	b
489.048757	16	0.000000	0.000000	b2
489.048757	16	18975.929688	371.445312	b
490.011033	16	0.000000	0.000000	b2
490.011033	16	18979.539062	376.074219	b
491.480400	16	0.000000	0.000000	b2
491.480400	16	18982.761719	380.296875	b
493.226328	16	0.000000	0.000000	b2
493.226329	16	18985.468750	383.800781	b
494.313858	16	0.000000	0.000000	b2
494.313858	16	18988.453125	387.386719	b
495.290069	16	0.000000	0.000000	b2
495.290069	16	18990.515625	392.144531	b
495.794040	16	0.000000	0.000000	b2
495.794040	16	18990.902344	396.183594	b
496.367639	16	0.000000	0.000000	b2
496.367639	16	18993.609375	399.007812	b
498.183937	16	0.000000	0.000000	b2
498.183937	16	18996.386719	404.675781	b
500.066547	16	0.000000	0.000000	b2
500.066547	16	19000.273438	408.613281	b
501.395206	16	0.000000	0.000000	b2
501.395206	16	19002.554688	411.039062	b
503.842534	16	0.000000	0.000000	b2
503.842534	16	19006.953125	417.367188	b
504.649755	16	0.000000	0.000000	b2
504.649756	16	19009.199219	419.433594	b
505.133448	16	0.000000	0.000000	b2
505.133448	16	19011.593750	422.007812	b
507.138018	16	0.000000	0.000000	b2
507.138018	16	19013.746094	424.128906	b
508.336899	16	0.000000	0.000000	b2
508.336899	16	19017.167969	427.546875	b
510.370742	16	0.000000	0.000000	b2
510.370743	16	19021.093750	433.343750	b
512.788658	16	0.000000	0.000000	b2
512.788658	16	19025.152344	437.664062	b
515.140209	16	0.000000	0.000000	b2
515.140209	16	19027.746094	440.257812	b
516.694142	16	0.000000	0.000000	b2
516.694142	16	19032.894531	445.195312	b
520.212319	16	0.000000	0.000000	b2
520.212319	16	19036.093750	450.519531	b
521.245918	16	0.000000	0.000000	b2
521.245918	16	19039.878906	454.285156	b
521.895824	16	0.000000	0.000000	b2
521.895958	16	19056.523438	455.933594	c
522.116043	16	0.000000	0.000000	c2
522.116045	16	19056.523438	470.937500	c
522.518082	16	0.000000	0.000000	c2
522.518082	16	19087.253906	505.054688	c
522.640418	16	0.000000	0.000000	c2
522.640419	16	19126.570312	545.609375	c
522.778723	16	0.000000	0.000000	c2
522.778723	16	19173.882812	593.109375	c
522.958990	16	0.000000	0.000000	c2
0.056764	17	18858.710938	96.351562	a
5.519834	17	0.000000	0.000000	a2
5.519834	17	18874.179688	209.453125	a
25.984763	17	0.000000	0.000000	a2
25.984763	17	18910.402344	278.105469	a
62.301417	17	0.000000	0.000000	a2
62.301417	17	18921.101562	288.875000	a
83.812839	17	0.000000	0.000000	a2
83.812839	17	18924.710938	292.386719	a
120.984246	17	0.000000	0.000000	a2
120.984246	17	18933.089844	300.746094	a
157.987567	17	0.000000	0.000000	a2
157.987567	17	18938.890625	306.609375	a
164.977698	17	0.000000	0.000000	a2
164.977699	17	18939.792969	307.394531	a
179.573645	17	0.000000	0.000000	a2
179.573646	17	18942.371094	310.027344	a
211.751239	17	0.000000	0.000000	a2
211.751239	17	18998.058594	365.820312	a
235.133519	17	0.000000	0.000000	a2
235.133519	17	19002.441406	370.050781	a
251.420650	17	0.000000	0.000000	a2
251.420650	17	19011.335938	378.882812	a
259.066530	17	0.000000	0.000000	a2
259.066530	17	19012.496094	380.023438	a
299.408199	17	0.000000	0.000000	a2
299.408199	17	19018.425781	385.945312	a
314.671654	17	0.000000	0.000000	a2
314.671654	17	19019.070312	386.660156	a
338.023568	17	0.000000	0.000000	a2
338.023568	17	19021.390625	389.113281	a
369.675113	17	0.000000	0.000000	a2
369.676286	17	18884.558594	267.289062	b
369.938832	17	0.000000	0.000000	b2
369.938832	17	18887.910156	271.773438	b
370.626061	17	0.000000	0.000000	b2
370.626061	17	18893.070312	277.992188	b
380.637914	17	0.000000	0.000000	b2
380.637914	17	18898.488281	286.554688	b
380.703535	17	0.000000	0.000000	b2
380.703535	17	18902.484375	291.203125	b
381.304025	17	0.000000	0.000000	b2
381.304025	17	18906.093750	295.476562	b
393.530683	17	0.000000	0.000000	b2
393.530684	17	18908.800781	298.949219	b
394.099566	17	0.000000	0.000000	b2
394.099566	17	18911.894531	304.847656	b
395.264032	17	0.000000	0.000000	b2
395.264032	17	18914.871094	308.589844	b
405.954499	17	0.000000	0.000000	b2
405.954499	17	18918.996094	313.238281	b
407.093314	17	0.000000	0.000000	b2
407.093314	17	18922.347656	317.585938	b
407.333500	17	0.000000	0.000000	b2
407.333500	17	18925.183594	323.156250	b
407.957191	17	0.000000	0.000000	b2
407.957191	17	18928.277344	327.128906	b
408.058431	17	0.000000	0.000000	b2
408.058431	17	18930.468750	329.718750	b
408.319047	17	0.000000	0.000000	b2
408.319047	17	18930.855469	330.488281	b
409.213569	17	0.000000	0.000000	b2
409.213569	17	18934.277344	333.964844	b
409.730157	17	0.000000	0.000000	b2
409.730157	17	18937.113281	336.632812	b
430.302881	17	0.000000	0.000000	b2
430.302881	17	18941.097656	342.710938	b
431.767851	17	0.000000	0.000000	b2
431.767851	17	18943.574219	345.136719	b
468.486387	17	0.000000	0.000000	b2
468.486388	17	18948.859375	350.628906	b
469.786329	17	0.000000	0.000000	b2
469.786329	17	18951.070312	352.714844	b
471.176729	17	0.000000	0.000000	b2
471.176729	17	18953.554688	355.242188	b
471.688842	17	0.000000	0.000000	b2
471.688842	17	18955.734375	359.386719	b
473.353169	17	0.000000	0.000000	b2
473.353169	17	18959.328125	362.902344	b
474.877000	17	0.000000	0.000000	b2
474.877000	17	18963.132812	366.941406	b
475.716453	17	0.000000	0.000000	b2
475.716453	17	18967.554688	371.953125	b
477.826156	17	0.000000	0.000000	b2
477.826157	17	18971.406250	378.558594	b
493.143587	17	0.000000	0.000000	b2
493.143587	17	18977.164062	384.171875	b
494.008923	17	0.000000	0.000000	b2
494.008923	17	18980.527344	387.746094	b
494.478737	17	0.000000	0.000000	b2
494.478737	17	18984.394531	391.355469	b
495.606565	17	0.000000	0.000000	b2
495.606565	17	18985.886719	395.101562	b
497.133706	17	0.000000	0.000000	b2
497.133826	17	19004.234375	399.710938	c
497.367476	17	0.000000	0.000000	c2
0.056000	18	18858.710938	96.351562	a
25.108479	18	0.000000	0.000000	a2
25.108479	18	18902.539062	270.328125	a
31.804121	18	0.000000	0.000000	a2
31.804121	18	18915.042969	282.722656	a
38.372234	18	0.000000	0.000000	a2
38.372234	18	18916.460938	283.996094	a
59.259506	18	0.000000	0.000000	a2
59.259506	18	18921.101562	288.671875	a
73.046404	18	0.000000	0.000000	a2
73.046404	18	18923.679688	291.148438	a
101.460018	18	0.000000	0.000000	a2
101.460018	18	18928.707031	296.402344	a
122.633985	18	0.000000	0.000000	a2
122.633985	18	18931.929688	299.523438	a
144.118328	18	0.000000	0.000000	a2
144.118328	18	18937.214844	304.773438	a
167.738321	18	0.000000	0.000000	a2
167.738321	18	18955.777344	323.289062	a
189.913045	18	0.000000	0.000000	a2
189.913045	18	18957.839844	325.554688	a
205.216201	18	0.000000	0.000000	a2
205.216201	18	18972.019531	339.695312	a
220.280513	18	0.000000	0.000000	a2
220.280513	18	18973.824219	341.437500	a
243.432049	18	0.000000	0.000000	a2
243.432049	18	18977.046875	344.703125	a
273.930494	18	0.000000	0.000000	a2
273.930494	18	18980.656250	348.148438	a
296.607478	18	0.000000	0.000000	a2
296.607478	18	18982.589844	350.140625	a
327.578544	18	0.000000	0.000000	a2
327.579739	18	18846.691406	229.410156	b
327.667166	18	0.000000	0.000000	b2
327.667166	18	18851.847656	236.101562	b
337.845824	18	0.000000	0.000000	b2
337.845825	18	18856.617188	241.808594	b
338.164361	18	0.000000	0.000000	b2
338.164361	18	18861.515625	249.621094	b
347.185704	18	0.000000	0.000000	b2
347.185704	18	18865.125000	253.960938	b
361.506398	18	0.000000	0.000000	b2
361.506399	18	18867.445312	256.839844	b
362.609371	18	0.000000	0.000000	b2
362.609371	18	18871.312500	261.335938	b
363.247027	18	0.000000	0.000000	b2
363.247027	18	18874.148438	266.789062	b
377.726444	18	0.000000	0.000000	b2
377.726444	18	18877.796875	271.691406	b
377.805366	18	0.000000	0.000000	b2
377.805366	18	18881.277344	276.199219	b
378.548124	18	0.000000	0.000000	b2
378.548124	18	18884.113281	279.734375	b
379.731556	18	0.000000	0.000000	b2
379.731557	18	18887.207031	285.574219	b
380.356138	18	0.000000	0.000000	b2
380.356138	18	18889.398438	288.441406	b
380.494664	18	0.000000	0.000000	b2
380.494665	18	18889.785156	289.070312	b
380.935122	18	0.000000	0.000000	b2
380.935122	18	18893.347656	292.492188	b
381.974455	18	0.000000	0.000000	b2
381.974455	18	18896.511719	295.890625	b
431.008868	18	0.000000	0.000000	b2
431.008869	18	18900.355469	299.667969	b
431.393567	18	0.000000	0.000000	b2
431.393567	18	18902.957031	304.296875	b
469.499243	18	0.000000	0.000000	b2
469.499243	18	18908.226562	309.605469	b
469.839474	18	0.000000	0.000000	b2
469.839474	18	18910.593750	312.019531	b
471.687549	18	0.000000	0.000000	b2
471.687549	18	18913.046875	314.390625	b
471.967380	18	0.000000	0.000000	b2
471.967380	18	18915.242188	316.773438	b
473.434358	18	0.000000	0.000000	b2
473.434358	18	18919.035156	322.382812	b
475.996313	18	0.000000	0.000000	b2
475.996313	18	18922.929688	326.382812	b
478.567246	18	0.000000	0.000000	b2
478.567246	18	18928.875000	333.199219	b
479.555404	18	0.000000	0.000000	b2
479.555404	18	18931.562500	336.105469	b
493.235697	18	0.000000	0.000000	b2
493.235697	18	18937.195312	343.730469	b
495.707896	18	0.000000	0.000000	b2
495.707896	18	18940.710938	347.132812	b
496.285784	18	0.000000	0.000000	b2
496.285784	18	18944.542969	351.039062	b
497.612037	18	0.000000	0.000000	b2
497.612037	18	18946.234375	352.796875	b
499.540783	18	0.000000	0.000000	b2
499.540783	18	18949.843750	359.203125	b
500.414759	18	0.000000	0.000000	b2
500.414884	18	18966.074219	362.886719	c
500.636697	18	0.000000	0.000000	c2
500.636698	18	18966.074219	377.261719	c
500.972343	18	0.000000	0.000000	c2
0.057244	19	18858.710938	96.367188	a
32.240082	19	0.000000	0.000000	a2
32.240082	19	18917.621094	285.214844	a
46.933475	19	0.000000	0.000000	a2
46.933475	19	18931.285156	299.105469	a
76.206479	19	0.000000	0.000000	a2
76.206479	19	18937.859375	305.425781	a
98.125852	19	0.000000	0.000000	a2
98.125853	19	18941.468750	309.207031	a
120.167011	19	0.000000	0.000000	a2
120.167011	19	18944.820312	312.500000	a
127.254948	19	0.000000	0.000000	a2
127.254948	19	18945.980469	313.695312	a
141.957665	19	0.000000	0.000000	a2
141.957666	19	18948.171875	315.703125	a
149.075274	19	0.000000	0.000000	a2
149.075274	19	18949.460938	317.195312	a
172.184969	19	0.000000	0.000000	a2
172.184970	19	18979.238281	346.867188	a
210.729558	19	0.000000	0.000000	a2
210.729558	19	18995.480469	363.164062	a
235.876183	19	0.000000	0.000000	a2
235.876183	19	19027.578125	395.246094	a
243.426765	19	0.000000	0.000000	a2
243.426765	19	19028.351562	395.914062	a
251.070421	19	0.000000	0.000000	a2
251.070422	19	19029.253906	397.015625	a
266.648678	19	0.000000	0.000000	a2
266.648678	19	19031.187500	398.824219	a
307.112849	19	0.000000	0.000000	a2
307.112849	19	19045.496094	413.128906	a
315.165209	19	0.000000	0.000000	a2
315.166380	19	18904.058594	286.792969	b
329.744354	19	0.000000	0.000000	b2
329.744354	19	18908.828125	294.093750	b
330.138812	19	0.000000	0.000000	b2
330.138812	19	18913.855469	301.804688	b
339.096051	19	0.000000	0.000000	b2
339.096052	19	18917.335938	306.128906	b
353.046499	19	0.000000	0.000000	b2
353.046500	19	18919.656250	309.031250	b
353.461796	19	0.000000	0.000000	b2
353.461796	19	18923.910156	313.929688	b
353.737964	19	0.000000	0.000000	b2
353.737964	19	18926.617188	317.332031	b
362.668129	19	0.000000	0.000000	b2
362.668130	19	18929.968750	323.343750	b
362.741064	19	0.000000	0.000000	b2
362.741064	19	18933.449219	327.769531	b
362.843340	19	0.000000	0.000000	b2
362.843340	19	18936.285156	331.355469	b
362.966273	19	0.000000	0.000000	b2
362.966273	19	18939.378906	335.082031	b
376.753490	19	0.000000	0.000000	b2
376.753490	19	18941.851562	339.257812	b
376.838333	19	0.000000	0.000000	b2
376.838333	19	18942.238281	339.777344	b
377.009859	19	0.000000	0.000000	b2
377.009859	19	18945.894531	345.437500	b
378.330443	19	0.000000	0.000000	b2
378.330444	19	18949.351562	348.902344	b
431.066225	19	0.000000	0.000000	b2
431.066225	19	18953.703125	353.246094	b
432.496898	19	0.000000	0.000000	b2
432.496898	19	18956.023438	355.554688	b
468.658142	19	0.000000	0.000000	b2
468.658142	19	18961.367188	362.875000	b
470.686300	19	0.000000	0.000000	b2
470.686300	19	18963.871094	365.292969	b
472.048638	19	0.000000	0.000000	b2
472.048638	19	18966.261719	367.761719	b
472.906601	19	0.000000	0.000000	b2
472.906602	19	18968.457031	370.109375	b
474.721799	19	0.000000	0.000000	b2
474.721799	19	18972.367188	373.730469	b
475.878163	19	0.000000	0.000000	b2
475.878163	19	18976.167969	379.750000	b
477.940553	19	0.000000	0.000000	b2
477.940553	19	18980.855469	385.085938	b
479.855988	19	0.000000	0.000000	b2
479.855988	19	18986.082031	391.156250	b
493.208813	19	0.000000	0.000000	b2
493.208814	19	18991.941406	399.054688	b
495.289408	19	0.000000	0.000000	b2
495.289408	19	18995.457031	402.511719	b
496.579673	19	0.000000	0.000000	b2
496.579673	19	18999.261719	406.386719	b
497.987698	19	0.000000	0.000000	b2
497.987698	19	19001.007812	408.121094	b
499.535480	19	0.000000	0.000000	b2
499.535480	19	19005.132812	413.128906	b
499.777975	19	0.000000	0.000000	b2
499.777975	19	19006.808594	417.582031	b
502.409566	19	0.000000	0.000000	b2
502.409694	19	19022.921875	421.425781	c
502.615164	19	0.000000	0.000000	c2
0.056062	20	18858.710938	96.296875	a
12.494682	20	0.000000	0.000000	a2
12.494682	20	18889.906250	195.695312	a
40.151158	20	0.000000	0.000000	a2
40.151159	20	18900.476562	207.566406	a
61.131153	20	0.000000	0.000000	a2
61.131153	20	18907.953125	216.250000	a
101.146847	20	0.000000	0.000000	a2
101.146847	20	18942.886719	255.855469	a
115.876148	20	0.000000	0.000000	a2
115.876148	20	18944.691406	257.972656	a
130.670396	20	0.000000	0.000000	a2
130.670396	20	18946.496094	260.050781	a
158.374385	20	0.000000	0.000000	a2
158.374385	20	18964.027344	280.023438	a
173.524125	20	0.000000	0.000000	a2
173.524126	20	18965.960938	282.101562	a
181.069777	20	0.000000	0.000000	a2
181.069777	20	18967.894531	284.347656	a
196.749235	20	0.000000	0.000000	a2
196.749235	20	18975.886719	293.523438	a
204.098941	20	0.000000	0.000000	a2
204.098941	20	18979.109375	297.187500	a
244.719166	20	0.000000	0.000000	a2
244.719166	20	18985.167969	303.902344	a
269.639863	20	0.000000	0.000000	a2
269.639863	20	18999.476562	320.292969	a
313.081952	20	0.000000	0.000000	a2
313.081952	20	19050.394531	378.183594	a
354.299158	20	0.000000	0.000000	a2
354.299158	20	19057.355469	389.777344	a
398.073829	20	0.000000	0.000000	a2
398.074996	20	18956.812500	362.871094	b
398.697366	20	0.000000	0.000000	b2
398.697366	20	18960.808594	368.437500	b
399.377033	20	0.000000	0.000000	b2
399.377033	20	18966.078125	374.398438	b
408.551263	20	0.000000	0.000000	b2
408.551263	20	18970.281250	381.277344	b
409.644524	20	0.000000	0.000000	b2
409.644524	20	18973.890625	385.820312	b
409.968847	20	0.000000	0.000000	b2
409.968848	20	18976.855469	389.433594	b
411.107430	20	0.000000	0.000000	b2
411.107430	20	18981.109375	394.378906	b
411.887426	20	0.000000	0.000000	b2
411.887426	20	18984.976562	401.214844	b
412.458772	20	0.000000	0.000000	b2
412.458772	20	18987.683594	404.765625	b
413.088008	20	0.000000	0.000000	b2
413.088008	20	18990.777344	408.781250	b
413.823772	20	0.000000	0.000000	b2
413.823772	20	18992.968750	411.378906	b
413.973597	20	0.000000	0.000000	b2
413.973597	20	18993.355469	412.117188	b
414.959358	20	0.000000	0.000000	b2
414.959358	20	18996.441406	415.230469	b
415.598619	20	0.000000	0.000000	b2
415.598619	20	19000.113281	420.882812	b
430.307436	20	0.000000	0.000000	b2
430.307437	20	19004.171875	424.703125	b
431.347271	20	0.000000	0.000000	b2
431.347272	20	19006.691406	427.476562	b
469.483376	20	0.000000	0.000000	b2
469.483376	20	19011.691406	432.460938	b
469.982017	20	0.000000	0.000000	b2
469.982017	20	19014.023438	436.878906	b
471.177043	20	0.000000	0.000000	b2
471.177043	20	19016.425781	439.195312	b
471.481532	20	0.000000	0.000000	b2
471.481532	20	19018.753906	441.648438	b
472.648912	20	0.000000	0.000000	b2
472.648912	20	19022.496094	445.269531	b
474.170908	20	0.000000	0.000000	b2
474.170908	20	19026.511719	449.273438	b
476.806627	20	0.000000	0.000000	b2
476.806628	20	19030.503906	455.269531	b
477.659862	20	0.000000	0.000000	b2
477.659862	20	19033.218750	457.992188	b
493.101612	20	0.000000	0.000000	b2
493.101613	20	19040.066406	466.707031	b
495.001442	20	0.000000	0.000000	b2
495.001442	20	19043.367188	470.226562	b
497.153214	20	0.000000	0.000000	b2
497.153214	20	19047.265625	476.121094	b
497.221056	20	0.000000	0.000000	b2
497.221056	20	19049.148438	477.804688	b
497.769631	20	0.000000	0.000000	b2
497.769631	20	19053.144531	482.949219	b
497.853870	20	0.000000	0.000000	b2
497.853870	20	19054.820312	485.281250	b
499.856667	20	0.000000	0.000000	b2
499.856667	20	19056.496094	487.488281	b
500.106189	20	0.000000	0.000000	b2
500.106314	20	19073.515625	492.437500	c
500.338310	20	0.000000	0.000000	c2
500.338311	20	19073.515625	507.246094	c
500.698773	20	0.000000	0.000000	c2
500.698773	20	19089.488281	522.242188	c
500.704872	20	0.000000	0.000000	c2
0.059580	21	18858.710938	96.207031	a
12.565845	21	0.000000	0.000000	a2
12.565845	21	18899.703125	267.304688	a
46.991850	21	0.000000	0.000000	a2
46.991850	21	18912.078125	279.636719	a
53.524848	21	0.000000	0.000000	a2
53.524848	21	18913.496094	281.140625	a
76.484205	21	0.000000	0.000000	a2
76.484205	21	18932.058594	299.503906	a
83.239051	21	0.000000	0.000000	a2
83.239051	21	18932.960938	300.390625	a
97.346372	21	0.000000	0.000000	a2
97.346372	21	18934.765625	302.281250	a
134.082285	21	0.000000	0.000000	a2
134.082285	21	18966.218750	335.539062	a
148.671921	21	0.000000	0.000000	a2
148.671921	21	18967.378906	336.726562	a
163.331459	21	0.000000	0.000000	a2
163.331459	21	18968.796875	340.015625	a
170.530322	21	0.000000	0.000000	a2
170.530322	21	18973.566406	344.859375	a
192.786955	21	0.000000	0.000000	a2
192.786955	21	18981.171875	352.535156	a
231.912709	21	0.000000	0.000000	a2
231.912709	21	18992.386719	365.648438	a
247.176369	21	0.000000	0.000000	a2
247.176369	21	18998.832031	373.746094	a
263.459229	21	0.000000	0.000000	a2
263.459230	21	19020.875000	395.820312	a
286.517468	21	0.000000	0.000000	a2
286.517468	21	19022.937500	399.953125	a
326.405438	21	0.000000	0.000000	a2
326.406695	21	18905.953125	299.859375	b
347.068556	21	0.000000	0.000000	b2
347.068557	21	18909.691406	306.574219	b
369.093511	21	0.000000	0.000000	b2
369.093511	21	18913.042969	312.246094	b
369.517637	21	0.000000	0.000000	b2
369.517637	21	18917.296875	319.347656	b
369.609617	21	0.000000	0.000000	b2
369.609617	21	18920.906250	323.464844	b
384.659701	21	0.000000	0.000000	b2
384.659701	21	18924.128906	328.351562	b
385.165199	21	0.000000	0.000000	b2
385.165199	21	18928.125000	333.503906	b
385.544752	21	0.000000	0.000000	b2
385.544752	21	18930.960938	339.109375	b
386.710701	21	0.000000	0.000000	b2
386.710701	21	18934.183594	342.953125	b
387.134884	21	0.000000	0.000000	b2
387.134884	21	18936.890625	346.375000	b
387.169372	21	0.000000	0.000000	b2
387.169372	21	18937.277344	346.917969	b
387.465125	21	0.000000	0.000000	b2
387.465125	21	18940.859375	350.503906	b
388.331384	21	0.000000	0.000000	b2
388.331384	21	18944.410156	356.066406	b
431.358666	21	0.000000	0.000000	b2
431.358667	21	18948.910156	363.144531	b
432.161349	21	0.000000	0.000000	b2
432.161349	21	18951.628906	365.882812	b
469.489267	21	0.000000	0.000000	b2
469.489267	21	18957.644531	373.824219	b
469.959059	21	0.000000	0.000000	b2
469.959059	21	18959.707031	378.214844	b
471.503270	21	0.000000	0.000000	b2
471.503270	21	18962.605469	381.039062	b
472.063000	21	0.000000	0.000000	b2
472.063000	21	18965.117188	383.515625	b
472.369709	21	0.000000	0.000000	b2
472.369709	21	18968.925781	387.109375	b
473.114140	21	0.000000	0.000000	b2
473.114140	21	18973.140625	391.421875	b
475.719529	21	0.000000	0.000000	b2
475.719529	21	18977.398438	397.683594	b
477.346911	21	0.000000	0.000000	b2
477.346912	21	18980.296875	400.664062	b
491.772821	21	0.000000	0.000000	b2
491.772822	21	18987.714844	411.445312	b
495.049202	21	0.000000	0.000000	b2
495.049202	21	18991.195312	414.972656	b
496.916327	21	0.000000	0.000000	b2
496.916327	21	18995.062500	420.957031	b
497.040283	21	0.000000	0.000000	b2
497.040283	21	18996.746094	422.519531	b
498.276681	21	0.000000	0.000000	b2
498.276681	21	19000.871094	427.597656	b
499.761746	21	0.000000	0.000000	b2
499.761746	21	19002.675781	430.105469	b
501.376755	21	0.000000	0.000000	b2
501.376756	21	19004.570312	432.546875	b
503.006524	21	0.000000	0.000000	b2
503.006524	21	19006.632812	438.296875	b
503.310339	21	0.000000	0.000000	b2
503.310457	21	19024.699219	442.882812	c
503.525321	21	0.000000	0.000000	c2
0.059241	22	18858.710938	96.359375	a
5.622241	22	0.000000	0.000000	a2
5.622241	22	18871.343750	200.406250	a
32.090676	22	0.000000	0.000000	a2
32.090676	22	18886.296875	247.851562	a
45.244245	22	0.000000	0.000000	a2
45.244245	22	18889.906250	257.507812	a
59.572016	22	0.000000	0.000000	a2
59.572016	22	18902.152344	269.910156	a
87.496859	22	0.000000	0.000000	a2
87.496859	22	18910.789062	278.378906	a
101.341410	22	0.000000	0.000000	a2
101.341411	22	18912.722656	280.476562	a
137.443865	22	0.000000	0.000000	a2
137.443865	22	18947.140625	314.738281	a
159.880602	22	0.000000	0.000000	a2
159.880602	22	18949.332031	316.933594	a
182.369525	22	0.000000	0.000000	a2
182.369525	22	18952.039062	319.660156	a
204.938088	22	0.000000	0.000000	a2
204.938089	22	18965.316406	333.011719	a
227.503579	22	0.000000	0.000000	a2
227.503579	22	18972.019531	339.531250	a
235.015714	22	0.000000	0.000000	a2
235.015714	22	18973.179688	340.843750	a
275.023530	22	0.000000	0.000000	a2
275.023530	22	18992.000000	359.679688	a
282.824032	22	0.000000	0.000000	a2
282.824032	22	19001.281250	368.820312	a
322.865021	22	0.000000	0.000000	a2
322.865022	22	19005.921875	373.582031	a
346.536420	22	0.000000	0.000000	a2
346.537604	22	18871.460938	256.023438	b
376.975006	22	0.000000	0.000000	b2
376.975006	22	18874.812500	260.605469	b
377.681922	22	0.000000	0.000000	b2
377.681923	22	18879.066406	265.730469	b
378.399287	22	0.000000	0.000000	b2
378.399287	22	18882.417969	271.832031	b
391.961002	22	0.000000	0.000000	b2
391.961002	22	18886.929688	277.496094	b
392.921263	22	0.000000	0.000000	b2
392.921263	22	18890.925781	282.632812	b
393.511186	22	0.000000	0.000000	b2
393.511186	22	18893.761719	286.140625	b
394.283509	22	0.000000	0.000000	b2
394.283509	22	18896.855469	292.179688	b
394.799908	22	0.000000	0.000000	b2
394.799908	22	18899.562500	295.625000	b
394.893910	22	0.000000	0.000000	b2
394.893910	22	18899.949219	296.148438	b
395.057606	22	0.000000	0.000000	b2
395.057606	22	18904.000000	300.125000	b
395.821627	22	0.000000	0.000000	b2
395.821627	22	18907.683594	303.816406	b
431.550191	22	0.000000	0.000000	b2
431.550191	22	18912.632812	311.437500	b
432.631807	22	0.000000	0.000000	b2
432.631807	22	18915.324219	314.023438	b
468.167758	22	0.000000	0.000000	b2
468.167758	22	18920.964844	319.859375	b
470.625507	22	0.000000	0.000000	b2
470.625508	22	18923.437500	322.214844	b
471.797330	22	0.000000	0.000000	b2
471.797330	22	18926.015625	326.812500	b
472.429140	22	0.000000	0.000000	b2
472.429141	22	18928.527344	329.273438	b
474.540805	22	0.000000	0.000000	b2
474.540805	22	18932.351562	333.066406	b
474.937668	22	0.000000	0.000000	b2
474.937668	22	18936.550781	337.378906	b
477.743629	22	0.000000	0.000000	b2
477.743630	22	18941.179688	344.148438	b
478.445281	22	0.000000	0.000000	b2
478.445281	22	18944.011719	346.812500	b
492.719869	22	0.000000	0.000000	b2
492.719869	22	18951.320312	355.480469	b
495.361784	22	0.000000	0.000000	b2
495.361784	22	18954.832031	358.933594	b
495.726288	22	0.000000	0.000000	b2
495.726288	22	18958.710938	364.929688	b
497.242216	22	0.000000	0.000000	b2
497.242216	22	18960.417969	366.515625	b
499.104691	22	0.000000	0.000000	b2
499.104691	22	18964.542969	371.609375	b
499.595613	22	0.000000	0.000000	b2
499.595613	22	18966.605469	374.351562	b
502.424484	22	0.000000	0.000000	b2
502.424484	22	18968.558594	376.789062	b
503.754031	22	0.000000	0.000000	b2
503.754031	22	18970.621094	379.871094	b
503.878103	22	0.000000	0.000000	b2
503.878104	22	18973.972656	386.316406	b
504.116373	22	0.000000	0.000000	b2
504.116493	22	18990.632812	389.726562	c
504.334066	22	0.000000	0.000000	c2
504.334068	22	18990.632812	404.269531	c
504.663370	22	0.000000	0.000000	c2
0.056444	23	18858.710938	94.429688	a
19.645727	23	0.000000	0.000000	a2
19.645727	23	18907.953125	273.718750	a
55.969288	23	0.000000	0.000000	a2
55.969288	23	18918.136719	283.945312	a
91.973490	23	0.000000	0.000000	a2
91.973490	23	18923.679688	289.496094	a
132.566840	23	0.000000	0.000000	a2
132.566840	23	18945.851562	311.656250	a
169.827793	23	0.000000	0.000000	a2
169.827793	23	18949.460938	315.277344	a
192.255700	23	0.000000	0.000000	a2
192.255700	23	18952.554688	318.347656	a
239.120219	23	0.000000	0.000000	a2
239.120219	23	18977.433594	343.148438	a
277.553180	23	0.000000	0.000000	a2
277.553180	23	18980.269531	345.890625	a
284.987313	23	0.000000	0.000000	a2
284.987313	23	18981.300781	346.894531	a
322.903008	23	0.000000	0.000000	a2
322.903008	23	18986.457031	352.246094	a
337.710114	23	0.000000	0.000000	a2
337.710114	23	18991.097656	356.867188	a
360.904886	23	0.000000	0.000000	a2
360.904886	23	18994.191406	361.046875	a
400.639543	23	0.000000	0.000000	a2
400.639543	23	19019.585938	388.113281	a
432.090963	23	0.000000	0.000000	a2
432.090963	23	19034.539062	405.886719	a
471.375608	23	0.000000	0.000000	a2
471.375609	23	19040.050781	411.343750	a
486.717516	23	0.000000	0.000000	a2
486.718904	23	18908.328125	294.582031	b
487.306632	23	0.000000	0.000000	b2
487.306632	23	18911.550781	300.746094	b
487.505333	23	0.000000	0.000000	b2
487.505333	23	18914.644531	304.378906	b
488.248021	23	0.000000	0.000000	b2
488.248021	23	18918.769531	311.796875	b
489.216000	23	0.000000	0.000000	b2
489.216000	23	18924.023438	317.886719	b
490.283461	23	0.000000	0.000000	b2
490.283461	23	18928.238281	322.925781	b
491.193972	23	0.000000	0.000000	b2
491.193972	23	18931.542969	326.808594	b
492.238189	23	0.000000	0.000000	b2
492.238189	23	18935.480469	333.578125	b
492.522182	23	0.000000	0.000000	b2
492.522182	23	18935.996094	334.167969	b
493.819568	23	0.000000	0.000000	b2
493.819568	23	18938.906250	337.089844	b
494.519680	23	0.000000	0.000000	b2
494.519680	23	18942.019531	340.347656	b
495.632654	23	0.000000	0.000000	b2
495.632654	23	18945.789062	343.960938	b
496.026832	23	0.000000	0.000000	b2
496.026832	23	18948.324219	346.656250	b
496.628369	23	0.000000	0.000000	b2
496.628369	23	18953.234375	353.437500	b
496.886594	23	0.000000	0.000000	b2
496.886594	23	18955.539062	355.816406	b
498.346294	23	0.000000	0.000000	b2
498.346294	23	18958.230469	358.464844	b
499.774668	23	0.000000	0.000000	b2
499.774669	23	18960.292969	360.554688	b
500.476635	23	0.000000	0.000000	b2
500.476636	23	18963.953125	364.136719	b
503.677456	23	0.000000	0.000000	b2
503.677457	23	18968.144531	370.445312	b
506.042124	23	0.000000	0.000000	b2
506.042124	23	18972.570312	375.523438	b
507.611826	23	0.000000	0.000000	b2
507.611827	23	18975.273438	379.859375	b
510.233172	23	0.000000	0.000000	b2
510.233172	23	18980.343750	387.117188	b
512.411706	23	0.000000	0.000000	b2
512.411706	23	18983.812500	390.617188	b
512.830135	23	0.000000	0.000000	b2
512.830135	23	18987.500000	394.285156	b
513.671324	23	0.000000	0.000000	b2
513.671324	23	18989.222656	395.984375	b
514.225461	23	0.000000	0.000000	b2
514.225461	23	18992.960938	400.847656	b
515.590180	23	0.000000	0.000000	b2
515.590180	23	18994.894531	405.425781	b
516.632118	23	0.000000	0.000000	b2
516.632118	23	18996.570312	407.628906	b
517.860038	23	0.000000	0.000000	b2
517.860038	23	18998.632812	410.382812	b
518.855747	23	0.000000	0.000000	b2
518.855748	23	19001.855469	414.753906	b
519.499549	23	0.000000	0.000000	b2
519.499549	23	19003.789062	417.535156	b
520.536725	23	0.000000	0.000000	b2
520.536848	23	19021.511719	420.265625	c
520.772081	23	0.000000	0.000000	c2
0.076494	24	18858.710938	96.359375	a
21.643089	24	0.000000	0.000000	a2
21.643089	24	18873.148438	204.335938	a
52.388102	24	0.000000	0.000000	a2
52.388103	24	18882.816406	236.519531	a
65.794060	24	0.000000	0.000000	a2
65.794060	24	18904.859375	272.566406	a
106.411488	24	0.000000	0.000000	a2
106.411488	24	18938.375000	305.941406	a
136.318926	24	0.000000	0.000000	a2
136.318926	24	18943.917969	311.546875	a
150.828821	24	0.000000	0.000000	a2
150.828821	24	18945.722656	313.242188	a
178.748049	24	0.000000	0.000000	a2
178.748049	24	18964.929688	332.621094	a
208.808260	24	0.000000	0.000000	a2
208.808260	24	18978.207031	345.894531	a
239.582425	24	0.000000	0.000000	a2
239.582425	24	18981.816406	349.464844	a
246.786451	24	0.000000	0.000000	a2
246.786451	24	18982.460938	350.097656	a
261.522305	24	0.000000	0.000000	a2
261.522306	24	18988.003906	355.644531	a
268.827390	24	0.000000	0.000000	a2
268.827390	24	18988.777344	356.519531	a
276.155475	24	0.000000	0.000000	a2
276.155475	24	18991.226562	358.886719	a
292.962923	24	0.000000	0.000000	a2
292.962923	24	19001.410156	369.187500	a
315.996804	24	0.000000	0.000000	a2
315.996804	24	19003.472656	371.117188	a
337.234343	24	0.000000	0.000000	a2
337.235568	24	18880.671875	263.390625	b
337.342651	24	0.000000	0.000000	b2
337.342651	24	18884.796875	269.046875	b
346.873133	24	0.000000	0.000000	b2
346.873134	24	18889.050781	273.972656	b
360.350919	24	0.000000	0.000000	b2
360.350919	24	18894.078125	282.601562	b
361.032789	24	0.000000	0.000000	b2
361.032789	24	18897.300781	286.589844	b
361.777206	24	0.000000	0.000000	b2
361.777207	24	18900.652344	290.597656	b
376.951828	24	0.000000	0.000000	b2
376.951828	24	18903.359375	295.386719	b
377.163415	24	0.000000	0.000000	b2
377.163415	24	18903.746094	296.003906	b
377.566629	24	0.000000	0.000000	b2
377.566629	24	18907.785156	302.769531	b
379.700105	24	0.000000	0.000000	b2
379.700105	24	18911.648438	306.589844	b
431.053186	24	0.000000	0.000000	b2
431.053186	24	18916.035156	312.203125	b
431.321031	24	0.000000	0.000000	b2
431.321031	24	18918.976562	315.164062	b
468.688907	24	0.000000	0.000000	b2
468.688907	24	18925.835938	324.214844	b
470.694368	24	0.000000	0.000000	b2
470.694368	24	18928.277344	326.585938	b
471.743762	24	0.000000	0.000000	b2
471.743762	24	18931.375000	329.800781	b
472.308245	24	0.000000	0.000000	b2
472.308245	24	18933.968750	332.414062	b
472.415535	24	0.000000	0.000000	b2
472.415535	24	18937.578125	337.914062	b
473.824653	24	0.000000	0.000000	b2
473.824653	24	18941.886719	342.238281	b
475.687588	24	0.000000	0.000000	b2
475.687588	24	18946.707031	346.976562	b
477.916596	24	0.000000	0.000000	b2
477.916596	24	18949.484375	349.812500	b
493.098660	24	0.000000	0.000000	b2
493.098660	24	18956.535156	361.031250	b
494.032027	24	0.000000	0.000000	b2
494.032027	24	18960.378906	364.796875	b
495.630945	24	0.000000	0.000000	b2
495.630946	24	18964.238281	368.750000	b
497.991087	24	0.000000	0.000000	b2
497.991087	24	18966.093750	370.496094	b
499.421227	24	0.000000	0.000000	b2
499.421227	24	18970.218750	377.574219	b
500.331267	24	0.000000	0.000000	b2
500.331267	24	18972.281250	380.457031	b
502.318959	24	0.000000	0.000000	b2
502.318960	24	18974.085938	382.839844	b
504.493533	24	0.000000	0.000000	b2
504.493533	24	18976.277344	385.765625	b
506.273101	24	0.000000	0.000000	b2
506.273101	24	18979.820312	390.414062	b
507.186129	24	0.000000	0.000000	b2
507.186129	24	18981.753906	393.390625	b
508.646910	24	0.000000	0.000000	b2
508.646910	24	18983.816406	398.593750	b
509.762370	24	0.000000	0.000000	b2
509.762521	24	19000.812500	402.058594	c
509.990608	24	0.000000	0.000000	c2
509.990609	24	19000.812500	416.621094	c
510.713088	24	0.000000	0.000000	c2
510.713088	24	19031.101562	450.667969	c
510.722703	24	0.000000	0.000000	c2
510.722703	24	19055.617188	475.074219	c
510.731384	24	0.000000	0.000000	c2
0.075806	25	18858.710938	96.140625	a
9.497317	25	0.000000	0.000000	a2
9.497317	25	18865.671875	181.835938	a
31.994919	25	0.000000	0.000000	a2
31.994919	25	18875.082031	212.000000	a
38.270760	25	0.000000	0.000000	a2
38.270760	25	18890.550781	258.054688	a
71.026954	25	0.000000	0.000000	a2
71.026954	25	18926.257812	293.632812	a
77.905119	25	0.000000	0.000000	a2
77.905119	25	18927.933594	295.476562	a
107.095845	25	0.000000	0.000000	a2
107.095845	25	18932.187500	299.648438	a
115.377335	25	0.000000	0.000000	a2
115.377335	25	18937.472656	304.984375	a
137.337002	25	0.000000	0.000000	a2
137.337002	25	18953.457031	320.968750	a
152.043391	25	0.000000	0.000000	a2
152.043391	25	18955.390625	322.820312	a
174.518581	25	0.000000	0.000000	a2
174.518581	25	18958.226562	325.785156	a
181.645396	25	0.000000	0.000000	a2
181.645396	25	18960.289062	327.765625	a
220.002917	25	0.000000	0.000000	a2
220.002917	25	18967.250000	334.656250	a
227.158145	25	0.000000	0.000000	a2
227.158145	25	18970.730469	338.093750	a
251.298684	25	0.000000	0.000000	a2
251.298684	25	18991.097656	358.597656	a
290.525134	25	0.000000	0.000000	a2
290.525135	25	18996.253906	363.738281	a
312.269958	25	0.000000	0.000000	a2
312.271178	25	18873.980469	256.492188	b
324.508244	25	0.000000	0.000000	b2
324.508244	25	18877.976562	261.765625	b
338.821775	25	0.000000	0.000000	b2
338.821775	25	18882.875000	268.250000	b
339.438005	25	0.000000	0.000000	b2
339.438005	25	18886.226562	274.281250	b
353.810858	25	0.000000	0.000000	b2
353.810858	25	18889.578125	279.054688	b
362.013778	25	0.000000	0.000000	b2
362.013778	25	18892.285156	282.347656	b
362.179241	25	0.000000	0.000000	b2
362.179241	25	18892.671875	283.093750	b
362.380971	25	0.000000	0.000000	b2
362.380971	25	18896.832031	287.187500	b
362.954044	25	0.000000	0.000000	b2
362.954044	25	18900.875000	293.210938	b
430.154995	25	0.000000	0.000000	b2
430.154996	25	18905.175781	300.972656	b
430.705564	25	0.000000	0.000000	b2
430.705564	25	18908.199219	303.750000	b
468.506819	25	0.000000	0.000000	b2
468.506820	25	18915.070312	312.843750	b
469.775043	25	0.000000	0.000000	b2
469.775043	25	18917.855469	315.585938	b
472.001833	25	0.000000	0.000000	b2
472.001833	25	18920.945312	318.835938	b
472.142040	25	0.000000	0.000000	b2
472.142040	25	18923.542969	321.281250	b
474.160242	25	0.000000	0.000000	b2
474.160242	25	18927.710938	325.367188	b
474.926956	25	0.000000	0.000000	b2
474.926956	25	18931.707031	331.628906	b
476.904925	25	0.000000	0.000000	b2
476.904925	25	18936.988281	336.789062	b
478.308729	25	0.000000	0.000000	b2
478.308729	25	18939.960938	339.828125	b
491.326096	25	0.000000	0.000000	b2
491.326097	25	18945.863281	349.750000	b
492.536671	25	0.000000	0.000000	b2
492.536671	25	18949.507812	353.363281	b
494.469326	25	0.000000	0.000000	b2
494.469326	25	18953.804688	357.710938	b
495.740478	25	0.000000	0.000000	b2
495.740479	25	18956.437500	360.230469	b
496.449692	25	0.000000	0.000000	b2
496.449692	25	18960.843750	365.464844	b
498.673186	25	0.000000	0.000000	b2
498.673186	25	18962.906250	370.453125	b
500.558806	25	0.000000	0.000000	b2
500.558806	25	18964.968750	373.027344	b
501.469212	25	0.000000	0.000000	b2
501.469212	25	18967.160156	376.031250	b
502.448745	25	0.000000	0.000000	b2
502.448745	25	18970.511719	380.378906	b
503.869282	25	0.000000	0.000000	b2
503.869282	25	18972.445312	383.062500	b
505.453189	25	0.000000	0.000000	b2
505.453189	25	18974.507812	385.882812	b
506.446987	25	0.000000	0.000000	b2
506.446987	25	18976.699219	390.812500	b
510.109832	25	0.000000	0.000000	b2
510.109973	25	18993.816406	394.769531	c
510.338808	25	0.000000	0.000000	c2
0.057774	26	18858.710938	96.343750	a
14.934255	26	0.000000	0.000000	a2
14.934255	26	18869.152344	191.957031	a
20.101026	26	0.000000	0.000000	a2
20.101026	26	18871.214844	200.191406	a
39.356870	26	0.000000	0.000000	a2
39.356871	26	18902.410156	270.039062	a
56.870448	26	0.000000	0.000000	a2
56.870448	26	18919.941406	287.707031	a
86.409296	26	0.000000	0.000000	a2
86.409296	26	18929.867188	297.558594	a
115.673208	26	0.000000	0.000000	a2
115.673208	26	18935.410156	303.175781	a
142.169625	26	0.000000	0.000000	a2
142.169625	26	18954.488281	322.128906	a
179.868554	26	0.000000	0.000000	a2
179.868555	26	18979.367188	347.089844	a
210.245041	26	0.000000	0.000000	a2
210.245041	26	18983.750000	351.527344	a
240.539743	26	0.000000	0.000000	a2
240.539743	26	18989.035156	356.640625	a
279.489664	26	0.000000	0.000000	a2
279.489664	26	19003.859375	371.429688	a
302.134050	26	0.000000	0.000000	a2
302.134050	26	19006.179688	373.960938	a
324.201968	26	0.000000	0.000000	a2
324.201969	26	19011.078125	379.269531	a
331.851155	26	0.000000	0.000000	a2
331.851156	26	19017.265625	385.625000	a
370.314284	26	0.000000	0.000000	a2
370.314284	26	19022.292969	391.875000	a
405.494640	26	0.000000	0.000000	a2
405.495822	26	18917.609375	305.066406	b
405.647136	26	0.000000	0.000000	b2
405.647136	26	18922.636719	314.015625	b
405.722888	26	0.000000	0.000000	b2
405.722888	26	18925.988281	317.898438	b
406.353240	26	0.000000	0.000000	b2
406.353240	26	18929.210938	321.988281	b
406.568102	26	0.000000	0.000000	b2
406.568102	26	18931.917969	325.460938	b
406.695594	26	0.000000	0.000000	b2
406.695594	26	18932.433594	327.976562	b
407.249873	26	0.000000	0.000000	b2
407.249873	26	18935.894531	331.500000	b
407.876018	26	0.000000	0.000000	b2
407.876018	26	18939.937500	335.550781	b
430.755064	26	0.000000	0.000000	b2
430.755065	26	18944.183594	340.511719	b
431.301399	26	0.000000	0.000000	b2
431.301399	26	18947.160156	343.496094	b
468.274786	26	0.000000	0.000000	b2
468.274786	26	18953.910156	352.507812	b
470.339880	26	0.000000	0.000000	b2
470.339880	26	18956.519531	355.089844	b
472.041230	26	0.000000	0.000000	b2
472.041230	26	18959.359375	358.054688	b
472.258582	26	0.000000	0.000000	b2
472.258582	26	18961.984375	360.527344	b
472.466232	26	0.000000	0.000000	b2
472.466232	26	18965.964844	366.468750	b
473.316108	26	0.000000	0.000000	b2
473.316108	26	18970.289062	370.914062	b
475.677315	26	0.000000	0.000000	b2
475.677315	26	18974.929688	375.414062	b
477.302936	26	0.000000	0.000000	b2
477.302936	26	18977.789062	378.394531	b
492.077434	26	0.000000	0.000000	b2
492.077434	26	18983.652344	388.050781	b
495.131388	26	0.000000	0.000000	b2
495.131388	26	18987.625000	392.093750	b
496.084373	26	0.000000	0.000000	b2
496.084373	26	18991.554688	395.832031	b
497.114764	26	0.000000	0.000000	b2
497.114764	26	18994.144531	398.605469	b
498.022192	26	0.000000	0.000000	b2
498.022192	26	18998.121094	405.488281	b
498.485017	26	0.000000	0.000000	b2
498.485018	26	19000.312500	408.453125	b
501.986225	26	0.000000	0.000000	b2
501.986225	26	19002.117188	410.796875	b
503.114330	26	0.000000	0.000000	b2
503.114330	26	19004.308594	413.753906	b
504.158652	26	0.000000	0.000000	b2
504.158652	26	19007.789062	418.406250	b
505.763005	26	0.000000	0.000000	b2
505.763005	26	19009.722656	423.167969	b
506.765313	26	0.000000	0.000000	b2
506.765313	26	19011.656250	425.699219	b
507.368362	26	0.000000	0.000000	b2
507.368362	26	19013.847656	428.781250	b
511.071411	26	0.000000	0.000000	b2
511.071411	26	19016.140625	431.855469	b
512.108483	26	0.000000	0.000000	b2
512.108618	26	19033.097656	434.113281	c
512.351149	26	0.000000	0.000000	c2
512.351150	26	19033.097656	449.269531	c
512.718977	26	0.000000	0.000000	c2
0.056500	27	18858.710938	96.179688	a
14.855284	27	0.000000	0.000000	a2
14.855284	27	18868.894531	191.570312	a
20.018923	27	0.000000	0.000000	a2
20.018923	27	18870.699219	199.578125	a
39.393571	27	0.000000	0.000000	a2
39.393572	27	18908.855469	276.273438	a
66.306448	27	0.000000	0.000000	a2
66.306448	27	18934.636719	302.058594	a
104.206116	27	0.000000	0.000000	a2
104.206116	27	18947.656250	315.289062	a
111.062033	27	0.000000	0.000000	a2
111.062033	27	18948.558594	316.128906	a
146.580939	27	0.000000	0.000000	a2
146.580939	27	18975.113281	342.562500	a
176.428249	27	0.000000	0.000000	a2
176.428249	27	18989.679688	357.218750	a
198.944072	27	0.000000	0.000000	a2
198.944072	27	18992.386719	359.765625	a
221.400335	27	0.000000	0.000000	a2
221.400335	27	18994.320312	361.773438	a
228.545051	27	0.000000	0.000000	a2
228.545051	27	18996.511719	363.882812	a
235.655278	27	0.000000	0.000000	a2
235.655278	27	18997.285156	364.835938	a
274.324671	27	0.000000	0.000000	a2
274.324671	27	19015.074219	382.437500	a
315.004699	27	0.000000	0.000000	a2
315.004700	27	19053.359375	420.941406	a
346.067974	27	0.000000	0.000000	a2
346.067974	27	19056.710938	425.074219	a
360.287091	27	0.000000	0.000000	a2
360.288300	27	18929.218750	313.398438	b
360.583360	27	0.000000	0.000000	b2
360.583360	27	18933.085938	318.546875	b
361.094974	27	0.000000	0.000000	b2
361.094974	27	18936.437500	324.875000	b
369.791280	27	0.000000	0.000000	b2
369.791280	27	18938.886719	328.824219	b
369.937135	27	0.000000	0.000000	b2
369.937135	27	18939.402344	329.511719	b
370.157458	27	0.000000	0.000000	b2
370.157458	27	18943.433594	333.664062	b
370.816219	27	0.000000	0.000000	b2
370.816219	27	18947.593750	337.789062	b
430.198156	27	0.000000	0.000000	b2
430.198156	27	18952.097656	349.062500	b
430.999610	27	0.000000	0.000000	b2
430.999610	27	18955.214844	352.203125	b
469.482956	27	0.000000	0.000000	b2
469.482956	27	18962.226562	359.203125	b
470.442666	27	0.000000	0.000000	b2
470.442667	27	18965.019531	362.062500	b
471.390737	27	0.000000	0.000000	b2
471.390737	27	18968.371094	367.562500	b
471.742657	27	0.000000	0.000000	b2
471.742657	27	18971.109375	370.089844	b
473.399727	27	0.000000	0.000000	b2
473.399727	27	18975.589844	374.671875	b
474.383033	27	0.000000	0.000000	b2
474.383033	27	18980.105469	379.175781	b
475.664241	27	0.000000	0.000000	b2
475.664241	27	18985.710938	386.914062	b
477.957309	27	0.000000	0.000000	b2
477.957310	27	18988.546875	389.527344	b
492.178010	27	0.000000	0.000000	b2
492.178010	27	18994.347656	395.761719	b
494.965912	27	0.000000	0.000000	b2
494.965912	27	18998.550781	401.878906	b
496.684068	27	0.000000	0.000000	b2
496.684068	27	19002.351562	405.562500	b
497.109731	27	0.000000	0.000000	b2
497.109731	27	19004.953125	408.332031	b
498.091129	27	0.000000	0.000000	b2
498.091129	27	19009.625000	413.968750	b
499.278414	27	0.000000	0.000000	b2
499.278414	27	19013.292969	418.433594	b
502.389634	27	0.000000	0.000000	b2
502.389634	27	19015.710938	423.429688	b
504.243204	27	0.000000	0.000000	b2
504.243204	27	19018.031250	426.488281	b
506.721349	27	0.000000	0.000000	b2
506.721349	27	19021.382812	430.921875	b
506.818543	27	0.000000	0.000000	b2
506.818543	27	19023.445312	433.804688	b
508.147386	27	0.000000	0.000000	b2
508.147386	27	19025.507812	436.523438	b
509.960341	27	0.000000	0.000000	b2
509.960341	27	19027.699219	439.519531	b
510.913197	27	0.000000	0.000000	b2
510.913198	27	19030.269531	444.812500	b
511.592184	27	0.000000	0.000000	b2
511.592184	27	19031.816406	447.074219	b
514.550580	27	0.000000	0.000000	b2
514.550711	27	19049.542969	450.914062	c
514.754519	27	0.000000	0.000000	c2
0.055736	28	18858.710938	96.351562	a
9.309764	28	0.000000	0.000000	a2
9.309764	28	18865.027344	179.449219	a
39.470213	28	0.000000	0.000000	a2
39.470214	28	18886.554688	248.175781	a
61.158574	28	0.000000	0.000000	a2
61.158574	28	18934.894531	302.531250	a
98.599203	28	0.000000	0.000000	a2
98.599204	28	18968.152344	335.847656	a
137.324228	28	0.000000	0.000000	a2
137.324228	28	18975.371094	343.027344	a
159.947023	28	0.000000	0.000000	a2
159.947023	28	18977.949219	345.648438	a
167.835898	28	0.000000	0.000000	a2
167.835898	28	18981.300781	349.003906	a
175.569079	28	0.000000	0.000000	a2
175.569079	28	18990.710938	358.421875	a
198.508515	28	0.000000	0.000000	a2
198.508515	28	18993.546875	361.101562	a
229.113054	28	0.000000	0.000000	a2
229.113055	28	18997.285156	365.007812	a
252.036403	28	0.000000	0.000000	a2
252.036404	28	19000.121094	367.625000	a
259.290457	28	0.000000	0.000000	a2
259.290457	28	19000.894531	368.390625	a
274.175670	28	0.000000	0.000000	a2
274.175671	28	19002.699219	370.394531	a
305.534300	28	0.000000	0.000000	a2
305.534300	28	19009.660156	377.457031	a
328.269288	28	0.000000	0.000000	a2
328.269288	28	19012.367188	380.109375	a
335.433117	28	0.000000	0.000000	a2
335.434357	28	18871.753906	254.480469	b
345.327452	28	0.000000	0.000000	b2
345.327452	28	18876.265625	261.152344	b
354.566437	28	0.000000	0.000000	b2
354.566437	28	18878.972656	264.605469	b
354.624670	28	0.000000	0.000000	b2
354.624670	28	18879.617188	265.210938	b
355.270282	28	0.000000	0.000000	b2
355.270282	28	18883.824219	271.570312	b
355.319353	28	0.000000	0.000000	b2
355.319353	28	18888.042969	275.789062	b
429.586261	28	0.000000	0.000000	b2
429.586261	28	18892.632812	286.136719	b
429.641479	28	0.000000	0.000000	b2
429.641479	28	18896.054688	289.480469	b
467.934561	28	0.000000	0.000000	b2
467.934561	28	18903.250000	299.019531	b
470.276524	28	0.000000	0.000000	b2
470.276524	28	18906.093750	301.804688	b
471.186446	28	0.000000	0.000000	b2
471.186447	28	18909.476562	305.296875	b
471.321574	28	0.000000	0.000000	b2
471.321574	28	18912.480469	308.058594	b
472.717396	28	0.000000	0.000000	b2
472.717397	28	18917.089844	314.613281	b
473.891738	28	0.000000	0.000000	b2
473.891738	28	18921.671875	319.437500	b
474.025693	28	0.000000	0.000000	b2
474.025693	28	18927.523438	325.210938	b
474.850027	28	0.000000	0.000000	b2
474.850027	28	18930.691406	330.445312	b
492.713927	28	0.000000	0.000000	b2
492.713927	28	18936.398438	337.320312	b
494.035937	28	0.000000	0.000000	b2
494.035938	28	18940.515625	341.179688	b
494.561848	28	0.000000	0.000000	b2
494.561849	28	18944.597656	347.398438	b
495.664077	28	0.000000	0.000000	b2
495.664077	28	18946.582031	349.308594	b
496.077918	28	0.000000	0.000000	b2
496.077918	28	18951.093750	354.828125	b
497.811017	28	0.000000	0.000000	b2
497.811017	28	18953.785156	358.363281	b
501.554661	28	0.000000	0.000000	b2
501.554661	28	18956.765625	361.902344	b
503.200096	28	0.000000	0.000000	b2
503.200097	28	18959.085938	365.023438	b
505.589705	28	0.000000	0.000000	b2
505.589705	28	18962.566406	371.574219	b
505.868265	28	0.000000	0.000000	b2
505.868265	28	18964.628906	374.363281	b
506.686096	28	0.000000	0.000000	b2
506.686096	28	18966.691406	377.144531	b
506.778879	28	0.000000	0.000000	b2
506.778879	28	18969.011719	380.296875	b
508.634441	28	0.000000	0.000000	b2
508.634441	28	18971.332031	383.312500	b
509.289142	28	0.000000	0.000000	b2
509.289142	28	18972.878906	385.500000	b
509.387804	28	0.000000	0.000000	b2
509.387804	28	18975.714844	391.128906	b
511.924402	28	0.000000	0.000000	b2
511.924544	28	18992.855469	394.589844	c
512.156036	28	0.000000	0.000000	c2
512.156036	28	18992.855469	409.289062	c
512.513442	28	0.000000	0.000000	c2
512.513442	28	19008.625000	423.933594	c
512.519233	28	0.000000	0.000000	c2
0.057297	29	18858.710938	96.312500	a
4.357281	29	0.000000	0.000000	a2
4.357282	29	18861.933594	170.078125	a
20.795694	29	0.000000	0.000000	a2
20.795695	29	18873.406250	206.585938	a
58.037164	29	0.000000	0.000000	a2
58.037164	29	18963.640625	331.164062	a
67.351881	29	0.000000	0.000000	a2
67.351882	29	18971.761719	339.480469	a
107.239508	29	0.000000	0.000000	a2
107.239508	29	18979.367188	346.980469	a
130.248029	29	0.000000	0.000000	a2
130.248029	29	18982.203125	349.843750	a
138.318139	29	0.000000	0.000000	a2
138.318139	29	18985.425781	352.980469	a
163.500871	29	0.000000	0.000000	a2
163.500871	29	19016.234375	383.804688	a
203.621036	29	0.000000	0.000000	a2
203.621036	29	19021.132812	388.707031	a
219.129257	29	0.000000	0.000000	a2
219.129257	29	19022.679688	390.421875	a
226.571274	29	0.000000	0.000000	a2
226.571274	29	19023.968750	391.523438	a
242.197525	29	0.000000	0.000000	a2
242.197526	29	19025.386719	393.128906	a
265.691101	29	0.000000	0.000000	a2
265.691101	29	19027.964844	395.441406	a
297.806084	29	0.000000	0.000000	a2
297.806084	29	19031.960938	399.718750	a
313.351951	29	0.000000	0.000000	a2
313.351951	29	19033.636719	401.289062	a
353.527249	29	0.000000	0.000000	a2
353.528456	29	18897.632812	281.789062	b
376.826060	29	0.000000	0.000000	b2
376.826061	29	18900.855469	288.476562	b
376.909766	29	0.000000	0.000000	b2
376.909767	29	18901.371094	289.328125	b
377.452445	29	0.000000	0.000000	b2
377.452445	29	18905.683594	293.621094	b
379.832016	29	0.000000	0.000000	b2
379.832016	29	18909.953125	300.488281	b
430.863450	29	0.000000	0.000000	b2
430.863451	29	18914.585938	308.144531	b
431.867221	29	0.000000	0.000000	b2
431.867222	29	18918.074219	311.566406	b
469.494067	29	0.000000	0.000000	b2
469.494067	29	18925.519531	321.171875	b
470.052885	29	0.000000	0.000000	b2
470.052885	29	18928.421875	324.207031	b
471.848434	29	0.000000	0.000000	b2
471.848434	29	18931.726562	327.566406	b
472.250687	29	0.000000	0.000000	b2
472.250687	29	18934.726562	330.562500	b
472.640626	29	0.000000	0.000000	b2
472.640626	29	18939.222656	336.937500	b
474.662369	29	0.000000	0.000000	b2
474.662369	29	18943.980469	341.679688	b
475.692713	29	0.000000	0.000000	b2
475.692713	29	18949.738281	347.445312	b
477.805557	29	0.000000	0.000000	b2
477.805558	29	18953.070312	352.652344	b
492.953171	29	0.000000	0.000000	b2
492.953171	29	18959.417969	359.257812	b
494.008989	29	0.000000	0.000000	b2
494.008989	29	18963.156250	363.042969	b
494.240659	29	0.000000	0.000000	b2
494.240660	29	18967.136719	367.000000	b
494.901572	29	0.000000	0.000000	b2
494.901573	29	18969.250000	371.105469	b
497.030587	29	0.000000	0.000000	b2
497.030587	29	18973.761719	376.589844	b
497.810589	29	0.000000	0.000000	b2
497.810590	29	18976.035156	379.566406	b
502.047592	29	0.000000	0.000000	b2
502.047592	29	18979.226562	383.414062	b
503.863027	29	0.000000	0.000000	b2
503.863027	29	18981.750000	386.773438	b
505.179402	29	0.000000	0.000000	b2
505.179402	29	18985.230469	393.226562	b
507.135888	29	0.000000	0.000000	b2
507.135888	29	18987.164062	396.125000	b
508.270324	29	0.000000	0.000000	b2
508.270325	29	18989.613281	399.218750	b
509.870755	29	0.000000	0.000000	b2
509.870755	29	18991.933594	402.390625	b
511.439415	29	0.000000	0.000000	b2
511.439415	29	18994.253906	405.261719	b
512.298995	29	0.000000	0.000000	b2
512.298995	29	18995.929688	407.710938	b
513.835441	29	0.000000	0.000000	b2
513.835441	29	18998.636719	413.464844	b
516.054009	29	0.000000	0.000000	b2
516.054010	29	19001.144531	416.789062	b
516.439363	29	0.000000	0.000000	b2
516.439506	29	19018.027344	419.664062	c
516.659317	29	0.000000	0.000000	c2
0.055342	30	18858.710938	96.339844	a
20.820862	30	0.000000	0.000000	a2
20.820863	30	18871.730469	200.742188	a
32.195340	30	0.000000	0.000000	a2
32.195340	30	18875.597656	212.691406	a
38.088936	30	0.000000	0.000000	a2
38.088936	30	18885.007812	242.625000	a
54.219905	30	0.000000	0.000000	a2
54.219905	30	18905.246094	273.023438	a
75.531405	30	0.000000	0.000000	a2
75.531405	30	18912.593750	280.187500	a
111.225284	30	0.000000	0.000000	a2
111.225284	30	18921.101562	288.835938	a
151.503576	30	0.000000	0.000000	a2
151.503576	30	18952.554688	320.226562	a
175.738576	30	0.000000	0.000000	a2
175.738576	30	18985.554688	353.296875	a
198.559377	30	0.000000	0.000000	a2
198.559377	30	18988.003906	355.703125	a
239.053837	30	0.000000	0.000000	a2
239.053837	30	18993.160156	360.847656	a
269.679107	30	0.000000	0.000000	a2
269.679107	30	18996.382812	364.027344	a
308.596805	30	0.000000	0.000000	a2
308.596805	30	19000.765625	368.519531	a
315.765048	30	0.000000	0.000000	a2
315.765048	30	19001.925781	369.703125	a
354.136553	30	0.000000	0.000000	a2
354.136553	30	19007.726562	375.867188	a
369.182744	30	0.000000	0.000000	a2
369.182744	30	19009.531250	379.003906	a
376.585323	30	0.000000	0.000000	a2
376.586529	30	18867.777344	252.902344	b
376.758098	30	0.000000	0.000000	b2
376.758098	30	18868.421875	255.214844	b
376.799529	30	0.000000	0.000000	b2
376.799529	30	18872.425781	259.761719	b
378.551409	30	0.000000	0.000000	b2
378.551409	30	18876.695312	263.824219	b
431.181741	30	0.000000	0.000000	b2
431.181741	30	18881.406250	274.246094	b
431.710936	30	0.000000	0.000000	b2
431.710937	30	18884.843750	277.613281	b
468.264360	30	0.000000	0.000000	b2
468.264360	30	18891.914062	284.902344	b
470.203647	30	0.000000	0.000000	b2
470.203647	30	18894.933594	289.988281	b
471.336034	30	0.000000	0.000000	b2
471.336035	30	18898.445312	293.417969	b
472.033944	30	0.000000	0.000000	b2
472.033944	30	18901.632812	296.722656	b
472.227589	30	0.000000	0.000000	b2
472.227589	30	18906.277344	301.390625	b
472.548663	30	0.000000	0.000000	b2
472.548663	30	18911.183594	308.273438	b
473.067318	30	0.000000	0.000000	b2
473.067319	30	18916.843750	313.953125	b
473.363141	30	0.000000	0.000000	b2
473.363141	30	18920.222656	317.328125	b
493.087020	30	0.000000	0.000000	b2
493.087021	30	18927.164062	326.398438	b
495.019156	30	0.000000	0.000000	b2
495.019156	30	18931.792969	331.101562	b
497.142453	30	0.000000	0.000000	b2
497.142453	30	18936.167969	335.414062	b
497.524976	30	0.000000	0.000000	b2
497.524976	30	18938.062500	337.320312	b
498.298855	30	0.000000	0.000000	b2
498.298855	30	18942.574219	344.656250	b
498.600020	30	0.000000	0.000000	b2
498.600020	30	18944.898438	347.761719	b
501.386063	30	0.000000	0.000000	b2
501.386063	30	18948.082031	351.617188	b
503.849790	30	0.000000	0.000000	b2
503.849791	30	18950.402344	354.667969	b
504.352558	30	0.000000	0.000000	b2
504.352558	30	18954.011719	359.316406	b
506.128289	30	0.000000	0.000000	b2
506.128289	30	18956.148438	364.347656	b
507.007136	30	0.000000	0.000000	b2
507.007136	30	18958.597656	367.386719	b
508.720028	30	0.000000	0.000000	b2
508.720028	30	18960.917969	370.519531	b
511.661688	30	0.000000	0.000000	b2
511.661689	30	18963.238281	373.570312	b
512.974986	30	0.000000	0.000000	b2
512.974986	30	18964.914062	375.968750	b
513.752456	30	0.000000	0.000000	b2
513.752456	30	18967.750000	379.832031	b
515.713607	30	0.000000	0.000000	b2
515.713607	30	18970.320312	385.316406	b
516.036301	30	0.000000	0.000000	b2
516.036301	30	18972.253906	387.757812	b
516.500351	30	0.000000	0.000000	b2
516.500474	30	18988.789062	390.398438	c
516.718007	30	0.000000	0.000000	c2
516.718009	30	18988.789062	405.164062	c
517.129911	30	0.000000	0.000000	c2
0.057354	31	18858.710938	96.316406	a
8.754122	31	0.000000	0.000000	a2
8.754123	31	18861.933594	170.082031	a
27.919820	31	0.000000	0.000000	a2
27.919820	31	18863.996094	176.398438	a
33.779058	31	0.000000	0.000000	a2
33.779058	31	18873.921875	211.214844	a
41.316867	31	0.000000	0.000000	a2
41.316867	31	18882.300781	235.953125	a
53.682466	31	0.000000	0.000000	a2
53.682466	31	18883.718750	241.398438	a
84.370574	31	0.000000	0.000000	a2
84.370575	31	18884.621094	244.324219	a
104.821504	31	0.000000	0.000000	a2
104.821504	31	18888.230469	255.886719	a
130.353058	31	0.000000	0.000000	a2
130.353058	31	18891.066406	258.753906	a
161.926207	31	0.000000	0.000000	a2
161.926207	31	18891.968750	259.503906	a
186.950605	31	0.000000	0.000000	a2
186.950605	31	18892.742188	260.492188	a
199.706924	31	0.000000	0.000000	a2
199.706924	31	18894.031250	261.800781	a
218.574695	31	0.000000	0.000000	a2
218.574695	31	18894.804688	262.566406	a
237.421018	31	0.000000	0.000000	a2
237.421018	31	18895.707031	263.250000	a
262.910146	31	0.000000	0.000000	a2
262.910146	31	18897.769531	265.433594	a
269.218428	31	0.000000	0.000000	a2
269.218428	31	18898.542969	266.042969	a
282.081725	31	0.000000	0.000000	a2
282.082956	31	18756.667969	139.359375	b
312.477412	31	0.000000	0.000000	b2
312.477413	31	18760.855469	144.171875	b
338.469381	31	0.000000	0.000000	b2
338.469381	31	18765.167969	148.585938	b
373.681533	31	0.000000	0.000000	b2
373.681533	31	18769.847656	153.777344	b
373.798144	31	0.000000	0.000000	b2
373.798144	31	18773.437500	159.531250	b
400.918199	31	0.000000	0.000000	b2
400.918199	31	18779.613281	167.066406	b
402.415893	31	0.000000	0.000000	b2
402.415893	31	18782.589844	170.062500	b
402.453697	31	0.000000	0.000000	b2
402.453697	31	18786.121094	173.406250	b
402.649515	31	0.000000	0.000000	b2
402.649516	31	18789.296875	178.585938	b
403.057742	31	0.000000	0.000000	b2
403.057743	31	18793.957031	183.402344	b
403.466563	31	0.000000	0.000000	b2
403.466563	31	18799.535156	188.828125	b
404.447221	31	0.000000	0.000000	b2
404.447221	31	18805.300781	196.644531	b
405.466708	31	0.000000	0.000000	b2
405.466709	31	18808.773438	200.125000	b
465.686493	31	0.000000	0.000000	b2
465.686493	31	18815.683594	207.625000	b
467.070786	31	0.000000	0.000000	b2
467.070786	31	18820.648438	214.500000	b
467.783238	31	0.000000	0.000000	b2
467.783238	31	18824.910156	218.808594	b
468.026327	31	0.000000	0.000000	b2
468.026328	31	18826.855469	220.824219	b
476.080016	31	0.000000	0.000000	b2
476.080016	31	18831.367188	226.304688	b
476.960336	31	0.000000	0.000000	b2
476.960336	31	18833.558594	231.195312	b
478.726137	31	0.000000	0.000000	b2
478.726138	31	18835.621094	233.867188	b
479.935644	31	0.000000	0.000000	b2
479.935644	31	18837.941406	237.007812	b
480.346359	31	0.000000	0.000000	b2
480.346359	31	18842.066406	242.031250	b
481.189589	31	0.000000	0.000000	b2
481.189589	31	18844.128906	245.109375	b
482.190123	31	0.000000	0.000000	b2
482.190123	31	18846.449219	250.042969	b
486.908132	31	0.000000	0.000000	b2
486.908132	31	18849.085938	253.425781	b
487.186560	31	0.000000	0.000000	b2
487.186560	31	18851.277344	256.457031	b
487.768424	31	0.000000	0.000000	b2
487.768424	31	18853.082031	258.769531	b
488.655766	31	0.000000	0.000000	b2
488.655766	31	18855.789062	262.406250	b
489.101749	31	0.000000	0.000000	b2
489.101749	31	18858.238281	265.882812	b
489.793219	31	0.000000	0.000000	b2
489.793219	31	18860.558594	270.765625	b
490.048997	31	0.000000	0.000000	b2
490.048997	31	18862.234375	273.257812	b
490.160749	31	0.000000	0.000000	b2
490.160886	31	18878.855469	275.992188	c
490.362013	31	0.000000	0.000000	c2


==> figures/data/1S_b0_2.dat <==
time	rank	vm_size	vm_rss	step
0.057078	0	18858.718750	96.425781	a
21.871295	0	0.000000	0.000000	a2
21.871296	0	18876.765625	216.140625	a
34.708804	0	0.000000	0.000000	a2
34.708804	0	18897.519531	265.113281	a
54.369883	0	0.000000	0.000000	a2
54.369884	0	18901.773438	269.492188	a
60.663998	0	0.000000	0.000000	a2
60.663999	0	18903.449219	271.183594	a
97.448714	0	0.000000	0.000000	a2
97.448714	0	18944.699219	312.394531	a
104.408296	0	0.000000	0.000000	a2
104.408296	0	18945.730469	313.457031	a
118.762086	0	0.000000	0.000000	a2
118.762086	0	18947.535156	315.164062	a
143.324990	0	0.000000	0.000000	a2
143.324990	0	18959.265625	326.839844	a
182.379209	0	0.000000	0.000000	a2
182.379209	0	18976.152344	343.886719	a
197.309386	0	0.000000	0.000000	a2
197.309386	0	18977.828125	345.546875	a
220.140253	0	0.000000	0.000000	a2
220.140253	0	18980.535156	348.183594	a
246.584884	0	0.000000	0.000000	a2
246.584884	0	19000.515625	367.980469	a
253.963920	0	0.000000	0.000000	a2
253.963920	0	19001.289062	368.976562	a
293.982998	0	0.000000	0.000000	a2
293.982998	0	19008.636719	376.148438	a
324.956791	0	0.000000	0.000000	a2
324.956791	0	19012.054688	379.660156	a
340.198570	0	0.000000	0.000000	a2
340.199751	0	18870.894531	253.648438	b
345.709017	0	0.000000	0.000000	b2
345.709017	0	18875.148438	259.421875	b
352.269285	0	0.000000	0.000000	b2
352.269285	0	18879.742188	264.914062	b
352.953620	0	0.000000	0.000000	b2
352.953620	0	18883.093750	271.035156	b
362.314004	0	0.000000	0.000000	b2
362.314004	0	18888.820312	277.742188	b
362.996027	0	0.000000	0.000000	b2
362.996027	0	18891.656250	281.269531	b
363.594601	0	0.000000	0.000000	b2
363.594601	0	18894.878906	285.003906	b
364.252534	0	0.000000	0.000000	b2
364.252534	0	18897.972656	290.808594	b
364.933902	0	0.000000	0.000000	b2
364.933902	0	18902.484375	296.386719	b
365.182476	0	0.000000	0.000000	b2
365.182476	0	18907.898438	302.863281	b
365.657374	0	0.000000	0.000000	b2
365.657374	0	18913.441406	311.441406	b
365.946814	0	0.000000	0.000000	b2
365.946814	0	18916.664062	315.550781	b
384.156036	0	0.000000	0.000000	b2
384.156036	0	18923.664062	324.011719	b
396.618335	0	0.000000	0.000000	b2
396.618335	0	18928.902344	332.046875	b
397.709310	0	0.000000	0.000000	b2
397.709310	0	18933.027344	337.421875	b
398.150446	0	0.000000	0.000000	b2
398.150446	0	18934.832031	339.859375	b
452.004144	0	0.000000	0.000000	b2
452.004144	0	18939.730469	345.851562	b
452.507209	0	0.000000	0.000000	b2
452.507209	0	18942.023438	350.273438	b
453.332699	0	0.000000	0.000000	b2
453.332700	0	18944.257812	352.410156	b
454.390542	0	0.000000	0.000000	b2
454.390542	0	18946.835938	355.113281	b
457.217258	0	0.000000	0.000000	b2
457.217258	0	18951.085938	359.167969	b
458.607053	0	0.000000	0.000000	b2
458.607053	0	18953.402344	361.562500	b
459.733070	0	0.000000	0.000000	b2
459.733070	0	18956.066406	366.281250	b
477.985164	0	0.000000	0.000000	b2
477.985164	0	18958.457031	368.621094	b
478.731112	0	0.000000	0.000000	b2
478.731112	0	18960.972656	371.023438	b
480.028509	0	0.000000	0.000000	b2
480.028509	0	18962.851562	373.035156	b
480.270211	0	0.000000	0.000000	b2
480.270212	0	18965.769531	375.906250	b
480.526536	0	0.000000	0.000000	b2
480.526536	0	18968.394531	378.558594	b
481.396795	0	0.000000	0.000000	b2
481.396795	0	18971.000000	383.113281	b
482.536295	0	0.000000	0.000000	b2
482.536295	0	18972.882812	385.070312	b
483.610102	0	0.000000	0.000000	b2
483.610102	0	18974.937500	387.250000	b
483.697804	0	0.000000	0.000000	b2
483.697911	0	18990.070312	387.738281	c
483.898676	0	0.000000	0.000000	c2
483.898678	0	18990.070312	402.164062	c
501.613256	0	0.000000	0.000000	c2
501.613256	0	19020.332031	440.128906	c
505.438583	0	0.000000	0.000000	c2
505.438584	0	19069.574219	488.988281	c
507.797427	0	0.000000	0.000000	c2
507.797427	0	19147.812500	555.769531	c
527.905208	0	0.000000	0.000000	c2
527.905208	0	19264.433594	638.960938	c
528.952990	0	0.000000	0.000000	c2
0.056962	1	18858.722656	96.324219	a
21.924282	1	0.000000	0.000000	a2
21.924282	1	18874.449219	209.703125	a
35.001352	1	0.000000	0.000000	a2
35.001352	1	18896.234375	263.753906	a
54.965024	1	0.000000	0.000000	a2
54.965025	1	18900.230469	267.839844	a
61.359915	1	0.000000	0.000000	a2
61.359915	1	18901.261719	268.921875	a
98.169733	1	0.000000	0.000000	a2
98.169733	1	18943.800781	311.414062	a
105.161392	1	0.000000	0.000000	a2
105.161393	1	18944.703125	312.378906	a
119.674431	1	0.000000	0.000000	a2
119.674431	1	18946.507812	314.207031	a
144.427002	1	0.000000	0.000000	a2
144.427002	1	18958.625000	326.058594	a
185.245346	1	0.000000	0.000000	a2
185.245346	1	19000.519531	368.191406	a
200.661332	1	0.000000	0.000000	a2
200.661332	1	19002.582031	370.261719	a
223.966567	1	0.000000	0.000000	a2
223.966567	1	19005.289062	372.816406	a
251.429391	1	0.000000	0.000000	a2
251.429392	1	19025.785156	393.207031	a
258.865733	1	0.000000	0.000000	a2
258.865733	1	19026.558594	394.164062	a
298.974349	1	0.000000	0.000000	a2
298.974349	1	19031.843750	399.406250	a
330.282358	1	0.000000	0.000000	a2
330.282358	1	19035.453125	403.187500	a
345.544077	1	0.000000	0.000000	a2
345.545276	1	18893.976562	276.656250	b
359.958560	1	0.000000	0.000000	b2
359.958560	1	18899.257812	284.402344	b
360.560367	1	0.000000	0.000000	b2
360.560367	1	18902.738281	288.523438	b
370.721947	1	0.000000	0.000000	b2
370.721947	1	18908.628906	297.472656	b
371.331738	1	0.000000	0.000000	b2
371.331738	1	18911.464844	300.832031	b
371.946446	1	0.000000	0.000000	b2
371.946446	1	18914.687500	304.867188	b
372.572035	1	0.000000	0.000000	b2
372.572035	1	18917.781250	310.500000	b
373.370867	1	0.000000	0.000000	b2
373.370867	1	18922.292969	316.031250	b
374.055925	1	0.000000	0.000000	b2
374.055925	1	18927.578125	322.503906	b
374.507641	1	0.000000	0.000000	b2
374.507641	1	18933.765625	331.835938	b
375.449400	1	0.000000	0.000000	b2
375.449401	1	18937.117188	336.003906	b
392.401219	1	0.000000	0.000000	b2
392.401219	1	18944.453125	344.542969	b
405.865397	1	0.000000	0.000000	b2
405.865397	1	18949.441406	352.578125	b
406.304763	1	0.000000	0.000000	b2
406.304763	1	18953.566406	357.910156	b
407.250907	1	0.000000	0.000000	b2
407.250908	1	18955.371094	360.328125	b
471.873095	1	0.000000	0.000000	b2
471.873095	1	18960.574219	366.707031	b
472.031253	1	0.000000	0.000000	b2
472.031253	1	18962.636719	371.046875	b
472.507273	1	0.000000	0.000000	b2
472.507273	1	18964.863281	373.125000	b
473.947565	1	0.000000	0.000000	b2
473.947565	1	18967.480469	375.882812	b
475.815902	1	0.000000	0.000000	b2
475.815902	1	18971.742188	379.957031	b
477.517889	1	0.000000	0.000000	b2
477.517889	1	18974.027344	382.414062	b
478.394041	1	0.000000	0.000000	b2
478.394042	1	18976.714844	385.046875	b
489.848279	1	0.000000	0.000000	b2
489.848279	1	18979.238281	389.386719	b
492.184740	1	0.000000	0.000000	b2
492.184740	1	18981.949219	392.339844	b
493.006503	1	0.000000	0.000000	b2
493.006503	1	18983.828125	395.617188	b
494.930598	1	0.000000	0.000000	b2
494.930599	1	18986.882812	398.523438	b
495.599889	1	0.000000	0.000000	b2
495.599889	1	18989.601562	401.417969	b
495.830094	1	0.000000	0.000000	b2
495.830094	1	18992.062500	404.687500	b
497.476790	1	0.000000	0.000000	b2
497.476791	1	18994.058594	408.539062	b
498.679563	1	0.000000	0.000000	b2
498.679563	1	18996.097656	410.699219	b
500.468557	1	0.000000	0.000000	b2
500.468557	1	18996.605469	411.679688	b
501.027447	1	0.000000	0.000000	b2
501.027552	1	19013.386719	414.699219	c
501.231455	1	0.000000	0.000000	c2
0.057299	2	18858.718750	96.339844	a
4.338601	2	0.000000	0.000000	a2
4.338601	2	18862.457031	164.515625	a
41.000569	2	0.000000	0.000000	a2
41.000569	2	18950.628906	264.640625	a
70.509557	2	0.000000	0.000000	a2
70.509557	2	18955.269531	270.175781	a
77.425990	2	0.000000	0.000000	a2
77.425990	2	18956.300781	271.339844	a
96.606158	2	0.000000	0.000000	a2
96.606158	2	18972.929688	304.058594	a
128.004901	2	0.000000	0.000000	a2
128.004902	2	18977.441406	320.875000	a
167.534897	2	0.000000	0.000000	a2
167.534897	2	18982.726562	340.609375	a
193.474657	2	0.000000	0.000000	a2
193.474657	2	18994.070312	376.371094	a
201.501649	2	0.000000	0.000000	a2
201.501649	2	18998.324219	380.656250	a
225.271143	2	0.000000	0.000000	a2
225.271143	2	19003.093750	385.285156	a
249.182793	2	0.000000	0.000000	a2
249.182793	2	19005.929688	388.183594	a
295.225544	2	0.000000	0.000000	a2
295.225544	2	19042.796875	425.003906	a
336.056946	2	0.000000	0.000000	a2
336.056947	2	19047.437500	429.679688	a
368.121969	2	0.000000	0.000000	a2
368.121969	2	19050.789062	434.718750	a
391.798843	2	0.000000	0.000000	a2
391.798844	2	19053.562500	437.460938	a
431.995494	2	0.000000	0.000000	a2
431.996668	2	18915.226562	314.109375	b
432.627232	2	0.000000	0.000000	b2
432.627232	2	18919.222656	320.535156	b
441.687695	2	0.000000	0.000000	b2
441.687695	2	18930.851562	336.070312	b
442.097525	2	0.000000	0.000000	b2
442.097525	2	18933.687500	339.597656	b
442.374417	2	0.000000	0.000000	b2
442.374418	2	18936.652344	343.386719	b
442.494404	2	0.000000	0.000000	b2
442.494404	2	18939.875000	347.000000	b
442.670555	2	0.000000	0.000000	b2
442.670555	2	18944.386719	354.394531	b
443.435977	2	0.000000	0.000000	b2
443.435977	2	18949.542969	360.832031	b
444.169911	2	0.000000	0.000000	b2
444.169911	2	18955.343750	367.648438	b
445.457385	2	0.000000	0.000000	b2
445.457385	2	18958.566406	373.945312	b
455.865532	2	0.000000	0.000000	b2
455.865532	2	18965.011719	381.535156	b
456.648254	2	0.000000	0.000000	b2
456.648254	2	18969.652344	387.289062	b
457.689668	2	0.000000	0.000000	b2
457.689668	2	18973.777344	394.613281	b
458.714804	2	0.000000	0.000000	b2
458.714804	2	18975.582031	396.992188	b
472.792893	2	0.000000	0.000000	b2
472.792893	2	18980.656250	401.863281	b
472.947899	2	0.000000	0.000000	b2
472.947899	2	18983.125000	404.378906	b
473.010047	2	0.000000	0.000000	b2
473.010047	2	18985.058594	406.355469	b
474.107699	2	0.000000	0.000000	b2
474.107699	2	18987.621094	411.011719	b
476.419053	2	0.000000	0.000000	b2
476.419053	2	18991.875000	415.218750	b
476.979948	2	0.000000	0.000000	b2
476.979948	2	18994.218750	417.507812	b
477.902583	2	0.000000	0.000000	b2
477.902583	2	18996.972656	420.316406	b
490.297537	2	0.000000	0.000000	b2
490.297537	2	18999.488281	422.636719	b
492.121349	2	0.000000	0.000000	b2
492.121349	2	19002.226562	425.554688	b
493.478137	2	0.000000	0.000000	b2
493.478138	2	19004.125000	429.414062	b
493.586575	2	0.000000	0.000000	b2
493.586575	2	19007.187500	433.402344	b
496.868505	2	0.000000	0.000000	b2
496.868505	2	19009.933594	436.835938	b
500.389395	2	0.000000	0.000000	b2
500.389395	2	19012.398438	440.085938	b
502.558960	2	0.000000	0.000000	b2
502.558960	2	19014.359375	442.855469	b
502.955278	2	0.000000	0.000000	b2
502.955279	2	19016.378906	445.054688	b
503.047424	2	0.000000	0.000000	b2
503.047424	2	19016.906250	446.128906	b
503.764143	2	0.000000	0.000000	b2
503.764143	2	19019.097656	451.207031	b
504.312648	2	0.000000	0.000000	b2
504.312776	2	19036.363281	454.429688	c
504.542435	2	0.000000	0.000000	c2
504.542436	2	19036.363281	469.238281	c
504.983604	2	0.000000	0.000000	c2
0.056421	3	18858.718750	96.382812	a
9.776614	3	0.000000	0.000000	a2
9.776614	3	18865.937500	182.375000	a
15.637022	3	0.000000	0.000000	a2
15.637022	3	18877.796875	221.250000	a
41.629797	3	0.000000	0.000000	a2
41.629797	3	18887.335938	248.867188	a
47.788099	3	0.000000	0.000000	a2
47.788099	3	18888.496094	256.230469	a
55.392626	3	0.000000	0.000000	a2
55.392626	3	18895.714844	263.441406	a
61.828497	3	0.000000	0.000000	a2
61.828497	3	18896.746094	264.484375	a
82.315092	3	0.000000	0.000000	a2
82.315092	3	18902.031250	269.687500	a
97.103102	3	0.000000	0.000000	a2
97.103102	3	18912.859375	280.503906	a
112.053467	3	0.000000	0.000000	a2
112.053467	3	18938.253906	305.992188	a
149.114375	3	0.000000	0.000000	a2
149.114375	3	18945.859375	313.546875	a
178.621868	3	0.000000	0.000000	a2
178.621868	3	18950.500000	318.175781	a
222.862590	3	0.000000	0.000000	a2
222.862590	3	19015.855469	383.488281	a
254.655528	3	0.000000	0.000000	a2
254.655528	3	19019.078125	386.808594	a
294.388666	3	0.000000	0.000000	a2
294.388666	3	19026.039062	393.769531	a
318.344094	3	0.000000	0.000000	a2
318.344094	3	19030.937500	398.441406	a
333.723125	3	0.000000	0.000000	a2
333.724291	3	18889.285156	271.984375	b
345.630777	3	0.000000	0.000000	b2
345.630777	3	18894.570312	278.906250	b
346.169966	3	0.000000	0.000000	b2
346.169966	3	18898.050781	283.097656	b
346.670375	3	0.000000	0.000000	b2
346.670375	3	18901.402344	288.925781	b
347.054605	3	0.000000	0.000000	b2
347.054605	3	18904.625000	293.023438	b
363.449644	3	0.000000	0.000000	b2
363.449644	3	18909.652344	300.554688	b
364.014936	3	0.000000	0.000000	b2
364.014937	3	18915.066406	309.160156	b
364.600127	3	0.000000	0.000000	b2
364.600127	3	18921.253906	316.328125	b
366.440245	3	0.000000	0.000000	b2
366.440245	3	18924.734375	320.765625	b
392.236757	3	0.000000	0.000000	b2
392.236758	3	18930.941406	330.082031	b
405.966508	3	0.000000	0.000000	b2
405.966508	3	18935.839844	336.164062	b
407.675545	3	0.000000	0.000000	b2
407.675545	3	18940.093750	341.359375	b
408.281968	3	0.000000	0.000000	b2
408.281968	3	18941.898438	345.843750	b
473.085805	3	0.000000	0.000000	b2
473.085805	3	18949.457031	355.500000	b
473.297305	3	0.000000	0.000000	b2
473.297305	3	18951.890625	357.910156	b
474.415505	3	0.000000	0.000000	b2
474.415505	3	18954.148438	360.285156	b
474.831379	3	0.000000	0.000000	b2
474.831379	3	18956.597656	362.695312	b
476.760721	3	0.000000	0.000000	b2
476.760721	3	18960.824219	369.042969	b
477.105022	3	0.000000	0.000000	b2
477.105022	3	18963.308594	371.304688	b
478.029757	3	0.000000	0.000000	b2
478.029758	3	18965.980469	374.109375	b
488.867366	3	0.000000	0.000000	b2
488.867366	3	18968.542969	376.457031	b
491.172728	3	0.000000	0.000000	b2
491.172729	3	18971.089844	379.023438	b
491.781046	3	0.000000	0.000000	b2
491.781046	3	18972.996094	381.058594	b
494.591331	3	0.000000	0.000000	b2
494.591332	3	18976.285156	386.417969	b
496.359634	3	0.000000	0.000000	b2
496.359634	3	18978.820312	390.371094	b
496.719592	3	0.000000	0.000000	b2
496.719593	3	18981.316406	392.972656	b
499.986301	3	0.000000	0.000000	b2
499.986301	3	18983.496094	395.578125	b
501.019265	3	0.000000	0.000000	b2
501.019265	3	18985.570312	397.882812	b
502.210639	3	0.000000	0.000000	b2
502.210639	3	18986.101562	398.156250	b
503.036067	3	0.000000	0.000000	b2
503.036067	3	18988.679688	402.218750	b
503.645765	3	0.000000	0.000000	b2
503.645765	3	18991.000000	407.437500	b
504.213687	3	0.000000	0.000000	b2
504.213821	3	19008.742188	412.085938	c
504.440110	3	0.000000	0.000000	c2
0.062767	4	18858.718750	96.394531	a
9.391513	4	0.000000	0.000000	a2
9.391513	4	18865.421875	181.871094	a
37.552415	4	0.000000	0.000000	a2
37.552415	4	18938.125000	305.824219	a
74.404081	4	0.000000	0.000000	a2
74.404081	4	18946.503906	314.187500	a
88.479082	4	0.000000	0.000000	a2
88.479082	4	18947.921875	315.429688	a
118.640543	4	0.000000	0.000000	a2
118.640543	4	18955.269531	323.011719	a
142.110075	4	0.000000	0.000000	a2
142.110075	4	18982.597656	350.191406	a
149.239431	4	0.000000	0.000000	a2
149.239431	4	18983.500000	351.089844	a
179.955160	4	0.000000	0.000000	a2
179.955160	4	18990.203125	357.886719	a
211.285133	4	0.000000	0.000000	a2
211.285133	4	19002.320312	369.804688	a
218.447156	4	0.000000	0.000000	a2
218.447157	4	19002.964844	370.636719	a
257.366527	4	0.000000	0.000000	a2
257.366527	4	19007.863281	375.406250	a
298.208465	4	0.000000	0.000000	a2
298.208465	4	19045.632812	413.226562	a
337.675306	4	0.000000	0.000000	a2
337.675307	4	19050.402344	417.929688	a
378.476584	4	0.000000	0.000000	a2
378.476584	4	19091.910156	462.066406	a
410.152055	4	0.000000	0.000000	a2
410.152055	4	19096.617188	466.777344	a
449.885614	4	0.000000	0.000000	a2
449.886772	4	18957.796875	346.960938	b
450.419181	4	0.000000	0.000000	b2
450.419181	4	18961.019531	352.320312	b
450.562871	4	0.000000	0.000000	b2
450.562871	4	18963.855469	355.714844	b
450.806894	4	0.000000	0.000000	b2
450.806895	4	18967.285156	360.050781	b
451.873992	4	0.000000	0.000000	b2
451.873992	4	18975.316406	371.164062	b
452.170748	4	0.000000	0.000000	b2
452.170749	4	18982.117188	379.281250	b
452.734583	4	0.000000	0.000000	b2
452.734583	4	18990.582031	388.843750	b
453.429720	4	0.000000	0.000000	b2
453.429720	4	18997.195312	398.339844	b
471.751310	4	0.000000	0.000000	b2
471.751310	4	19005.609375	408.000000	b
472.352066	4	0.000000	0.000000	b2
472.352067	4	19010.378906	413.863281	b
475.911407	4	0.000000	0.000000	b2
475.911407	4	19014.503906	421.187500	b
476.094965	4	0.000000	0.000000	b2
476.094965	4	19016.437500	423.601562	b
476.917811	4	0.000000	0.000000	b2
476.917811	4	19021.417969	428.562500	b
477.366590	4	0.000000	0.000000	b2
477.366590	4	19023.835938	430.992188	b
477.983868	4	0.000000	0.000000	b2
477.983868	4	19026.015625	433.175781	b
478.921420	4	0.000000	0.000000	b2
478.921420	4	19028.562500	437.832031	b
479.121727	4	0.000000	0.000000	b2
479.121727	4	19032.558594	441.773438	b
480.413696	4	0.000000	0.000000	b2
480.413696	4	19035.000000	444.246094	b
480.477231	4	0.000000	0.000000	b2
480.477231	4	19037.300781	446.617188	b
489.547572	4	0.000000	0.000000	b2
489.547572	4	19039.937500	449.234375	b
492.214717	4	0.000000	0.000000	b2
492.214717	4	19042.503906	451.562500	b
493.190771	4	0.000000	0.000000	b2
493.190771	4	19044.386719	455.570312	b
493.779895	4	0.000000	0.000000	b2
493.779895	4	19047.621094	458.847656	b
496.210273	4	0.000000	0.000000	b2
496.210274	4	19050.195312	461.511719	b
497.484661	4	0.000000	0.000000	b2
497.484661	4	19052.683594	465.683594	b
500.250380	4	0.000000	0.000000	b2
500.250381	4	19054.820312	467.988281	b
500.761633	4	0.000000	0.000000	b2
500.761633	4	19056.855469	470.082031	b
502.194228	4	0.000000	0.000000	b2
502.194228	4	19057.394531	470.632812	b
503.180370	4	0.000000	0.000000	b2
503.180370	4	19059.843750	475.722656	b
503.266083	4	0.000000	0.000000	b2
503.266083	4	19062.292969	478.843750	b
505.522377	4	0.000000	0.000000	b2
505.522378	4	19065.257812	482.820312	b
506.006370	4	0.000000	0.000000	b2
506.006507	4	19082.410156	485.617188	c
506.213175	4	0.000000	0.000000	c2
506.213176	4	19082.410156	500.691406	c
507.067761	4	0.000000	0.000000	c2
507.067761	4	19113.191406	535.093750	c
507.217414	4	0.000000	0.000000	c2
0.056752	5	18858.718750	96.273438	a
4.259003	5	0.000000	0.000000	a2
4.259003	5	18862.070312	170.054688	a
9.772220	5	0.000000	0.000000	a2
9.772221	5	18874.574219	211.687500	a
15.406804	5	0.000000	0.000000	a2
15.406804	5	18875.734375	214.726562	a
35.313674	5	0.000000	0.000000	a2
35.313674	5	18887.851562	253.312500	a
47.987897	5	0.000000	0.000000	a2
47.987897	5	18890.300781	257.847656	a
69.542705	5	0.000000	0.000000	a2
69.542705	5	18927.941406	295.445312	a
76.267944	5	0.000000	0.000000	a2
76.267944	5	18928.972656	296.562500	a
113.249773	5	0.000000	0.000000	a2
113.249774	5	18938.253906	305.863281	a
142.971575	5	0.000000	0.000000	a2
142.971575	5	18943.925781	311.535156	a
157.090786	5	0.000000	0.000000	a2
157.090786	5	18946.246094	313.605469	a
171.386537	5	0.000000	0.000000	a2
171.386537	5	18947.921875	315.351562	a
203.885816	5	0.000000	0.000000	a2
203.885817	5	18985.046875	352.539062	a
211.098286	5	0.000000	0.000000	a2
211.098286	5	18986.078125	353.710938	a
243.594078	5	0.000000	0.000000	a2
243.594078	5	19006.574219	374.074219	a
250.861749	5	0.000000	0.000000	a2
250.861749	5	19007.347656	374.847656	a
258.148766	5	0.000000	0.000000	a2
258.149958	5	18865.367188	247.949219	b
269.498076	5	0.000000	0.000000	b2
269.498076	5	18868.847656	252.570312	b
282.717552	5	0.000000	0.000000	b2
282.717552	5	18872.843750	257.265625	b
299.304556	5	0.000000	0.000000	b2
299.304556	5	18877.742188	265.406250	b
315.696305	5	0.000000	0.000000	b2
315.696305	5	18884.187500	272.941406	b
342.630961	5	0.000000	0.000000	b2
342.630961	5	18890.246094	282.226562	b
358.581028	5	0.000000	0.000000	b2
358.581028	5	18894.113281	287.480469	b
392.241283	5	0.000000	0.000000	b2
392.241283	5	18899.914062	295.613281	b
405.906343	5	0.000000	0.000000	b2
405.906343	5	18904.812500	303.703125	b
406.220038	5	0.000000	0.000000	b2
406.220038	5	18909.710938	309.613281	b
406.869473	5	0.000000	0.000000	b2
406.869473	5	18911.644531	312.117188	b
471.317261	5	0.000000	0.000000	b2
471.317261	5	18919.433594	322.441406	b
471.640402	5	0.000000	0.000000	b2
471.640402	5	18922.062500	326.992188	b
472.428709	5	0.000000	0.000000	b2
472.428709	5	18924.320312	329.363281	b
473.465612	5	0.000000	0.000000	b2
473.465612	5	18927.027344	331.828125	b
475.535209	5	0.000000	0.000000	b2
475.535210	5	18931.382812	336.363281	b
476.130181	5	0.000000	0.000000	b2
476.130181	5	18933.703125	338.496094	b
477.098223	5	0.000000	0.000000	b2
477.098223	5	18936.785156	343.800781	b
490.075296	5	0.000000	0.000000	b2
490.075296	5	18939.328125	346.335938	b
491.462103	5	0.000000	0.000000	b2
491.462103	5	18941.953125	348.941406	b
492.524409	5	0.000000	0.000000	b2
492.524409	5	18943.886719	350.765625	b
493.341870	5	0.000000	0.000000	b2
493.341870	5	18947.019531	354.027344	b
494.819640	5	0.000000	0.000000	b2
494.819640	5	18949.578125	356.468750	b
496.318787	5	0.000000	0.000000	b2
496.318788	5	18952.269531	361.238281	b
497.785445	5	0.000000	0.000000	b2
497.785445	5	18954.250000	363.152344	b
498.800872	5	0.000000	0.000000	b2
498.800873	5	18956.335938	366.593750	b
500.313756	5	0.000000	0.000000	b2
500.313756	5	18957.082031	367.316406	b
501.055387	5	0.000000	0.000000	b2
501.055387	5	18959.660156	370.406250	b
502.609619	5	0.000000	0.000000	b2
502.609619	5	18962.109375	374.417969	b
503.553416	5	0.000000	0.000000	b2
503.553416	5	18965.203125	378.332031	b
504.864850	5	0.000000	0.000000	b2
504.864850	5	18967.136719	383.003906	b
506.526469	5	0.000000	0.000000	b2
506.526564	5	18985.402344	387.808594	c
506.726223	5	0.000000	0.000000	c2
0.056634	6	18858.718750	96.363281	a
9.481474	6	0.000000	0.000000	a2
9.481474	6	18865.292969	179.652344	a
15.074638	6	0.000000	0.000000	a2
15.074639	6	18876.378906	215.781250	a
33.750992	6	0.000000	0.000000	a2
33.750992	6	18882.695312	236.273438	a
39.777628	6	0.000000	0.000000	a2
39.777628	6	18884.371094	242.050781	a
65.973070	6	0.000000	0.000000	a2
65.973070	6	18892.234375	259.722656	a
72.562580	6	0.000000	0.000000	a2
72.562580	6	18900.871094	268.585938	a
85.774474	6	0.000000	0.000000	a2
85.774474	6	18903.191406	270.648438	a
113.107741	6	0.000000	0.000000	a2
113.107741	6	18908.218750	275.757812	a
133.693427	6	0.000000	0.000000	a2
133.693428	6	18912.085938	279.800781	a
161.901180	6	0.000000	0.000000	a2
161.901180	6	18927.554688	295.179688	a
168.600261	6	0.000000	0.000000	a2
168.600261	6	18928.328125	295.773438	a
199.549353	6	0.000000	0.000000	a2
199.549353	6	18966.355469	333.851562	a
206.665989	6	0.000000	0.000000	a2
206.665989	6	18967.257812	334.925781	a
238.759195	6	0.000000	0.000000	a2
238.759195	6	18985.949219	353.488281	a
261.857343	6	0.000000	0.000000	a2
261.857343	6	18989.429688	356.925781	a
276.908056	6	0.000000	0.000000	a2
276.909266	6	18848.085938	231.316406	b
282.167561	6	0.000000	0.000000	b2
282.167561	6	18852.210938	236.722656	b
290.584748	6	0.000000	0.000000	b2
290.584748	6	18857.367188	243.070312	b
315.683033	6	0.000000	0.000000	b2
315.683033	6	18863.683594	252.593750	b
334.219476	6	0.000000	0.000000	b2
334.219476	6	18869.871094	259.722656	b
350.680973	6	0.000000	0.000000	b2
350.680973	6	18874.125000	267.542969	b
368.377068	6	0.000000	0.000000	b2
368.377068	6	18879.925781	274.835938	b
388.317472	6	0.000000	0.000000	b2
388.317472	6	18884.824219	281.230469	b
389.340384	6	0.000000	0.000000	b2
389.340384	6	18889.722656	289.242188	b
389.502290	6	0.000000	0.000000	b2
389.502290	6	18891.656250	291.687500	b
461.226948	6	0.000000	0.000000	b2
461.226948	6	18899.382812	301.730469	b
461.422035	6	0.000000	0.000000	b2
461.422035	6	18901.933594	304.171875	b
462.750863	6	0.000000	0.000000	b2
462.750863	6	18904.656250	309.082031	b
463.626858	6	0.000000	0.000000	b2
463.626858	6	18907.375000	311.792969	b
464.905151	6	0.000000	0.000000	b2
464.905151	6	18911.765625	316.179688	b
465.497692	6	0.000000	0.000000	b2
465.497692	6	18914.234375	318.507812	b
466.336453	6	0.000000	0.000000	b2
466.336454	6	18917.199219	321.609375	b
486.691301	6	0.000000	0.000000	b2
486.691301	6	18919.757812	326.144531	b
487.429617	6	0.000000	0.000000	b2
487.429617	6	18922.308594	328.695312	b
487.608508	6	0.000000	0.000000	b2
487.608508	6	18924.304688	330.589844	b
487.689681	6	0.000000	0.000000	b2
487.689681	6	18927.394531	333.781250	b
489.149396	6	0.000000	0.000000	b2
489.149396	6	18929.996094	336.394531	b
490.681539	6	0.000000	0.000000	b2
490.681540	6	18932.492188	338.847656	b
491.032231	6	0.000000	0.000000	b2
491.032231	6	18934.488281	340.781250	b
491.487618	6	0.000000	0.000000	b2
491.487618	6	18936.500000	344.917969	b
491.686172	6	0.000000	0.000000	b2
491.686172	6	18937.054688	345.484375	b
492.059107	6	0.000000	0.000000	b2
492.059108	6	18939.632812	348.578125	b
493.282259	6	0.000000	0.000000	b2
493.282259	6	18942.210938	351.875000	b
494.143260	6	0.000000	0.000000	b2
494.143260	6	18945.433594	356.222656	b
495.853574	6	0.000000	0.000000	b2
495.853574	6	18947.636719	358.953125	b
497.487631	6	0.000000	0.000000	b2
497.487631	6	18951.246094	365.761719	b
498.615779	6	0.000000	0.000000	b2
498.615911	6	18967.667969	368.324219	c
498.831443	6	0.000000	0.000000	c2
498.831444	6	18967.667969	382.828125	c
499.976782	6	0.000000	0.000000	c2
0.055835	7	18858.718750	96.367188	a
15.033988	7	0.000000	0.000000	a2
15.033988	7	18869.160156	194.000000	a
50.250453	7	0.000000	0.000000	a2
50.250453	7	18921.625000	289.292969	a
85.984031	7	0.000000	0.000000	a2
85.984032	7	18926.781250	294.292969	a
100.115138	7	0.000000	0.000000	a2
100.115138	7	18929.230469	296.960938	a
106.869232	7	0.000000	0.000000	a2
106.869232	7	18930.132812	297.867188	a
137.817478	7	0.000000	0.000000	a2
137.817478	7	18970.351562	337.878906	a
152.564660	7	0.000000	0.000000	a2
152.564660	7	18972.156250	339.843750	a
174.852910	7	0.000000	0.000000	a2
174.852910	7	18974.863281	342.445312	a
182.358347	7	0.000000	0.000000	a2
182.358347	7	18980.277344	347.968750	a
213.301021	7	0.000000	0.000000	a2
213.301021	7	18989.171875	356.738281	a
220.685948	7	0.000000	0.000000	a2
220.685948	7	18990.074219	357.722656	a
236.419390	7	0.000000	0.000000	a2
236.419390	7	18999.484375	367.027344	a
251.852372	7	0.000000	0.000000	a2
251.852372	7	19002.449219	369.996094	a
267.136555	7	0.000000	0.000000	a2
267.136555	7	19013.277344	380.742188	a
274.652455	7	0.000000	0.000000	a2
274.652455	7	19014.308594	381.761719	a
282.122339	7	0.000000	0.000000	a2
282.123502	7	18872.238281	255.570312	b
299.031122	7	0.000000	0.000000	b2
299.031122	7	18877.523438	263.296875	b
332.647034	7	0.000000	0.000000	b2
332.647034	7	18884.226562	273.175781	b
350.009815	7	0.000000	0.000000	b2
350.009815	7	18890.414062	281.070312	b
366.565910	7	0.000000	0.000000	b2
366.565911	7	18894.796875	287.093750	b
416.399508	7	0.000000	0.000000	b2
416.399508	7	18901.984375	298.031250	b
416.992324	7	0.000000	0.000000	b2
416.992324	7	18907.398438	304.500000	b
418.252065	7	0.000000	0.000000	b2
418.252065	7	18912.296875	312.574219	b
418.337103	7	0.000000	0.000000	b2
418.337103	7	18914.230469	315.101562	b
472.601005	7	0.000000	0.000000	b2
472.601005	7	18922.132812	325.542969	b
473.075764	7	0.000000	0.000000	b2
473.075765	7	18924.656250	327.992188	b
473.825073	7	0.000000	0.000000	b2
473.825073	7	18927.367188	330.640625	b
474.148674	7	0.000000	0.000000	b2
474.148674	7	18930.054688	335.558594	b
474.489596	7	0.000000	0.000000	b2
474.489596	7	18934.984375	340.238281	b
475.511396	7	0.000000	0.000000	b2
475.511396	7	18937.378906	342.703125	b
476.847754	7	0.000000	0.000000	b2
476.847754	7	18940.531250	345.992188	b
485.108551	7	0.000000	0.000000	b2
485.108551	7	18942.980469	348.375000	b
485.987076	7	0.000000	0.000000	b2
485.987076	7	18945.531250	352.984375	b
486.941976	7	0.000000	0.000000	b2
486.941976	7	18947.503906	354.828125	b
488.227385	7	0.000000	0.000000	b2
488.227385	7	18950.589844	358.050781	b
490.081503	7	0.000000	0.000000	b2
490.081503	7	18953.351562	360.652344	b
490.456080	7	0.000000	0.000000	b2
490.456080	7	18955.738281	363.070312	b
491.246293	7	0.000000	0.000000	b2
491.246293	7	18957.710938	365.046875	b
491.532962	7	0.000000	0.000000	b2
491.532963	7	18959.753906	369.222656	b
491.593256	7	0.000000	0.000000	b2
491.593256	7	18960.269531	369.488281	b
491.902287	7	0.000000	0.000000	b2
491.902288	7	18962.847656	372.824219	b
493.899312	7	0.000000	0.000000	b2
493.899312	7	18965.425781	376.363281	b
494.437667	7	0.000000	0.000000	b2
494.437667	7	18968.648438	380.250000	b
495.353821	7	0.000000	0.000000	b2
495.353821	7	18970.582031	383.019531	b
497.490844	7	0.000000	0.000000	b2
497.490844	7	18974.191406	389.777344	b
497.858425	7	0.000000	0.000000	b2
497.858426	7	18975.996094	392.128906	b
499.394053	7	0.000000	0.000000	b2
499.394193	7	18992.390625	394.535156	c
499.612930	7	0.000000	0.000000	c2
0.071655	8	18858.718750	96.371094	a
9.708729	8	0.000000	0.000000	a2
9.708729	8	18866.582031	184.968750	a
39.026052	8	0.000000	0.000000	a2
39.026052	8	18879.214844	224.453125	a
58.369612	8	0.000000	0.000000	a2
58.369612	8	18893.781250	261.523438	a
95.208762	8	0.000000	0.000000	a2
95.208762	8	18949.597656	317.105469	a
110.552169	8	0.000000	0.000000	a2
110.552169	8	18963.390625	330.984375	a
143.107510	8	0.000000	0.000000	a2
143.107511	8	19002.191406	369.652344	a
165.973764	8	0.000000	0.000000	a2
165.973764	8	19004.769531	372.414062	a
181.110537	8	0.000000	0.000000	a2
181.110537	8	19006.832031	374.570312	a
206.400511	8	0.000000	0.000000	a2
206.400511	8	19024.621094	392.167969	a
237.583060	8	0.000000	0.000000	a2
237.583060	8	19028.617188	396.343750	a
260.995072	8	0.000000	0.000000	a2
260.995072	8	19031.195312	398.933594	a
275.648872	8	0.000000	0.000000	a2
275.648872	8	19045.628906	413.140625	a
290.238389	8	0.000000	0.000000	a2
290.238389	8	19055.683594	424.121094	a
315.400982	8	0.000000	0.000000	a2
315.400982	8	19074.117188	444.238281	a
323.051733	8	0.000000	0.000000	a2
323.051733	8	19076.179688	446.210938	a
363.129974	8	0.000000	0.000000	a2
363.131210	8	18938.125000	324.074219	b
363.409236	8	0.000000	0.000000	b2
363.409236	8	18944.312500	334.304688	b
363.875509	8	0.000000	0.000000	b2
363.875509	8	18949.855469	340.953125	b
366.293047	8	0.000000	0.000000	b2
366.293047	8	18954.753906	349.589844	b
416.297792	8	0.000000	0.000000	b2
416.297792	8	18961.875000	358.863281	b
416.735526	8	0.000000	0.000000	b2
416.735526	8	18967.289062	365.460938	b
417.917792	8	0.000000	0.000000	b2
417.917792	8	18972.187500	373.261719	b
418.265457	8	0.000000	0.000000	b2
418.265457	8	18974.250000	376.066406	b
472.817156	8	0.000000	0.000000	b2
472.817156	8	18981.339844	385.519531	b
473.795882	8	0.000000	0.000000	b2
473.795882	8	18983.886719	388.257812	b
474.538757	8	0.000000	0.000000	b2
474.538757	8	18986.621094	392.859375	b
474.629123	8	0.000000	0.000000	b2
474.629124	8	18989.539062	395.777344	b
476.147812	8	0.000000	0.000000	b2
476.147812	8	18994.011719	400.191406	b
477.084067	8	0.000000	0.000000	b2
477.084068	8	18996.437500	402.609375	b
478.206355	8	0.000000	0.000000	b2
478.206355	8	18999.546875	405.691406	b
489.501434	8	0.000000	0.000000	b2
489.501434	8	19002.328125	410.707031	b
491.645410	8	0.000000	0.000000	b2
491.645410	8	19004.777344	412.890625	b
493.099667	8	0.000000	0.000000	b2
493.099668	8	19006.667969	414.945312	b
494.077877	8	0.000000	0.000000	b2
494.077877	8	19009.785156	418.046875	b
496.175463	8	0.000000	0.000000	b2
496.175464	8	19012.515625	420.761719	b
497.705939	8	0.000000	0.000000	b2
497.705939	8	19014.968750	423.234375	b
500.331033	8	0.000000	0.000000	b2
500.331033	8	19017.046875	427.359375	b
501.176518	8	0.000000	0.000000	b2
501.176518	8	19019.078125	429.484375	b
502.118223	8	0.000000	0.000000	b2
502.118223	8	19019.601562	430.007812	b
502.850132	8	0.000000	0.000000	b2
502.850133	8	19021.792969	432.843750	b
503.268747	8	0.000000	0.000000	b2
503.268747	8	19024.371094	436.015625	b
506.464569	8	0.000000	0.000000	b2
506.464569	8	19027.562500	440.312500	b
507.898711	8	0.000000	0.000000	b2
507.898711	8	19029.625000	443.000000	b
509.134246	8	0.000000	0.000000	b2
509.134246	8	19033.105469	449.535156	b
509.213627	8	0.000000	0.000000	b2
509.213627	8	19035.039062	452.105469	b
510.125596	8	0.000000	0.000000	b2
510.125596	8	19036.585938	454.328125	b
510.334825	8	0.000000	0.000000	b2
510.334973	8	19053.472656	456.945312	c
510.586962	8	0.000000	0.000000	c2
510.586963	8	19053.472656	471.976562	c
512.523908	8	0.000000	0.000000	c2
512.523909	8	19084.398438	505.964844	c
516.114635	8	0.000000	0.000000	c2
516.114635	8	19134.230469	552.714844	c
527.264002	8	0.000000	0.000000	c2
0.071395	9	18858.718750	96.183594	a
4.294088	9	0.000000	0.000000	a2
4.294088	9	18862.457031	170.320312	a
33.786823	9	0.000000	0.000000	a2
33.786823	9	18885.144531	242.519531	a
39.885128	9	0.000000	0.000000	a2
39.885128	9	18887.593750	249.109375	a
60.790968	9	0.000000	0.000000	a2
60.790969	9	18944.957031	312.246094	a
67.950452	9	0.000000	0.000000	a2
67.950452	9	18955.140625	322.667969	a
100.268365	9	0.000000	0.000000	a2
100.268366	9	18988.914062	356.394531	a
107.339716	9	0.000000	0.000000	a2
107.339716	9	18989.558594	357.082031	a
137.843910	9	0.000000	0.000000	a2
137.843910	9	18993.296875	360.671875	a
162.921520	9	0.000000	0.000000	a2
162.921520	9	19013.277344	380.648438	a
186.112669	9	0.000000	0.000000	a2
186.112670	9	19015.597656	383.070312	a
201.284410	9	0.000000	0.000000	a2
201.284410	9	19017.144531	384.640625	a
231.084272	9	0.000000	0.000000	a2
231.084272	9	19052.335938	419.746094	a
265.090831	9	0.000000	0.000000	a2
265.090831	9	19072.445312	439.875000	a
307.758697	9	0.000000	0.000000	a2
307.758698	9	19110.601562	479.929688	a
332.608376	9	0.000000	0.000000	a2
332.608376	9	19115.113281	485.593750	a
340.176224	9	0.000000	0.000000	a2
340.177429	9	18973.058594	358.566406	b
359.233462	9	0.000000	0.000000	b2
359.233462	9	18979.117188	368.796875	b
366.496835	9	0.000000	0.000000	b2
366.496835	9	18984.273438	377.812500	b
424.106917	9	0.000000	0.000000	b2
424.106917	9	18991.414062	387.148438	b
425.131878	9	0.000000	0.000000	b2
425.131878	9	18996.957031	395.617188	b
427.855852	9	0.000000	0.000000	b2
427.855853	9	19001.855469	401.750000	b
429.651627	9	0.000000	0.000000	b2
429.651627	9	19003.917969	404.394531	b
472.473603	9	0.000000	0.000000	b2
472.473604	9	19011.671875	414.417969	b
473.364949	9	0.000000	0.000000	b2
473.364949	9	19014.859375	417.695312	b
474.356470	9	0.000000	0.000000	b2
474.356470	9	19017.648438	420.628906	b
475.707405	9	0.000000	0.000000	b2
475.707405	9	19020.578125	423.437500	b
477.594926	9	0.000000	0.000000	b2
477.594926	9	19025.515625	430.488281	b
478.857638	9	0.000000	0.000000	b2
478.857638	9	19028.117188	432.992188	b
479.216289	9	0.000000	0.000000	b2
479.216289	9	19031.015625	435.964844	b
489.021029	9	0.000000	0.000000	b2
489.021029	9	19033.753906	438.617188	b
492.128854	9	0.000000	0.000000	b2
492.128854	9	19036.636719	441.386719	b
492.543844	9	0.000000	0.000000	b2
492.543844	9	19038.312500	443.242188	b
493.570046	9	0.000000	0.000000	b2
493.570047	9	19041.816406	448.691406	b
496.805987	9	0.000000	0.000000	b2
496.805987	9	19044.558594	451.437500	b
499.719995	9	0.000000	0.000000	b2
499.719996	9	19047.304688	454.140625	b
502.259550	9	0.000000	0.000000	b2
502.259550	9	19049.175781	456.054688	b
503.787500	9	0.000000	0.000000	b2
503.787501	9	19051.253906	458.261719	b
504.859108	9	0.000000	0.000000	b2
504.859109	9	19051.804688	458.761719	b
505.196963	9	0.000000	0.000000	b2
505.196963	9	19054.253906	461.992188	b
506.633862	9	0.000000	0.000000	b2
506.633862	9	19057.074219	467.542969	b
508.418930	9	0.000000	0.000000	b2
508.418931	9	19060.683594	471.984375	b
508.747962	9	0.000000	0.000000	b2
508.747963	9	19062.746094	474.726562	b
510.585691	9	0.000000	0.000000	b2
510.585692	9	19066.355469	479.566406	b
511.469381	9	0.000000	0.000000	b2
511.469381	9	19068.289062	481.964844	b
511.532801	9	0.000000	0.000000	b2
511.532801	9	19069.835938	486.253906	b
511.673922	9	0.000000	0.000000	b2
511.673922	9	19071.640625	488.730469	b
511.783997	9	0.000000	0.000000	b2
511.784145	9	19089.917969	493.195312	c
512.015725	9	0.000000	0.000000	c2
0.056356	10	18858.718750	96.148438	a
4.330462	10	0.000000	0.000000	a2
4.330462	10	18862.457031	172.316406	a
26.436275	10	0.000000	0.000000	a2
26.436275	10	18875.992188	214.796875	a
51.215374	10	0.000000	0.000000	a2
51.215375	10	18887.464844	250.937500	a
57.516126	10	0.000000	0.000000	a2
57.516126	10	18898.421875	265.890625	a
86.059669	10	0.000000	0.000000	a2
86.059669	10	18933.484375	300.777344	a
110.249532	10	0.000000	0.000000	a2
110.249532	10	18964.035156	331.410156	a
117.082857	10	0.000000	0.000000	a2
117.082857	10	18964.679688	332.125000	a
131.445631	10	0.000000	0.000000	a2
131.445632	10	18967.128906	334.464844	a
155.341214	10	0.000000	0.000000	a2
155.341214	10	18986.464844	353.710938	a
177.671060	10	0.000000	0.000000	a2
177.671060	10	18989.042969	356.578125	a
207.686741	10	0.000000	0.000000	a2
207.686741	10	18992.652344	360.074219	a
236.051818	10	0.000000	0.000000	a2
236.051819	10	19030.035156	397.460938	a
269.430644	10	0.000000	0.000000	a2
269.430644	10	19060.070312	427.414062	a
302.590816	10	0.000000	0.000000	a2
302.590816	10	19092.296875	459.679688	a
342.624919	10	0.000000	0.000000	a2
342.624919	10	19099.902344	470.261719	a
357.978928	10	0.000000	0.000000	a2
357.980142	10	18958.769531	345.074219	b
366.798077	10	0.000000	0.000000	b2
366.798077	10	18964.183594	355.343750	b
432.022849	10	0.000000	0.000000	b2
432.022849	10	18971.863281	366.750000	b
432.354409	10	0.000000	0.000000	b2
432.354409	10	18977.921875	374.121094	b
433.659296	10	0.000000	0.000000	b2
433.659296	10	18983.335938	382.566406	b
434.529711	10	0.000000	0.000000	b2
434.529712	10	18985.656250	385.246094	b
472.245050	10	0.000000	0.000000	b2
472.245050	10	18993.351562	393.503906	b
473.300084	10	0.000000	0.000000	b2
473.300084	10	18996.652344	398.871094	b
473.416779	10	0.000000	0.000000	b2
473.416779	10	18999.328125	401.437500	b
474.066105	10	0.000000	0.000000	b2
474.066105	10	19002.804688	404.917969	b
475.139874	10	0.000000	0.000000	b2
475.139874	10	19008.105469	410.117188	b
475.221468	10	0.000000	0.000000	b2
475.221469	10	19010.640625	412.777344	b
475.418447	10	0.000000	0.000000	b2
475.418447	10	19013.691406	417.785156	b
489.804812	10	0.000000	0.000000	b2
489.804812	10	19016.476562	420.730469	b
490.929318	10	0.000000	0.000000	b2
490.929318	10	19019.300781	423.316406	b
492.046512	10	0.000000	0.000000	b2
492.046512	10	19021.300781	425.574219	b
494.135340	10	0.000000	0.000000	b2
494.135340	10	19024.523438	428.695312	b
495.667374	10	0.000000	0.000000	b2
495.667374	10	19027.273438	433.398438	b
496.987109	10	0.000000	0.000000	b2
496.987109	10	19029.757812	435.902344	b
500.373248	10	0.000000	0.000000	b2
500.373248	10	19031.726562	437.867188	b
501.219444	10	0.000000	0.000000	b2
501.219444	10	19034.164062	440.355469	b
501.921471	10	0.000000	0.000000	b2
501.921471	10	19034.636719	440.656250	b
503.394881	10	0.000000	0.000000	b2
503.394881	10	19037.085938	444.003906	b
504.598577	10	0.000000	0.000000	b2
504.598577	10	19039.664062	447.195312	b
505.956538	10	0.000000	0.000000	b2
505.956538	10	19043.402344	453.824219	b
506.777185	10	0.000000	0.000000	b2
506.777185	10	19045.464844	456.589844	b
507.603817	10	0.000000	0.000000	b2
507.603817	10	19049.203125	461.468750	b
508.137153	10	0.000000	0.000000	b2
508.137153	10	19051.136719	463.968750	b
508.932799	10	0.000000	0.000000	b2
508.932799	10	19052.683594	466.246094	b
510.404170	10	0.000000	0.000000	b2
510.404170	10	19054.617188	469.007812	b
511.821245	10	0.000000	0.000000	b2
511.821245	10	19058.050781	475.472656	b
512.599890	10	0.000000	0.000000	b2
512.600038	10	19076.210938	479.867188	c
512.834765	10	0.000000	0.000000	c2
512.834767	10	19076.210938	494.683594	c
515.563467	10	0.000000	0.000000	c2
0.055715	11	18858.718750	96.347656	a
21.130403	11	0.000000	0.000000	a2
21.130403	11	18872.898438	176.449219	a
51.708230	11	0.000000	0.000000	a2
51.708230	11	18885.789062	190.980469	a
70.956021	11	0.000000	0.000000	a2
70.956021	11	18892.750000	198.773438	a
77.865252	11	0.000000	0.000000	a2
77.865252	11	18909.121094	217.500000	a
107.717530	11	0.000000	0.000000	a2
107.717530	11	18951.015625	326.984375	a
114.992661	11	0.000000	0.000000	a2
114.992661	11	18958.621094	334.664062	a
129.480771	11	0.000000	0.000000	a2
129.480771	11	18960.296875	336.191406	a
144.116056	11	0.000000	0.000000	a2
144.116056	11	18961.714844	337.613281	a
183.725928	11	0.000000	0.000000	a2
183.725928	11	18998.968750	374.824219	a
214.481075	11	0.000000	0.000000	a2
214.481075	11	19003.351562	379.449219	a
221.671188	11	0.000000	0.000000	a2
221.671188	11	19004.253906	380.039062	a
235.650546	11	0.000000	0.000000	a2
235.650546	11	19016.500000	392.445312	a
268.127299	11	0.000000	0.000000	a2
268.127299	11	19035.835938	411.683594	a
310.390353	11	0.000000	0.000000	a2
310.390353	11	19065.097656	441.050781	a
325.967672	11	0.000000	0.000000	a2
325.967672	11	19067.031250	443.035156	a
365.772101	11	0.000000	0.000000	a2
365.773297	11	18928.824219	322.449219	b
440.075655	11	0.000000	0.000000	b2
440.075656	11	18936.621094	337.207031	b
440.372014	11	0.000000	0.000000	b2
440.372014	11	18942.937500	346.640625	b
440.490812	11	0.000000	0.000000	b2
440.490812	11	18948.609375	353.531250	b
440.657293	11	0.000000	0.000000	b2
440.657293	11	18950.929688	356.398438	b
472.216557	11	0.000000	0.000000	b2
472.216557	11	18958.769531	366.234375	b
473.020948	11	0.000000	0.000000	b2
473.020948	11	18962.515625	370.003906	b
473.502193	11	0.000000	0.000000	b2
473.502194	11	18965.191406	372.683594	b
474.564809	11	0.000000	0.000000	b2
474.564809	11	18968.730469	376.218750	b
475.385669	11	0.000000	0.000000	b2
475.385669	11	18973.890625	383.449219	b
476.774018	11	0.000000	0.000000	b2
476.774018	11	18976.738281	386.250000	b
477.121281	11	0.000000	0.000000	b2
477.121281	11	18979.820312	389.464844	b
489.217155	11	0.000000	0.000000	b2
489.217155	11	18982.664062	392.296875	b
492.003494	11	0.000000	0.000000	b2
492.003494	11	18985.761719	397.406250	b
493.425588	11	0.000000	0.000000	b2
493.425588	11	18987.976562	399.503906	b
493.613895	11	0.000000	0.000000	b2
493.613896	11	18991.781250	403.257812	b
495.933470	11	0.000000	0.000000	b2
495.933470	11	18994.359375	405.828125	b
496.320551	11	0.000000	0.000000	b2
496.320551	11	18996.773438	408.289062	b
496.410654	11	0.000000	0.000000	b2
496.410654	11	18998.792969	410.187500	b
497.178587	11	0.000000	0.000000	b2
497.178588	11	19000.941406	414.460938	b
497.607115	11	0.000000	0.000000	b2
497.607115	11	19001.406250	414.804688	b
497.926716	11	0.000000	0.000000	b2
497.926716	11	19004.500000	418.667969	b
499.222958	11	0.000000	0.000000	b2
499.222959	11	19007.078125	422.183594	b
502.077160	11	0.000000	0.000000	b2
502.077161	11	19010.687500	426.609375	b
503.777980	11	0.000000	0.000000	b2
503.777980	11	19012.910156	429.546875	b
507.585606	11	0.000000	0.000000	b2
507.585606	11	19016.648438	436.351562	b
508.410063	11	0.000000	0.000000	b2
508.410063	11	19018.582031	438.871094	b
509.386610	11	0.000000	0.000000	b2
509.386610	11	19020.257812	441.164062	b
509.691289	11	0.000000	0.000000	b2
509.691289	11	19022.062500	443.601562	b
511.590307	11	0.000000	0.000000	b2
511.590308	11	19025.414062	448.082031	b
513.631853	11	0.000000	0.000000	b2
513.631853	11	19028.636719	452.550781	b
514.575428	11	0.000000	0.000000	b2
514.575555	11	19047.480469	459.593750	c
514.790762	11	0.000000	0.000000	c2
0.055922	12	18858.718750	96.390625	a
4.231262	12	0.000000	0.000000	a2
4.231263	12	18862.199219	170.402344	a
38.509273	12	0.000000	0.000000	a2
38.509273	12	18926.523438	294.144531	a
75.545002	12	0.000000	0.000000	a2
75.545003	12	18936.320312	303.953125	a
106.558375	12	0.000000	0.000000	a2
106.558376	12	18985.691406	353.351562	a
139.461072	12	0.000000	0.000000	a2
139.461072	12	19024.363281	391.949219	a
146.718910	12	0.000000	0.000000	a2
146.718911	12	19025.652344	393.105469	a
185.827945	12	0.000000	0.000000	a2
185.827945	12	19030.292969	397.984375	a
217.289088	12	0.000000	0.000000	a2
217.289088	12	19032.871094	400.449219	a
241.601875	12	0.000000	0.000000	a2
241.601875	12	19052.078125	419.558594	a
280.843442	12	0.000000	0.000000	a2
280.843442	12	19055.558594	423.121094	a
314.947316	12	0.000000	0.000000	a2
314.947316	12	19083.273438	450.843750	a
351.945070	12	0.000000	0.000000	a2
351.945071	12	19112.664062	480.246094	a
376.577827	12	0.000000	0.000000	a2
376.577827	12	19133.804688	505.398438	a
416.235308	12	0.000000	0.000000	a2
416.235308	12	19141.410156	516.140625	a
448.015446	12	0.000000	0.000000	a2
448.015447	12	19144.890625	521.828125	a
487.565589	12	0.000000	0.000000	a2
487.567019	12	19008.425781	400.667969	b
488.423757	12	0.000000	0.000000	b2
488.423757	12	19016.140625	410.582031	b
488.746236	12	0.000000	0.000000	b2
488.746236	12	19021.554688	418.906250	b
490.365957	12	0.000000	0.000000	b2
490.365957	12	19035.664062	433.769531	b
492.180386	12	0.000000	0.000000	b2
492.180386	12	19040.750000	438.917969	b
493.372755	12	0.000000	0.000000	b2
493.372755	12	19044.273438	442.234375	b
493.799103	12	0.000000	0.000000	b2
493.799103	12	19046.585938	444.472656	b
495.016591	12	0.000000	0.000000	b2
495.016591	12	19049.902344	449.781250	b
498.127942	12	0.000000	0.000000	b2
498.127942	12	19054.609375	454.632812	b
500.402762	12	0.000000	0.000000	b2
500.402762	12	19057.750000	457.914062	b
501.383908	12	0.000000	0.000000	b2
501.383908	12	19060.500000	460.523438	b
502.811865	12	0.000000	0.000000	b2
502.811866	12	19063.492188	465.503906	b
506.368464	12	0.000000	0.000000	b2
506.368464	12	19066.652344	468.738281	b
509.140709	12	0.000000	0.000000	b2
509.140709	12	19068.781250	470.812500	b
510.742194	12	0.000000	0.000000	b2
510.742194	12	19072.457031	474.492188	b
514.144782	12	0.000000	0.000000	b2
514.144782	12	19075.375000	477.531250	b
515.138595	12	0.000000	0.000000	b2
515.138595	12	19077.566406	481.714844	b
517.067874	12	0.000000	0.000000	b2
517.067874	12	19079.667969	483.839844	b
518.084609	12	0.000000	0.000000	b2
518.084609	12	19081.902344	486.011719	b
518.594655	12	0.000000	0.000000	b2
518.594656	12	19082.359375	486.472656	b
519.038933	12	0.000000	0.000000	b2
519.038933	12	19084.808594	489.539062	b
519.390248	12	0.000000	0.000000	b2
519.390248	12	19087.386719	492.871094	b
519.984380	12	0.000000	0.000000	b2
519.984380	12	19090.738281	497.191406	b
520.049028	12	0.000000	0.000000	b2
520.049029	12	19092.800781	501.984375	b
521.182229	12	0.000000	0.000000	b2
521.182230	12	19096.539062	506.738281	b
521.781816	12	0.000000	0.000000	b2
521.781816	12	19098.601562	509.535156	b
522.296062	12	0.000000	0.000000	b2
522.296062	12	19100.148438	511.691406	b
522.932397	12	0.000000	0.000000	b2
522.932397	12	19101.953125	514.136719	b
523.016472	12	0.000000	0.000000	b2
523.016472	12	19105.304688	518.453125	b
523.671999	12	0.000000	0.000000	b2
523.671999	12	19108.527344	524.898438	b
524.907312	12	0.000000	0.000000	b2
524.907312	12	19112.523438	529.898438	b
525.809291	12	0.000000	0.000000	b2
525.809439	12	19130.089844	533.128906	c
526.019944	12	0.000000	0.000000	c2
526.019945	12	19130.089844	548.238281	c
526.423338	12	0.000000	0.000000	c2
526.423338	12	19161.195312	582.382812	c
526.576152	12	0.000000	0.000000	c2
0.057000	13	18858.718750	96.148438	a
4.346549	13	0.000000	0.000000	a2
4.346549	13	18862.328125	170.148438	a
16.544449	13	0.000000	0.000000	a2
16.544449	13	18895.585938	262.886719	a
52.563496	13	0.000000	0.000000	a2
52.563496	13	18912.085938	279.601562	a
66.775771	13	0.000000	0.000000	a2
66.775772	13	18920.851562	288.218750	a
107.037421	13	0.000000	0.000000	a2
107.037421	13	18994.972656	362.503906	a
146.323423	13	0.000000	0.000000	a2
146.323423	13	19000.000000	367.269531	a
169.479577	13	0.000000	0.000000	a2
169.479577	13	19002.320312	369.761719	a
176.818588	13	0.000000	0.000000	a2
176.818589	13	19003.093750	370.515625	a
219.537775	13	0.000000	0.000000	a2
219.537776	13	19041.765625	409.273438	a
235.416492	13	0.000000	0.000000	a2
235.416492	13	19043.570312	410.835938	a
251.721019	13	0.000000	0.000000	a2
251.721020	13	19048.082031	415.300781	a
289.276981	13	0.000000	0.000000	a2
289.276981	13	19083.917969	451.359375	a
315.699862	13	0.000000	0.000000	a2
315.699862	13	19100.804688	468.125000	a
356.419252	13	0.000000	0.000000	a2
356.419252	13	19105.574219	472.980469	a
372.240849	13	0.000000	0.000000	a2
372.240849	13	19106.992188	474.488281	a
404.918825	13	0.000000	0.000000	a2
404.919994	13	18969.753906	355.191406	b
405.877505	13	0.000000	0.000000	b2
405.877505	13	18976.199219	367.707031	b
406.479797	13	0.000000	0.000000	b2
406.479797	13	18979.164062	371.312500	b
470.711772	13	0.000000	0.000000	b2
470.711772	13	18984.972656	379.382812	b
470.977126	13	0.000000	0.000000	b2
470.977126	13	18988.750000	383.367188	b
471.720937	13	0.000000	0.000000	b2
471.720937	13	18991.644531	388.160156	b
471.877599	13	0.000000	0.000000	b2
471.877599	13	18995.343750	391.964844	b
472.219031	13	0.000000	0.000000	b2
472.219031	13	19000.527344	397.179688	b
472.624436	13	0.000000	0.000000	b2
472.624436	13	19003.914062	400.640625	b
473.880256	13	0.000000	0.000000	b2
473.880256	13	19007.050781	405.667969	b
488.681813	13	0.000000	0.000000	b2
488.681814	13	19010.085938	408.746094	b
488.903335	13	0.000000	0.000000	b2
488.903335	13	19013.269531	411.964844	b
490.074785	13	0.000000	0.000000	b2
490.074785	13	19016.117188	414.953125	b
491.106728	13	0.000000	0.000000	b2
491.106729	13	19020.335938	419.035156	b
491.792073	13	0.000000	0.000000	b2
491.792073	13	19025.250000	426.027344	b
492.555821	13	0.000000	0.000000	b2
492.555821	13	19028.640625	429.312500	b
493.519824	13	0.000000	0.000000	b2
493.519824	13	19030.445312	431.140625	b
494.399810	13	0.000000	0.000000	b2
494.399810	13	19035.402344	436.285156	b
495.235155	13	0.000000	0.000000	b2
495.235155	13	19035.980469	436.855469	b
495.561494	13	0.000000	0.000000	b2
495.561494	13	19038.945312	440.496094	b
496.892568	13	0.000000	0.000000	b2
496.892568	13	19041.652344	445.921875	b
497.968973	13	0.000000	0.000000	b2
497.968973	13	19045.261719	450.382812	b
499.214552	13	0.000000	0.000000	b2
499.214552	13	19047.453125	453.363281	b
500.592163	13	0.000000	0.000000	b2
500.592164	13	19051.191406	458.066406	b
501.324106	13	0.000000	0.000000	b2
501.324106	13	19053.253906	460.839844	b
502.582792	13	0.000000	0.000000	b2
502.582792	13	19055.187500	465.492188	b
504.036937	13	0.000000	0.000000	b2
504.036937	13	19057.121094	468.085938	b
504.565503	13	0.000000	0.000000	b2
504.565504	13	19060.472656	472.210938	b
508.573356	13	0.000000	0.000000	b2
508.573356	13	19064.070312	476.851562	b
510.484942	13	0.000000	0.000000	b2
510.484942	13	19068.066406	481.933594	b
511.965877	13	0.000000	0.000000	b2
511.965877	13	19070.386719	487.199219	b
513.824397	13	0.000000	0.000000	b2
513.824532	13	19089.730469	493.121094	c
514.053112	13	0.000000	0.000000	c2
0.056288	14	18858.718750	94.414062	a
21.989761	14	0.000000	0.000000	a2
21.989761	14	18878.054688	217.492188	a
41.737265	14	0.000000	0.000000	a2
41.737265	14	18916.855469	282.546875	a
55.814547	14	0.000000	0.000000	a2
55.814547	14	18921.109375	286.824219	a
79.512218	14	0.000000	0.000000	a2
79.512219	14	18949.210938	314.726562	a
110.029771	14	0.000000	0.000000	a2
110.029771	14	18974.089844	339.585938	a
140.332034	14	0.000000	0.000000	a2
140.332034	14	18978.214844	343.777344	a
162.908222	14	0.000000	0.000000	a2
162.908223	14	18980.664062	346.257812	a
170.092203	14	0.000000	0.000000	a2
170.092204	14	18981.437500	347.105469	a
210.205744	14	0.000000	0.000000	a2
210.205744	14	19015.726562	381.210938	a
225.243879	14	0.000000	0.000000	a2
225.243879	14	19017.531250	383.175781	a
259.111861	14	0.000000	0.000000	a2
259.111861	14	19064.195312	429.714844	a
296.887541	14	0.000000	0.000000	a2
296.887541	14	19099.128906	464.882812	a
304.920416	14	0.000000	0.000000	a2
304.920416	14	19103.125000	468.863281	a
312.353104	14	0.000000	0.000000	a2
312.353104	14	19103.640625	469.441406	a
327.837689	14	0.000000	0.000000	a2
327.837689	14	19105.058594	470.867188	a
335.251192	14	0.000000	0.000000	a2
335.252417	14	18963.433594	344.164062	b
335.353065	14	0.000000	0.000000	b2
335.353066	14	18966.527344	348.488281	b
355.648659	14	0.000000	0.000000	b2
355.648659	14	18972.113281	356.265625	b
368.070747	14	0.000000	0.000000	b2
368.070747	14	18976.226562	360.414062	b
368.856717	14	0.000000	0.000000	b2
368.856717	14	18979.074219	363.296875	b
369.158025	14	0.000000	0.000000	b2
369.158025	14	18983.207031	367.429688	b
385.739699	14	0.000000	0.000000	b2
385.739699	14	18988.984375	375.335938	b
386.527990	14	0.000000	0.000000	b2
386.527990	14	18992.753906	378.957031	b
387.115188	14	0.000000	0.000000	b2
387.115188	14	18996.488281	382.894531	b
421.992462	14	0.000000	0.000000	b2
421.992462	14	18999.289062	392.750000	b
422.777770	14	0.000000	0.000000	b2
422.777770	14	19002.472656	397.921875	b
423.705437	14	0.000000	0.000000	b2
423.705437	14	19005.472656	400.937500	b
424.866809	14	0.000000	0.000000	b2
424.866810	14	19009.402344	404.867188	b
426.105334	14	0.000000	0.000000	b2
426.105334	14	19012.761719	408.347656	b
426.353149	14	0.000000	0.000000	b2
426.353149	14	19015.738281	411.285156	b
427.359403	14	0.000000	0.000000	b2
427.359403	14	19018.269531	415.937500	b
427.813517	14	0.000000	0.000000	b2
427.813517	14	19020.203125	417.828125	b
427.956518	14	0.000000	0.000000	b2
427.956518	14	19020.765625	418.433594	b
428.479165	14	0.000000	0.000000	b2
428.479165	14	19023.859375	422.128906	b
429.847943	14	0.000000	0.000000	b2
429.847943	14	19026.566406	425.667969	b
432.784243	14	0.000000	0.000000	b2
432.784244	14	19030.304688	430.398438	b
433.173918	14	0.000000	0.000000	b2
433.173918	14	19032.496094	435.207031	b
449.899737	14	0.000000	0.000000	b2
449.899737	14	19036.363281	440.183594	b
450.142192	14	0.000000	0.000000	b2
450.142192	14	19038.425781	442.949219	b
450.773755	14	0.000000	0.000000	b2
450.773755	14	19040.617188	445.562500	b
451.027923	14	0.000000	0.000000	b2
451.027924	14	19042.550781	448.359375	b
451.900451	14	0.000000	0.000000	b2
451.900451	14	19045.902344	454.531250	b
452.648103	14	0.000000	0.000000	b2
452.648103	14	19049.382812	459.128906	b
453.885048	14	0.000000	0.000000	b2
453.885048	14	19053.507812	464.253906	b
455.264212	14	0.000000	0.000000	b2
455.264212	14	19055.828125	467.562500	b
471.625151	14	0.000000	0.000000	b2
471.625151	14	19060.210938	475.414062	b
474.041802	14	0.000000	0.000000	b2
474.041952	14	19078.054688	479.773438	c
474.276496	14	0.000000	0.000000	c2
474.276497	14	19078.054688	494.328125	c
489.600484	14	0.000000	0.000000	c2
0.055709	15	18858.718750	96.140625	a
19.337969	15	0.000000	0.000000	a2
19.337969	15	18865.421875	181.636719	a
24.944729	15	0.000000	0.000000	a2
24.944729	15	18881.535156	232.859375	a
43.374535	15	0.000000	0.000000	a2
43.374535	15	18891.718750	258.917969	a
51.237958	15	0.000000	0.000000	a2
51.237958	15	18908.605469	276.179688	a
66.013041	15	0.000000	0.000000	a2
66.013041	15	18921.238281	290.625000	a
72.610405	15	0.000000	0.000000	a2
72.610405	15	18922.269531	291.652344	a
106.624193	15	0.000000	0.000000	a2
106.624193	15	18923.816406	293.328125	a
127.354917	15	0.000000	0.000000	a2
127.354917	15	18929.101562	298.527344	a
155.260586	15	0.000000	0.000000	a2
155.260586	15	18938.125000	309.382812	a
183.103770	15	0.000000	0.000000	a2
183.103770	15	18939.542969	312.738281	a
213.578055	15	0.000000	0.000000	a2
213.578055	15	18958.750000	332.011719	a
233.901017	15	0.000000	0.000000	a2
233.901017	15	18972.542969	347.550781	a
273.432342	15	0.000000	0.000000	a2
273.432342	15	18986.980469	363.964844	a
309.002156	15	0.000000	0.000000	a2
309.002156	15	18987.753906	366.617188	a
315.882105	15	0.000000	0.000000	a2
315.882105	15	18988.269531	367.191406	a
322.884592	15	0.000000	0.000000	a2
322.886209	15	18846.699219	238.593750	b
356.084295	15	0.000000	0.000000	b2
356.084295	15	18852.046875	247.195312	b
367.965476	15	0.000000	0.000000	b2
367.965477	15	18856.246094	251.316406	b
368.263426	15	0.000000	0.000000	b2
368.263426	15	18859.230469	256.289062	b
368.670294	15	0.000000	0.000000	b2
368.670294	15	18863.605469	260.789062	b
386.184705	15	0.000000	0.000000	b2
386.184706	15	18869.578125	268.925781	b
387.320030	15	0.000000	0.000000	b2
387.320030	15	18873.355469	274.710938	b
387.493850	15	0.000000	0.000000	b2
387.493850	15	18877.128906	278.222656	b
422.228833	15	0.000000	0.000000	b2
422.228833	15	18879.968750	287.339844	b
422.493102	15	0.000000	0.000000	b2
422.493102	15	18883.128906	290.445312	b
422.600461	15	0.000000	0.000000	b2
422.600461	15	18886.148438	293.480469	b
423.831091	15	0.000000	0.000000	b2
423.831091	15	18890.097656	299.425781	b
424.958916	15	0.000000	0.000000	b2
424.958916	15	18893.664062	302.968750	b
425.188232	15	0.000000	0.000000	b2
425.188233	15	18896.574219	306.003906	b
425.951065	15	0.000000	0.000000	b2
425.951066	15	18899.800781	309.101562	b
426.404527	15	0.000000	0.000000	b2
426.404527	15	18902.144531	311.347656	b
426.608483	15	0.000000	0.000000	b2
426.608483	15	18902.402344	311.878906	b
427.690888	15	0.000000	0.000000	b2
427.690888	15	18905.496094	317.503906	b
428.870679	15	0.000000	0.000000	b2
428.870679	15	18908.203125	321.089844	b
432.786268	15	0.000000	0.000000	b2
432.786268	15	18912.070312	326.312500	b
434.046844	15	0.000000	0.000000	b2
434.046844	15	18914.132812	329.226562	b
451.885309	15	0.000000	0.000000	b2
451.885309	15	18918.773438	337.914062	b
452.733593	15	0.000000	0.000000	b2
452.733593	15	18920.707031	340.550781	b
453.133791	15	0.000000	0.000000	b2
453.133791	15	18922.898438	343.207031	b
453.724619	15	0.000000	0.000000	b2
453.724619	15	18924.832031	346.011719	b
455.228229	15	0.000000	0.000000	b2
455.228229	15	18928.312500	350.175781	b
456.601233	15	0.000000	0.000000	b2
456.601233	15	18931.921875	357.007812	b
457.917980	15	0.000000	0.000000	b2
457.917980	15	18935.917969	362.480469	b
459.193042	15	0.000000	0.000000	b2
459.193042	15	18938.367188	367.707031	b
487.920923	15	0.000000	0.000000	b2
487.920923	15	18943.523438	374.511719	b
488.045734	15	0.000000	0.000000	b2
488.045735	15	18946.617188	380.671875	b
489.070334	15	0.000000	0.000000	b2
489.070493	15	18964.949219	385.496094	c
489.298798	15	0.000000	0.000000	c2
0.060083	16	18858.718750	96.402344	a
35.921119	16	0.000000	0.000000	a2
35.921119	16	18941.992188	309.652344	a
67.560623	16	0.000000	0.000000	a2
67.560623	16	18964.808594	332.500000	a
90.908347	16	0.000000	0.000000	a2
90.908347	16	18968.546875	336.179688	a
114.968988	16	0.000000	0.000000	a2
114.968988	16	18981.437500	349.097656	a
154.616453	16	0.000000	0.000000	a2
154.616453	16	18989.042969	356.820312	a
185.985309	16	0.000000	0.000000	a2
185.985309	16	18993.039062	360.636719	a
209.298413	16	0.000000	0.000000	a2
209.298413	16	18995.230469	362.984375	a
241.101584	16	0.000000	0.000000	a2
241.101584	16	18999.742188	367.273438	a
275.143683	16	0.000000	0.000000	a2
275.143683	16	19026.812500	394.410156	a
307.293055	16	0.000000	0.000000	a2
307.293056	16	19033.902344	401.480469	a
347.860949	16	0.000000	0.000000	a2
347.860949	16	19055.687500	423.421875	a
355.471791	16	0.000000	0.000000	a2
355.471791	16	19057.687500	425.476562	a
396.446813	16	0.000000	0.000000	a2
396.446813	16	19070.257812	437.953125	a
412.100813	16	0.000000	0.000000	a2
412.100814	16	19071.804688	439.449219	a
444.129484	16	0.000000	0.000000	a2
444.129484	16	19076.187500	443.972656	a
468.767048	16	0.000000	0.000000	a2
468.768202	16	18938.292969	321.027344	b
469.274620	16	0.000000	0.000000	b2
469.274620	16	18942.160156	328.324219	b
469.856431	16	0.000000	0.000000	b2
469.856431	16	18944.867188	331.597656	b
470.189323	16	0.000000	0.000000	b2
470.189323	16	18952.207031	339.937500	b
471.010772	16	0.000000	0.000000	b2
471.010772	16	18957.816406	346.742188	b
471.476487	16	0.000000	0.000000	b2
471.476487	16	18961.578125	353.171875	b
471.528177	16	0.000000	0.000000	b2
471.528177	16	18965.195312	357.628906	b
484.287485	16	0.000000	0.000000	b2
484.287485	16	18969.664062	362.902344	b
485.422048	16	0.000000	0.000000	b2
485.422049	16	18972.628906	366.648438	b
486.060210	16	0.000000	0.000000	b2
486.060210	16	18975.464844	372.097656	b
487.014174	16	0.000000	0.000000	b2
487.014174	16	18979.074219	376.578125	b
488.287676	16	0.000000	0.000000	b2
488.287677	16	18982.425781	380.800781	b
489.448998	16	0.000000	0.000000	b2
489.448998	16	18985.132812	384.332031	b
491.533790	16	0.000000	0.000000	b2
491.533790	16	18988.164062	388.085938	b
492.272965	16	0.000000	0.000000	b2
492.272965	16	18990.226562	392.812500	b
492.626197	16	0.000000	0.000000	b2
492.626197	16	18990.613281	393.507812	b
493.090094	16	0.000000	0.000000	b2
493.090094	16	18993.320312	396.160156	b
495.191650	16	0.000000	0.000000	b2
495.191650	16	18996.113281	402.367188	b
497.091858	16	0.000000	0.000000	b2
497.091858	16	19000.128906	408.238281	b
498.453648	16	0.000000	0.000000	b2
498.453649	16	19002.390625	412.394531	b
499.478769	16	0.000000	0.000000	b2
499.478769	16	19006.917969	419.199219	b
500.348169	16	0.000000	0.000000	b2
500.348169	16	19009.152344	421.457031	b
501.369253	16	0.000000	0.000000	b2
501.369253	16	19011.546875	423.867188	b
503.757603	16	0.000000	0.000000	b2
503.757604	16	19013.699219	425.988281	b
504.717558	16	0.000000	0.000000	b2
504.717558	16	19017.257812	429.414062	b
508.441981	16	0.000000	0.000000	b2
508.441981	16	19021.074219	435.226562	b
511.831890	16	0.000000	0.000000	b2
511.831890	16	19025.136719	439.542969	b
515.471585	16	0.000000	0.000000	b2
515.471585	16	19027.750000	442.152344	b
516.191236	16	0.000000	0.000000	b2
516.191237	16	19033.031250	447.316406	b
518.650405	16	0.000000	0.000000	b2
518.650405	16	19036.238281	452.527344	b
519.590708	16	0.000000	0.000000	b2
519.590708	16	19040.035156	456.304688	b
520.224515	16	0.000000	0.000000	b2
520.224641	16	19056.660156	457.992188	c
520.434068	16	0.000000	0.000000	c2
520.434069	16	19056.660156	472.804688	c
520.836098	16	0.000000	0.000000	c2
520.836098	16	19087.359375	507.058594	c
520.986517	16	0.000000	0.000000	c2
520.986517	16	19136.437500	555.335938	c
521.204086	16	0.000000	0.000000	c2
521.204086	16	19215.199219	622.117188	c
521.484487	16	0.000000	0.000000	c2
0.060305	17	18858.718750	96.324219	a
5.473476	17	0.000000	0.000000	a2
5.473477	17	18874.187500	209.375000	a
25.789145	17	0.000000	0.000000	a2
25.789146	17	18910.410156	278.078125	a
61.875633	17	0.000000	0.000000	a2
61.875633	17	18921.109375	288.710938	a
83.260057	17	0.000000	0.000000	a2
83.260057	17	18924.718750	292.121094	a
120.145864	17	0.000000	0.000000	a2
120.145864	17	18933.097656	300.593750	a
156.918350	17	0.000000	0.000000	a2
156.918350	17	18938.898438	306.539062	a
163.912041	17	0.000000	0.000000	a2
163.912041	17	18939.800781	307.332031	a
178.430139	17	0.000000	0.000000	a2
178.430139	17	18942.378906	309.753906	a
210.490084	17	0.000000	0.000000	a2
210.490085	17	18998.066406	365.652344	a
233.679345	17	0.000000	0.000000	a2
233.679346	17	19002.449219	369.980469	a
249.845829	17	0.000000	0.000000	a2
249.845829	17	19011.343750	378.820312	a
257.488716	17	0.000000	0.000000	a2
257.488716	17	19012.503906	379.960938	a
297.591212	17	0.000000	0.000000	a2
297.591212	17	19018.433594	385.882812	a
312.750799	17	0.000000	0.000000	a2
312.750799	17	19019.078125	386.597656	a
335.936130	17	0.000000	0.000000	a2
335.936130	17	19021.398438	389.050781	a
367.409174	17	0.000000	0.000000	a2
367.410346	17	18884.687500	267.382812	b
367.967322	17	0.000000	0.000000	b2
367.967322	17	18888.292969	272.218750	b
368.655373	17	0.000000	0.000000	b2
368.655374	17	18893.320312	278.183594	b
376.164248	17	0.000000	0.000000	b2
376.164248	17	18898.992188	286.992188	b
376.221423	17	0.000000	0.000000	b2
376.221423	17	18902.988281	291.882812	b
376.744401	17	0.000000	0.000000	b2
376.744401	17	18906.597656	296.152344	b
391.048766	17	0.000000	0.000000	b2
391.048766	17	18909.304688	301.445312	b
391.523604	17	0.000000	0.000000	b2
391.523605	17	18912.398438	305.273438	b
392.544022	17	0.000000	0.000000	b2
392.544022	17	18915.234375	309.058594	b
407.080625	17	0.000000	0.000000	b2
407.080625	17	18919.101562	313.437500	b
408.245069	17	0.000000	0.000000	b2
408.245069	17	18922.453125	317.750000	b
408.491862	17	0.000000	0.000000	b2
408.491862	17	18925.289062	323.320312	b
409.134648	17	0.000000	0.000000	b2
409.134648	17	18928.382812	327.296875	b
409.238678	17	0.000000	0.000000	b2
409.238678	17	18930.445312	329.882812	b
409.458349	17	0.000000	0.000000	b2
409.458349	17	18930.832031	330.582031	b
410.257578	17	0.000000	0.000000	b2
410.257578	17	18934.300781	334.062500	b
410.723546	17	0.000000	0.000000	b2
410.723546	17	18937.136719	336.730469	b
432.820789	17	0.000000	0.000000	b2
432.820789	17	18941.121094	342.945312	b
434.311932	17	0.000000	0.000000	b2
434.311932	17	18943.597656	345.242188	b
454.321092	17	0.000000	0.000000	b2
454.321092	17	18948.691406	350.238281	b
454.540258	17	0.000000	0.000000	b2
454.540258	17	18950.828125	352.691406	b
454.926559	17	0.000000	0.000000	b2
454.926559	17	18953.312500	356.980469	b
455.445636	17	0.000000	0.000000	b2
455.445636	17	18955.492188	359.179688	b
457.134814	17	0.000000	0.000000	b2
457.134814	17	18959.085938	362.652344	b
458.660439	17	0.000000	0.000000	b2
458.660439	17	18962.890625	366.699219	b
459.202260	17	0.000000	0.000000	b2
459.202260	17	18967.113281	370.781250	b
460.694804	17	0.000000	0.000000	b2
460.694804	17	18969.796875	375.472656	b
492.664954	17	0.000000	0.000000	b2
492.664954	17	18977.281250	383.679688	b
493.723624	17	0.000000	0.000000	b2
493.723624	17	18980.832031	387.277344	b
494.201217	17	0.000000	0.000000	b2
494.201217	17	18984.687500	390.949219	b
495.340666	17	0.000000	0.000000	b2
495.340666	17	18986.179688	394.691406	b
498.706195	17	0.000000	0.000000	b2
498.706327	17	19004.421875	403.304688	c
498.945983	17	0.000000	0.000000	c2
0.057761	18	18858.718750	96.152344	a
24.534869	18	0.000000	0.000000	a2
24.534869	18	18902.546875	270.074219	a
31.035931	18	0.000000	0.000000	a2
31.035932	18	18915.050781	282.480469	a
37.425543	18	0.000000	0.000000	a2
37.425543	18	18916.468750	283.753906	a
57.800178	18	0.000000	0.000000	a2
57.800178	18	18921.109375	288.511719	a
71.204618	18	0.000000	0.000000	a2
71.204619	18	18923.687500	291.007812	a
98.889988	18	0.000000	0.000000	a2
98.889988	18	18928.714844	296.160156	a
119.510925	18	0.000000	0.000000	a2
119.510926	18	18931.937500	299.406250	a
140.409188	18	0.000000	0.000000	a2
140.409188	18	18937.222656	306.507812	a
163.432165	18	0.000000	0.000000	a2
163.432165	18	18955.785156	326.804688	a
184.954966	18	0.000000	0.000000	a2
184.954967	18	18957.847656	329.054688	a
199.930377	18	0.000000	0.000000	a2
199.930377	18	18972.027344	343.246094	a
214.579969	18	0.000000	0.000000	a2
214.579969	18	18973.832031	346.792969	a
237.099579	18	0.000000	0.000000	a2
237.099579	18	18977.054688	350.242188	a
266.729939	18	0.000000	0.000000	a2
266.729940	18	18980.664062	355.605469	a
288.624073	18	0.000000	0.000000	a2
288.624073	18	18982.597656	359.328125	a
318.787520	18	0.000000	0.000000	a2
318.788775	18	18846.699219	238.601562	b
319.193764	18	0.000000	0.000000	b2
319.193764	18	18851.855469	245.289062	b
334.853040	18	0.000000	0.000000	b2
334.853040	18	18856.753906	253.117188	b
335.199656	18	0.000000	0.000000	b2
335.199656	18	18861.652344	260.726562	b
346.680964	18	0.000000	0.000000	b2
346.680964	18	18865.132812	265.011719	b
366.888296	18	0.000000	0.000000	b2
366.888296	18	18867.453125	269.765625	b
367.669747	18	0.000000	0.000000	b2
367.669747	18	18871.191406	274.292969	b
367.968020	18	0.000000	0.000000	b2
367.968020	18	18874.156250	280.222656	b
378.410215	18	0.000000	0.000000	b2
378.410215	18	18877.636719	284.546875	b
378.482289	18	0.000000	0.000000	b2
378.482289	18	18881.246094	289.246094	b
379.166636	18	0.000000	0.000000	b2
379.166636	18	18884.082031	292.535156	b
380.348134	18	0.000000	0.000000	b2
380.348134	18	18887.175781	298.609375	b
382.232346	18	0.000000	0.000000	b2
382.232346	18	18889.238281	301.464844	b
382.346885	18	0.000000	0.000000	b2
382.346885	18	18889.753906	302.003906	b
382.788005	18	0.000000	0.000000	b2
382.788006	18	18893.300781	305.542969	b
383.884276	18	0.000000	0.000000	b2
383.884276	18	18896.460938	308.609375	b
433.507009	18	0.000000	0.000000	b2
433.507009	18	18900.199219	314.359375	b
433.891567	18	0.000000	0.000000	b2
433.891567	18	18902.718750	318.960938	b
455.453596	18	0.000000	0.000000	b2
455.453596	18	18907.800781	325.980469	b
455.717381	18	0.000000	0.000000	b2
455.717381	18	18910.156250	328.468750	b
456.580555	18	0.000000	0.000000	b2
456.580555	18	18912.609375	330.722656	b
456.858716	18	0.000000	0.000000	b2
456.858716	18	18914.804688	332.968750	b
458.302240	18	0.000000	0.000000	b2
458.302240	18	18918.593750	338.746094	b
460.443431	18	0.000000	0.000000	b2
460.443431	18	18922.492188	342.750000	b
461.997455	18	0.000000	0.000000	b2
461.997455	18	18926.929688	346.953125	b
462.598375	18	0.000000	0.000000	b2
462.598375	18	18929.785156	349.910156	b
492.670556	18	0.000000	0.000000	b2
492.670556	18	18937.140625	361.703125	b
495.297525	18	0.000000	0.000000	b2
495.297525	18	18940.839844	365.453125	b
495.869296	18	0.000000	0.000000	b2
495.869296	18	18944.671875	369.867188	b
496.608466	18	0.000000	0.000000	b2
496.608466	18	18946.171875	371.953125	b
499.047847	18	0.000000	0.000000	b2
499.047847	18	18949.781250	380.417969	b
500.114102	18	0.000000	0.000000	b2
500.114233	18	18966.003906	383.113281	c
500.326094	18	0.000000	0.000000	c2
500.326095	18	18966.003906	397.480469	c
502.443113	18	0.000000	0.000000	c2
0.058069	19	18858.718750	94.414062	a
32.746639	19	0.000000	0.000000	a2
32.746640	19	18917.628906	283.160156	a
47.600661	19	0.000000	0.000000	a2
47.600661	19	18931.292969	297.105469	a
77.380860	19	0.000000	0.000000	a2
77.380860	19	18937.867188	303.371094	a
99.578590	19	0.000000	0.000000	a2
99.578590	19	18941.476562	307.207031	a
121.881430	19	0.000000	0.000000	a2
121.881430	19	18944.828125	310.597656	a
129.044627	19	0.000000	0.000000	a2
129.044627	19	18945.988281	311.695312	a
143.939187	19	0.000000	0.000000	a2
143.939188	19	18948.179688	313.703125	a
151.149105	19	0.000000	0.000000	a2
151.149106	19	18949.468750	315.195312	a
174.464655	19	0.000000	0.000000	a2
174.464655	19	18979.246094	344.867188	a
213.544780	19	0.000000	0.000000	a2
213.544780	19	18995.488281	361.007812	a
238.948099	19	0.000000	0.000000	a2
238.948099	19	19027.585938	393.128906	a
246.566800	19	0.000000	0.000000	a2
246.566800	19	19028.359375	393.968750	a
254.341763	19	0.000000	0.000000	a2
254.341763	19	19029.261719	394.859375	a
270.072360	19	0.000000	0.000000	a2
270.072360	19	19031.195312	396.863281	a
311.027890	19	0.000000	0.000000	a2
311.027890	19	19045.503906	411.128906	a
319.103718	19	0.000000	0.000000	a2
319.104902	19	18904.066406	284.796875	b
335.134018	19	0.000000	0.000000	b2
335.134019	19	18908.964844	292.125000	b
335.534562	19	0.000000	0.000000	b2
335.534562	19	18913.863281	299.910156	b
346.701652	19	0.000000	0.000000	b2
346.701653	19	18917.472656	304.214844	b
358.915782	19	0.000000	0.000000	b2
358.915782	19	18919.792969	307.144531	b
359.458036	19	0.000000	0.000000	b2
359.458036	19	18923.917969	311.925781	b
359.786139	19	0.000000	0.000000	b2
359.786139	19	18926.753906	315.488281	b
369.846119	19	0.000000	0.000000	b2
369.846119	19	18930.453125	322.511719	b
369.918887	19	0.000000	0.000000	b2
369.918887	19	18933.933594	327.050781	b
370.021495	19	0.000000	0.000000	b2
370.021495	19	18936.769531	330.664062	b
370.142507	19	0.000000	0.000000	b2
370.142508	19	18939.863281	334.371094	b
381.745250	19	0.000000	0.000000	b2
381.745251	19	18942.054688	337.335938	b
381.830923	19	0.000000	0.000000	b2
381.830923	19	18942.441406	339.914062	b
382.002189	19	0.000000	0.000000	b2
382.002189	19	18945.996094	343.488281	b
382.071950	19	0.000000	0.000000	b2
382.071950	19	18949.449219	347.070312	b
433.560996	19	0.000000	0.000000	b2
433.560996	19	18953.609375	351.015625	b
434.992625	19	0.000000	0.000000	b2
434.992625	19	18956.058594	353.519531	b
454.502416	19	0.000000	0.000000	b2
454.502416	19	18961.105469	360.644531	b
455.811346	19	0.000000	0.000000	b2
455.811346	19	18963.597656	363.058594	b
457.074936	19	0.000000	0.000000	b2
457.074936	19	18965.988281	365.515625	b
457.939404	19	0.000000	0.000000	b2
457.939405	19	18968.179688	367.683594	b
459.717058	19	0.000000	0.000000	b2
459.717058	19	18972.089844	371.480469	b
460.662218	19	0.000000	0.000000	b2
460.662218	19	18975.894531	377.511719	b
461.756820	19	0.000000	0.000000	b2
461.756820	19	18980.195312	381.710938	b
462.704019	19	0.000000	0.000000	b2
462.704019	19	18983.066406	384.636719	b
492.717061	19	0.000000	0.000000	b2
492.717061	19	18990.523438	395.007812	b
494.793656	19	0.000000	0.000000	b2
494.793656	19	18994.035156	398.355469	b
496.158655	19	0.000000	0.000000	b2
496.158655	19	18998.027344	402.421875	b
497.237292	19	0.000000	0.000000	b2
497.237292	19	18999.582031	405.558594	b
499.811752	19	0.000000	0.000000	b2
499.811752	19	19003.707031	413.410156	b
500.028234	19	0.000000	0.000000	b2
500.028235	19	19005.382812	417.949219	b
501.838431	19	0.000000	0.000000	b2
501.838564	19	19021.511719	420.300781	c
502.034039	19	0.000000	0.000000	c2
0.058126	20	18858.718750	94.406250	a
12.394169	20	0.000000	0.000000	a2
12.394169	20	18889.914062	255.648438	a
39.506222	20	0.000000	0.000000	a2
39.506222	20	18900.484375	266.058594	a
60.063451	20	0.000000	0.000000	a2
60.063451	20	18907.960938	273.589844	a
98.879617	20	0.000000	0.000000	a2
98.879617	20	18942.894531	308.593750	a
113.132481	20	0.000000	0.000000	a2
113.132481	20	18944.699219	310.449219	a
127.454801	20	0.000000	0.000000	a2
127.454801	20	18946.503906	312.171875	a
154.076394	20	0.000000	0.000000	a2
154.076394	20	18964.035156	329.675781	a
168.677517	20	0.000000	0.000000	a2
168.677517	20	18965.968750	331.632812	a
175.944367	20	0.000000	0.000000	a2
175.944367	20	18967.902344	333.476562	a
191.066541	20	0.000000	0.000000	a2
191.066541	20	18975.894531	341.699219	a
198.179901	20	0.000000	0.000000	a2
198.179901	20	18979.117188	344.902344	a
237.248804	20	0.000000	0.000000	a2
237.248805	20	18985.175781	350.933594	a
261.292925	20	0.000000	0.000000	a2
261.292926	20	18999.484375	365.246094	a
303.027105	20	0.000000	0.000000	a2
303.027105	20	19050.402344	416.089844	a
342.550017	20	0.000000	0.000000	a2
342.550018	20	19057.105469	424.445312	a
384.278660	20	0.000000	0.000000	a2
384.279808	20	18956.480469	339.753906	b
384.868773	20	0.000000	0.000000	b2
384.868773	20	18962.003906	348.859375	b
385.626226	20	0.000000	0.000000	b2
385.626226	20	18965.964844	353.695312	b
398.509380	20	0.000000	0.000000	b2
398.509380	20	18969.832031	357.976562	b
399.398502	20	0.000000	0.000000	b2
399.398502	20	18973.828125	362.820312	b
399.694437	20	0.000000	0.000000	b2
399.694437	20	18976.792969	366.542969	b
415.228493	20	0.000000	0.000000	b2
415.228493	20	18980.789062	373.226562	b
415.974907	20	0.000000	0.000000	b2
415.974907	20	18984.527344	378.042969	b
416.519310	20	0.000000	0.000000	b2
416.519310	20	18987.363281	381.628906	b
417.125981	20	0.000000	0.000000	b2
417.125981	20	18990.457031	385.644531	b
417.827088	20	0.000000	0.000000	b2
417.827088	20	18992.648438	390.238281	b
417.964017	20	0.000000	0.000000	b2
417.964017	20	18993.035156	390.984375	b
418.913866	20	0.000000	0.000000	b2
418.913866	20	18996.105469	394.207031	b
419.533354	20	0.000000	0.000000	b2
419.533354	20	18999.777344	397.636719	b
432.817959	20	0.000000	0.000000	b2
432.817959	20	19003.839844	401.808594	b
433.848356	20	0.000000	0.000000	b2
433.848356	20	19006.375000	406.347656	b
451.891402	20	0.000000	0.000000	b2
451.891402	20	19011.015625	411.117188	b
452.203175	20	0.000000	0.000000	b2
452.203175	20	19013.386719	413.410156	b
452.476029	20	0.000000	0.000000	b2
452.476029	20	19015.804688	415.828125	b
452.692153	20	0.000000	0.000000	b2
452.692153	20	19018.128906	418.265625	b
453.570103	20	0.000000	0.000000	b2
453.570104	20	19021.875000	423.855469	b
455.069300	20	0.000000	0.000000	b2
455.069301	20	19025.886719	427.851562	b
457.222851	20	0.000000	0.000000	b2
457.222851	20	19030.070312	432.109375	b
458.050682	20	0.000000	0.000000	b2
458.050682	20	19032.796875	434.750000	b
492.614642	20	0.000000	0.000000	b2
492.614642	20	19040.433594	445.261719	b
494.580441	20	0.000000	0.000000	b2
494.580442	20	19043.746094	448.843750	b
496.770180	20	0.000000	0.000000	b2
496.770180	20	19047.648438	452.750000	b
496.834229	20	0.000000	0.000000	b2
496.834229	20	19049.347656	455.238281	b
497.623920	20	0.000000	0.000000	b2
497.623920	20	19053.511719	463.343750	b
499.313973	20	0.000000	0.000000	b2
499.313973	20	19055.316406	467.605469	b
500.952947	20	0.000000	0.000000	b2
500.952948	20	19056.863281	469.910156	b
502.624122	20	0.000000	0.000000	b2
502.624254	20	19073.839844	472.964844	c
502.857925	20	0.000000	0.000000	c2
502.857926	20	19073.839844	487.777344	c
503.319223	20	0.000000	0.000000	c2
503.319224	20	19104.339844	521.382812	c
515.445941	20	0.000000	0.000000	c2
0.058736	21	18858.718750	96.109375	a
12.741994	21	0.000000	0.000000	a2
12.741994	21	18899.710938	267.070312	a
47.913771	21	0.000000	0.000000	a2
47.913771	21	18912.085938	279.589844	a
54.584903	21	0.000000	0.000000	a2
54.584903	21	18913.503906	280.996094	a
77.970002	21	0.000000	0.000000	a2
77.970002	21	18932.066406	299.253906	a
84.862715	21	0.000000	0.000000	a2
84.862715	21	18932.968750	300.250000	a
99.212064	21	0.000000	0.000000	a2
99.212064	21	18934.773438	302.136719	a
136.792880	21	0.000000	0.000000	a2
136.792880	21	18966.226562	333.484375	a
151.700894	21	0.000000	0.000000	a2
151.700894	21	18967.386719	334.601562	a
166.684747	21	0.000000	0.000000	a2
166.684747	21	18968.804688	336.109375	a
174.054853	21	0.000000	0.000000	a2
174.054853	21	18973.574219	340.953125	a
196.754349	21	0.000000	0.000000	a2
196.754349	21	18981.179688	348.542969	a
236.782952	21	0.000000	0.000000	a2
236.782952	21	18992.394531	359.812500	a
252.421634	21	0.000000	0.000000	a2
252.421634	21	18998.839844	366.066406	a
269.093007	21	0.000000	0.000000	a2
269.093007	21	19020.882812	388.136719	a
292.656995	21	0.000000	0.000000	a2
292.656995	21	19022.945312	390.121094	a
333.254196	21	0.000000	0.000000	a2
333.255374	21	18905.960938	288.382812	b
354.893849	21	0.000000	0.000000	b2
354.893849	21	18909.699219	295.125000	b
374.865534	21	0.000000	0.000000	b2
374.865534	21	18913.179688	299.031250	b
375.485771	21	0.000000	0.000000	b2
375.485772	21	18917.433594	305.976562	b
375.574198	21	0.000000	0.000000	b2
375.574198	21	18920.914062	310.203125	b
385.430296	21	0.000000	0.000000	b2
385.430296	21	18924.265625	315.761719	b
385.916486	21	0.000000	0.000000	b2
385.916486	21	18928.261719	321.003906	b
386.262825	21	0.000000	0.000000	b2
386.262825	21	18931.097656	326.425781	b
387.352126	21	0.000000	0.000000	b2
387.352126	21	18934.632812	330.804688	b
387.759892	21	0.000000	0.000000	b2
387.759892	21	18937.339844	334.257812	b
387.791979	21	0.000000	0.000000	b2
387.791979	21	18937.726562	334.796875	b
388.067074	21	0.000000	0.000000	b2
388.067074	21	18941.308594	338.246094	b
388.896355	21	0.000000	0.000000	b2
388.896355	21	18944.859375	343.953125	b
433.902590	21	0.000000	0.000000	b2
433.902590	21	18948.976562	348.078125	b
434.711867	21	0.000000	0.000000	b2
434.711867	21	18951.691406	350.679688	b
454.902740	21	0.000000	0.000000	b2
454.902740	21	18957.199219	356.429688	b
455.312011	21	0.000000	0.000000	b2
455.312011	21	18959.390625	360.539062	b
456.032189	21	0.000000	0.000000	b2
456.032189	21	18962.289062	363.527344	b
456.602199	21	0.000000	0.000000	b2
456.602199	21	18964.796875	365.859375	b
456.916701	21	0.000000	0.000000	b2
456.916701	21	18968.601562	369.621094	b
457.676914	21	0.000000	0.000000	b2
457.676914	21	18972.816406	373.933594	b
459.768648	21	0.000000	0.000000	b2
459.768648	21	18977.265625	380.433594	b
460.257626	21	0.000000	0.000000	b2
460.257626	21	18980.160156	383.222656	b
489.751347	21	0.000000	0.000000	b2
489.751347	21	18987.769531	391.707031	b
491.857983	21	0.000000	0.000000	b2
491.857983	21	18991.250000	395.175781	b
493.925884	21	0.000000	0.000000	b2
493.925884	21	18995.113281	401.160156	b
494.053912	21	0.000000	0.000000	b2
494.053912	21	18996.796875	402.718750	b
495.376746	21	0.000000	0.000000	b2
495.376746	21	19000.921875	407.796875	b
496.892033	21	0.000000	0.000000	b2
496.892033	21	19002.726562	410.304688	b
497.063556	21	0.000000	0.000000	b2
497.063556	21	19004.402344	412.511719	b
497.334611	21	0.000000	0.000000	b2
497.334612	21	19006.464844	417.535156	b
498.001184	21	0.000000	0.000000	b2
498.001321	21	19024.562500	422.863281	c
498.237631	21	0.000000	0.000000	c2
0.058141	22	18858.718750	98.316406	a
5.557023	22	0.000000	0.000000	a2
5.557023	22	18871.351562	176.664062	a
32.108554	22	0.000000	0.000000	a2
32.108555	22	18886.304688	193.644531	a
45.302140	22	0.000000	0.000000	a2
45.302140	22	18889.914062	197.679688	a
59.765390	22	0.000000	0.000000	a2
59.765390	22	18902.160156	211.570312	a
88.025051	22	0.000000	0.000000	a2
88.025051	22	18910.796875	221.296875	a
102.059743	22	0.000000	0.000000	a2
102.059743	22	18912.730469	223.656250	a
139.175047	22	0.000000	0.000000	a2
139.175047	22	18947.148438	262.777344	a
162.098582	22	0.000000	0.000000	a2
162.098582	22	18949.339844	265.339844	a
185.102731	22	0.000000	0.000000	a2
185.102731	22	18952.046875	268.394531	a
208.228007	22	0.000000	0.000000	a2
208.228007	22	18965.324219	283.406250	a
231.428429	22	0.000000	0.000000	a2
231.428429	22	18972.027344	290.863281	a
239.137589	22	0.000000	0.000000	a2
239.137589	22	18973.187500	292.257812	a
280.717839	22	0.000000	0.000000	a2
280.717839	22	18992.007812	313.609375	a
288.746176	22	0.000000	0.000000	a2
288.746176	22	19001.289062	324.167969	a
329.982011	22	0.000000	0.000000	a2
329.982011	22	19005.929688	329.355469	a
354.407339	22	0.000000	0.000000	a2
354.408536	22	18871.640625	213.343750	b
382.924885	22	0.000000	0.000000	b2
382.924885	22	18875.121094	220.886719	b
383.457677	22	0.000000	0.000000	b2
383.457677	22	18879.246094	225.808594	b
384.150599	22	0.000000	0.000000	b2
384.150599	22	18882.726562	229.781250	b
392.800708	22	0.000000	0.000000	b2
392.800709	22	18887.148438	235.687500	b
393.690974	22	0.000000	0.000000	b2
393.690974	22	18891.144531	242.714844	b
394.190220	22	0.000000	0.000000	b2
394.190220	22	18893.980469	246.261719	b
394.847801	22	0.000000	0.000000	b2
394.847801	22	18897.074219	250.296875	b
395.290685	22	0.000000	0.000000	b2
395.290685	22	18899.781250	253.738281	b
395.361714	22	0.000000	0.000000	b2
395.361714	22	18900.167969	254.257812	b
395.505428	22	0.000000	0.000000	b2
395.505429	22	18904.214844	260.160156	b
396.203175	22	0.000000	0.000000	b2
396.203176	22	18907.898438	263.863281	b
434.085664	22	0.000000	0.000000	b2
434.085664	22	18912.269531	268.343750	b
435.165683	22	0.000000	0.000000	b2
435.165683	22	18914.964844	270.925781	b
453.986138	22	0.000000	0.000000	b2
453.986138	22	18920.410156	278.597656	b
455.210163	22	0.000000	0.000000	b2
455.210163	22	18922.882812	281.058594	b
456.218880	22	0.000000	0.000000	b2
456.218880	22	18925.460938	283.675781	b
456.858612	22	0.000000	0.000000	b2
456.858612	22	18927.972656	286.023438	b
458.964419	22	0.000000	0.000000	b2
458.964420	22	18931.792969	291.769531	b
459.358356	22	0.000000	0.000000	b2
459.358356	22	18936.187500	296.335938	b
461.509354	22	0.000000	0.000000	b2
461.509354	22	18940.816406	301.042969	b
462.213192	22	0.000000	0.000000	b2
462.213192	22	18943.644531	303.871094	b
492.234275	22	0.000000	0.000000	b2
492.234275	22	18951.144531	314.042969	b
495.683186	22	0.000000	0.000000	b2
495.683186	22	18954.656250	317.468750	b
496.041248	22	0.000000	0.000000	b2
496.041248	22	18958.535156	321.390625	b
496.409060	22	0.000000	0.000000	b2
496.409060	22	18960.242188	322.960938	b
498.924404	22	0.000000	0.000000	b2
498.924404	22	18964.367188	330.058594	b
499.699876	22	0.000000	0.000000	b2
499.699876	22	18966.429688	332.859375	b
501.840997	22	0.000000	0.000000	b2
501.840997	22	18968.378906	336.707031	b
503.278295	22	0.000000	0.000000	b2
503.278295	22	18970.441406	341.386719	b
503.411120	22	0.000000	0.000000	b2
503.411120	22	18973.792969	345.953125	b
503.659568	22	0.000000	0.000000	b2
503.659689	22	18990.433594	348.765625	c
503.883209	22	0.000000	0.000000	c2
503.883210	22	18990.433594	363.253906	c
515.055957	22	0.000000	0.000000	c2
0.058919	23	18858.718750	96.234375	a
19.482178	23	0.000000	0.000000	a2
19.482179	23	18907.960938	275.460938	a
55.501111	23	0.000000	0.000000	a2
55.501111	23	18918.144531	285.695312	a
91.403624	23	0.000000	0.000000	a2
91.403625	23	18923.687500	291.101562	a
131.805510	23	0.000000	0.000000	a2
131.805510	23	18945.859375	313.406250	a
168.836231	23	0.000000	0.000000	a2
168.836231	23	18949.468750	317.023438	a
191.141461	23	0.000000	0.000000	a2
191.141461	23	18952.562500	320.093750	a
237.770899	23	0.000000	0.000000	a2
237.770899	23	18977.441406	344.949219	a
276.011995	23	0.000000	0.000000	a2
276.011996	23	18980.277344	347.640625	a
283.384220	23	0.000000	0.000000	a2
283.384220	23	18981.308594	348.644531	a
320.938960	23	0.000000	0.000000	a2
320.938961	23	18986.464844	353.996094	a
335.734833	23	0.000000	0.000000	a2
335.734833	23	18991.105469	358.617188	a
358.829981	23	0.000000	0.000000	a2
358.829981	23	18994.070312	362.058594	a
398.157116	23	0.000000	0.000000	a2
398.157116	23	19020.238281	391.343750	a
429.304139	23	0.000000	0.000000	a2
429.304139	23	19035.324219	408.425781	a
468.980439	23	0.000000	0.000000	a2
468.980439	23	19038.546875	411.605469	a
483.765561	23	0.000000	0.000000	a2
483.766952	23	18906.648438	295.441406	b
484.336241	23	0.000000	0.000000	b2
484.336241	23	18910.000000	300.269531	b
484.529209	23	0.000000	0.000000	b2
484.529209	23	18913.175781	304.101562	b
485.266726	23	0.000000	0.000000	b2
485.266726	23	18917.429688	311.484375	b
486.230689	23	0.000000	0.000000	b2
486.230689	23	18921.167969	316.136719	b
487.294782	23	0.000000	0.000000	b2
487.294783	23	18924.023438	319.578125	b
488.078749	23	0.000000	0.000000	b2
488.078749	23	18926.988281	323.417969	b
488.391096	23	0.000000	0.000000	b2
488.391097	23	18929.437500	328.546875	b
488.591740	23	0.000000	0.000000	b2
488.591741	23	18929.824219	329.078125	b
489.320037	23	0.000000	0.000000	b2
489.320037	23	18940.812500	339.929688	b
490.318568	23	0.000000	0.000000	b2
490.318568	23	18943.859375	343.226562	b
491.246569	23	0.000000	0.000000	b2
491.246569	23	18947.500000	346.855469	b
491.977907	23	0.000000	0.000000	b2
491.977908	23	18950.125000	349.500000	b
493.193854	23	0.000000	0.000000	b2
493.193854	23	18955.031250	356.398438	b
493.582585	23	0.000000	0.000000	b2
493.582585	23	18957.414062	358.757812	b
495.155094	23	0.000000	0.000000	b2
495.155094	23	18960.121094	361.433594	b
496.792750	23	0.000000	0.000000	b2
496.792750	23	18962.183594	363.496094	b
498.116806	23	0.000000	0.000000	b2
498.116807	23	18965.843750	367.066406	b
499.836010	23	0.000000	0.000000	b2
499.836011	23	18969.957031	373.179688	b
501.396457	23	0.000000	0.000000	b2
501.396457	23	18974.324219	377.800781	b
503.001837	23	0.000000	0.000000	b2
503.001837	23	18977.214844	382.167969	b
504.366466	23	0.000000	0.000000	b2
504.366466	23	18982.289062	390.671875	b
506.774525	23	0.000000	0.000000	b2
506.774525	23	18985.753906	394.175781	b
507.140548	23	0.000000	0.000000	b2
507.140548	23	18989.460938	397.914062	b
507.972760	23	0.000000	0.000000	b2
507.972760	23	18991.179688	399.609375	b
508.527328	23	0.000000	0.000000	b2
508.527328	23	18994.917969	404.484375	b
509.767605	23	0.000000	0.000000	b2
509.767605	23	18996.980469	409.117188	b
510.723150	23	0.000000	0.000000	b2
510.723150	23	18998.656250	411.382812	b
512.035838	23	0.000000	0.000000	b2
512.035838	23	19000.589844	414.140625	b
513.023127	23	0.000000	0.000000	b2
513.023127	23	19003.812500	418.515625	b
513.580086	23	0.000000	0.000000	b2
513.580086	23	19005.746094	421.273438	b
514.469103	23	0.000000	0.000000	b2
514.469231	23	19023.484375	424.019531	c
514.687447	23	0.000000	0.000000	c2
0.056906	24	18858.718750	96.289062	a
21.474754	24	0.000000	0.000000	a2
21.474754	24	18873.156250	204.207031	a
51.994139	24	0.000000	0.000000	a2
51.994139	24	18882.824219	236.402344	a
65.291771	24	0.000000	0.000000	a2
65.291771	24	18904.867188	272.433594	a
105.461264	24	0.000000	0.000000	a2
105.461264	24	18938.382812	305.824219	a
135.206889	24	0.000000	0.000000	a2
135.206889	24	18943.925781	311.421875	a
149.602423	24	0.000000	0.000000	a2
149.602423	24	18945.730469	313.121094	a
177.284335	24	0.000000	0.000000	a2
177.284335	24	18964.937500	332.511719	a
207.422127	24	0.000000	0.000000	a2
207.422127	24	18978.214844	345.535156	a
238.008545	24	0.000000	0.000000	a2
238.008545	24	18981.824219	349.375000	a
245.138737	24	0.000000	0.000000	a2
245.138737	24	18982.468750	349.976562	a
259.729199	24	0.000000	0.000000	a2
259.729199	24	18988.011719	355.523438	a
266.979600	24	0.000000	0.000000	a2
266.979600	24	18988.785156	356.398438	a
274.239440	24	0.000000	0.000000	a2
274.239440	24	18991.234375	358.765625	a
290.983613	24	0.000000	0.000000	a2
290.983613	24	19001.417969	369.066406	a
313.887652	24	0.000000	0.000000	a2
313.887652	24	19003.480469	371.066406	a
335.232417	24	0.000000	0.000000	a2
335.233634	24	18880.679688	263.269531	b
335.341350	24	0.000000	0.000000	b2
335.341350	24	18884.804688	268.925781	b
345.751665	24	0.000000	0.000000	b2
345.751665	24	18889.058594	273.609375	b
357.608253	24	0.000000	0.000000	b2
357.608253	24	18894.085938	281.777344	b
358.292289	24	0.000000	0.000000	b2
358.292289	24	18897.308594	285.792969	b
359.030958	24	0.000000	0.000000	b2
359.030958	24	18900.660156	289.796875	b
374.422571	24	0.000000	0.000000	b2
374.422571	24	18903.238281	294.507812	b
374.649835	24	0.000000	0.000000	b2
374.649836	24	18903.753906	295.187500	b
375.066700	24	0.000000	0.000000	b2
375.066700	24	18907.750000	301.164062	b
376.164717	24	0.000000	0.000000	b2
376.164717	24	18911.613281	305.644531	b
433.581178	24	0.000000	0.000000	b2
433.581179	24	18916.378906	312.464844	b
433.854457	24	0.000000	0.000000	b2
433.854457	24	18919.296875	315.382812	b
454.575800	24	0.000000	0.000000	b2
454.575801	24	18925.390625	323.656250	b
455.914752	24	0.000000	0.000000	b2
455.914752	24	18927.835938	326.144531	b
456.873468	24	0.000000	0.000000	b2
456.873468	24	18930.933594	329.269531	b
457.434722	24	0.000000	0.000000	b2
457.434722	24	18933.527344	331.925781	b
457.538676	24	0.000000	0.000000	b2
457.538676	24	18937.136719	337.347656	b
458.908632	24	0.000000	0.000000	b2
458.908632	24	18941.449219	341.691406	b
460.164594	24	0.000000	0.000000	b2
460.164594	24	18946.078125	346.195312	b
461.248893	24	0.000000	0.000000	b2
461.248893	24	18948.851562	349.214844	b
492.707093	24	0.000000	0.000000	b2
492.707093	24	18958.195312	361.976562	b
494.492056	24	0.000000	0.000000	b2
494.492056	24	18961.847656	365.570312	b
496.204410	24	0.000000	0.000000	b2
496.204411	24	18965.707031	369.382812	b
497.378718	24	0.000000	0.000000	b2
497.378719	24	18967.562500	371.273438	b
499.884444	24	0.000000	0.000000	b2
499.884444	24	18971.687500	378.460938	b
501.013565	24	0.000000	0.000000	b2
501.013566	24	18973.750000	381.218750	b
502.175756	24	0.000000	0.000000	b2
502.175757	24	18975.554688	383.441406	b
503.859456	24	0.000000	0.000000	b2
503.859456	24	18977.746094	387.148438	b
505.623857	24	0.000000	0.000000	b2
505.623857	24	18981.097656	392.707031	b
506.557201	24	0.000000	0.000000	b2
506.557201	24	18983.328125	395.574219	b
508.044088	24	0.000000	0.000000	b2
508.044088	24	18985.261719	400.437500	b
509.662239	24	0.000000	0.000000	b2
509.662391	24	19002.273438	403.699219	c
509.893173	24	0.000000	0.000000	c2
509.893174	24	19002.273438	418.367188	c
510.350874	24	0.000000	0.000000	c2
510.350875	24	19032.558594	452.050781	c
514.354593	24	0.000000	0.000000	c2
514.354593	24	19082.320312	500.644531	c
514.845557	24	0.000000	0.000000	c2
0.058189	25	18858.718750	96.316406	a
9.338371	25	0.000000	0.000000	a2
9.338371	25	18865.679688	182.109375	a
31.653855	25	0.000000	0.000000	a2
31.653855	25	18875.089844	212.289062	a
37.871318	25	0.000000	0.000000	a2
37.871318	25	18890.558594	258.175781	a
70.319513	25	0.000000	0.000000	a2
70.319513	25	18926.265625	293.785156	a
77.156707	25	0.000000	0.000000	a2
77.156707	25	18927.941406	295.597656	a
106.006533	25	0.000000	0.000000	a2
106.006533	25	18932.195312	299.687500	a
114.214965	25	0.000000	0.000000	a2
114.214965	25	18937.480469	305.125000	a
135.981705	25	0.000000	0.000000	a2
135.981705	25	18953.464844	321.093750	a
150.518513	25	0.000000	0.000000	a2
150.518514	25	18955.398438	322.945312	a
172.783879	25	0.000000	0.000000	a2
172.783879	25	18958.234375	325.828125	a
179.892656	25	0.000000	0.000000	a2
179.892656	25	18960.296875	327.890625	a
217.915271	25	0.000000	0.000000	a2
217.915271	25	18967.257812	334.812500	a
225.027900	25	0.000000	0.000000	a2
225.027900	25	18970.738281	338.218750	a
249.019024	25	0.000000	0.000000	a2
249.019024	25	18991.105469	358.722656	a
287.991620	25	0.000000	0.000000	a2
287.991620	25	18996.261719	363.863281	a
309.538434	25	0.000000	0.000000	a2
309.539646	25	18873.988281	256.625000	b
323.029869	25	0.000000	0.000000	b2
323.029869	25	18877.984375	261.863281	b
336.238937	25	0.000000	0.000000	b2
336.238937	25	18882.753906	268.339844	b
336.867083	25	0.000000	0.000000	b2
336.867083	25	18886.234375	274.378906	b
349.261490	25	0.000000	0.000000	b2
349.261490	25	18889.585938	278.718750	b
359.340021	25	0.000000	0.000000	b2
359.340021	25	18892.164062	281.820312	b
359.505407	25	0.000000	0.000000	b2
359.505407	25	18892.679688	282.531250	b
359.707834	25	0.000000	0.000000	b2
359.707834	25	18896.761719	287.234375	b
360.279324	25	0.000000	0.000000	b2
360.279324	25	18900.804688	293.519531	b
433.622571	25	0.000000	0.000000	b2
433.622571	25	18905.621094	301.281250	b
434.125136	25	0.000000	0.000000	b2
434.125136	25	18908.535156	304.253906	b
454.348684	25	0.000000	0.000000	b2
454.348684	25	18914.640625	312.617188	b
454.551147	25	0.000000	0.000000	b2
454.551147	25	18917.429688	315.382812	b
455.774305	25	0.000000	0.000000	b2
455.774305	25	18920.519531	318.433594	b
455.917947	25	0.000000	0.000000	b2
455.917947	25	18923.117188	321.121094	b
457.964826	25	0.000000	0.000000	b2
457.964826	25	18927.285156	325.074219	b
458.691599	25	0.000000	0.000000	b2
458.691599	25	18931.410156	331.210938	b
459.971646	25	0.000000	0.000000	b2
459.971646	25	18936.375000	336.289062	b
461.442940	25	0.000000	0.000000	b2
461.442940	25	18939.351562	339.285156	b
489.411254	25	0.000000	0.000000	b2
489.411254	25	18945.445312	348.656250	b
491.182895	25	0.000000	0.000000	b2
491.182895	25	18949.574219	352.796875	b
493.135071	25	0.000000	0.000000	b2
493.135071	25	18954.722656	358.117188	b
495.048151	25	0.000000	0.000000	b2
495.048151	25	18956.589844	359.968750	b
495.944631	25	0.000000	0.000000	b2
495.944631	25	18960.714844	364.960938	b
497.000974	25	0.000000	0.000000	b2
497.000974	25	18962.906250	369.773438	b
498.287053	25	0.000000	0.000000	b2
498.287053	25	18964.839844	372.457031	b
499.462661	25	0.000000	0.000000	b2
499.462661	25	18967.031250	375.496094	b
500.566090	25	0.000000	0.000000	b2
500.566091	25	18970.511719	379.750000	b
502.143472	25	0.000000	0.000000	b2
502.143472	25	18972.445312	382.613281	b
503.676270	25	0.000000	0.000000	b2
503.676270	25	18974.378906	385.203125	b
504.953580	25	0.000000	0.000000	b2
504.953581	25	18976.699219	390.968750	b
507.182237	25	0.000000	0.000000	b2
507.182377	25	18993.582031	394.917969	c
507.420773	25	0.000000	0.000000	c2
0.057589	26	18858.718750	96.343750	a
14.852244	26	0.000000	0.000000	a2
14.852245	26	18869.160156	172.089844	a
19.999655	26	0.000000	0.000000	a2
19.999655	26	18871.222656	174.480469	a
39.348694	26	0.000000	0.000000	a2
39.348695	26	18902.417969	209.820312	a
57.217752	26	0.000000	0.000000	a2
57.217753	26	18919.949219	229.933594	a
87.315482	26	0.000000	0.000000	a2
87.315482	26	18929.875000	240.910156	a
117.128794	26	0.000000	0.000000	a2
117.128794	26	18935.417969	247.277344	a
144.179622	26	0.000000	0.000000	a2
144.179622	26	18954.496094	269.003906	a
182.709511	26	0.000000	0.000000	a2
182.709511	26	18979.375000	297.246094	a
213.846534	26	0.000000	0.000000	a2
213.846534	26	18983.757812	302.292969	a
244.858409	26	0.000000	0.000000	a2
244.858409	26	18989.042969	308.109375	a
284.941122	26	0.000000	0.000000	a2
284.941122	26	19003.867188	325.074219	a
308.022813	26	0.000000	0.000000	a2
308.022813	26	19006.187500	327.898438	a
330.452076	26	0.000000	0.000000	a2
330.452076	26	19011.214844	334.152344	a
338.233419	26	0.000000	0.000000	a2
338.233419	26	19017.402344	341.234375	a
377.879296	26	0.000000	0.000000	a2
377.879297	26	19022.558594	348.800781	a
414.167113	26	0.000000	0.000000	a2
414.168294	26	18917.375000	268.652344	b
414.322758	26	0.000000	0.000000	b2
414.322758	26	18922.273438	275.347656	b
414.401216	26	0.000000	0.000000	b2
414.401216	26	18925.753906	279.410156	b
415.042090	26	0.000000	0.000000	b2
415.042090	26	18928.847656	283.496094	b
415.261835	26	0.000000	0.000000	b2
415.261835	26	18931.425781	288.707031	b
415.391072	26	0.000000	0.000000	b2
415.391073	26	18931.941406	289.308594	b
415.915796	26	0.000000	0.000000	b2
415.915797	26	18935.386719	292.710938	b
416.102763	26	0.000000	0.000000	b2
416.102764	26	18939.382812	296.765625	b
433.289129	26	0.000000	0.000000	b2
433.289129	26	18944.007812	301.449219	b
433.860901	26	0.000000	0.000000	b2
433.860901	26	18946.980469	306.390625	b
454.093946	26	0.000000	0.000000	b2
454.093946	26	18952.968750	312.500000	b
454.906378	26	0.000000	0.000000	b2
454.906378	26	18955.578125	315.164062	b
456.181267	26	0.000000	0.000000	b2
456.181267	26	18958.414062	318.066406	b
456.403555	26	0.000000	0.000000	b2
456.403555	26	18961.042969	322.707031	b
456.614192	26	0.000000	0.000000	b2
456.614193	26	18965.019531	326.566406	b
457.481953	26	0.000000	0.000000	b2
457.481953	26	18969.347656	331.015625	b
459.586338	26	0.000000	0.000000	b2
459.586338	26	18973.988281	335.503906	b
460.544430	26	0.000000	0.000000	b2
460.544430	26	18976.843750	340.515625	b
490.727451	26	0.000000	0.000000	b2
490.727451	26	18982.898438	348.156250	b
493.702064	26	0.000000	0.000000	b2
493.702064	26	18988.015625	353.273438	b
494.699515	26	0.000000	0.000000	b2
494.699515	26	18991.941406	359.242188	b
494.968900	26	0.000000	0.000000	b2
494.968900	26	18993.765625	360.808594	b
496.178789	26	0.000000	0.000000	b2
496.178790	26	18997.632812	365.699219	b
496.673173	26	0.000000	0.000000	b2
496.673173	26	18999.695312	368.718750	b
497.539870	26	0.000000	0.000000	b2
497.539870	26	19001.628906	371.058594	b
497.729027	26	0.000000	0.000000	b2
497.729027	26	19003.820312	374.011719	b
498.724346	26	0.000000	0.000000	b2
498.724347	26	19007.171875	380.535156	b
501.414895	26	0.000000	0.000000	b2
501.414895	26	19009.105469	383.355469	b
502.841658	26	0.000000	0.000000	b2
502.841658	26	19011.039062	386.003906	b
503.647376	26	0.000000	0.000000	b2
503.647376	26	19013.230469	388.921875	b
504.641263	26	0.000000	0.000000	b2
504.641263	26	19015.421875	391.855469	b
506.068211	26	0.000000	0.000000	b2
506.068352	26	19032.347656	394.320312	c
506.325287	26	0.000000	0.000000	c2
506.325288	26	19032.347656	409.625000	c
513.888394	26	0.000000	0.000000	c2
0.063076	27	18858.718750	96.109375	a
14.827945	27	0.000000	0.000000	a2
14.827945	27	18868.902344	191.425781	a
19.966916	27	0.000000	0.000000	a2
19.966916	27	18870.707031	199.445312	a
39.184766	27	0.000000	0.000000	a2
39.184767	27	18908.863281	276.140625	a
65.838015	27	0.000000	0.000000	a2
65.838015	27	18934.644531	301.882812	a
103.440706	27	0.000000	0.000000	a2
103.440706	27	18947.664062	315.160156	a
110.245757	27	0.000000	0.000000	a2
110.245757	27	18948.566406	316.000000	a
145.421451	27	0.000000	0.000000	a2
145.421451	27	18975.121094	342.410156	a
175.037031	27	0.000000	0.000000	a2
175.037031	27	18989.687500	357.101562	a
197.408556	27	0.000000	0.000000	a2
197.408556	27	18992.394531	359.671875	a
219.700167	27	0.000000	0.000000	a2
219.700167	27	18994.328125	361.582031	a
226.766969	27	0.000000	0.000000	a2
226.766969	27	18996.519531	363.753906	a
233.834812	27	0.000000	0.000000	a2
233.834812	27	18997.292969	364.707031	a
272.231268	27	0.000000	0.000000	a2
272.231268	27	19015.082031	382.308594	a
312.699383	27	0.000000	0.000000	a2
312.699383	27	19053.367188	420.613281	a
343.473386	27	0.000000	0.000000	a2
343.473386	27	19056.718750	424.851562	a
357.544700	27	0.000000	0.000000	a2
357.545881	27	18929.226562	313.277344	b
357.839076	27	0.000000	0.000000	b2
357.839076	27	18933.093750	318.425781	b
358.347882	27	0.000000	0.000000	b2
358.347883	27	18936.445312	324.769531	b
366.817423	27	0.000000	0.000000	b2
366.817428	27	18938.894531	327.945312	b
366.961582	27	0.000000	0.000000	b2
366.961582	27	18939.410156	328.519531	b
367.182789	27	0.000000	0.000000	b2
367.182789	27	18943.421875	332.523438	b
367.837118	27	0.000000	0.000000	b2
367.837118	27	18947.578125	336.804688	b
432.709868	27	0.000000	0.000000	b2
432.709868	27	18952.468750	349.136719	b
433.492129	27	0.000000	0.000000	b2
433.492129	27	18955.523438	352.406250	b
455.368980	27	0.000000	0.000000	b2
455.368981	27	18961.769531	358.656250	b
456.290695	27	0.000000	0.000000	b2
456.290695	27	18964.566406	361.429688	b
456.844185	27	0.000000	0.000000	b2
456.844185	27	18967.917969	366.964844	b
457.176670	27	0.000000	0.000000	b2
457.176671	27	18970.656250	369.617188	b
458.673997	27	0.000000	0.000000	b2
458.673997	27	18975.136719	374.101562	b
459.584568	27	0.000000	0.000000	b2
459.584568	27	18979.652344	378.605469	b
460.393567	27	0.000000	0.000000	b2
460.393567	27	18985.257812	386.343750	b
461.802922	27	0.000000	0.000000	b2
461.802922	27	18988.093750	389.066406	b
490.774568	27	0.000000	0.000000	b2
490.774569	27	18994.277344	395.445312	b
493.534502	27	0.000000	0.000000	b2
493.534502	27	18998.351562	401.460938	b
495.287444	27	0.000000	0.000000	b2
495.287444	27	19003.789062	406.875000	b
495.541589	27	0.000000	0.000000	b2
495.541589	27	19008.507812	411.656250	b
498.102530	27	0.000000	0.000000	b2
498.102531	27	19013.019531	417.226562	b
500.567108	27	0.000000	0.000000	b2
500.567108	27	19015.210938	420.117188	b
501.863963	27	0.000000	0.000000	b2
501.863963	27	19017.144531	424.753906	b
503.585829	27	0.000000	0.000000	b2
503.585830	27	19019.464844	427.824219	b
505.929197	27	0.000000	0.000000	b2
505.929197	27	19022.816406	432.308594	b
506.029550	27	0.000000	0.000000	b2
506.029550	27	19024.878906	435.179688	b
507.403844	27	0.000000	0.000000	b2
507.403844	27	19026.941406	437.886719	b
509.735004	27	0.000000	0.000000	b2
509.735004	27	19029.132812	440.914062	b
510.754127	27	0.000000	0.000000	b2
510.754127	27	19031.453125	446.027344	b
511.359440	27	0.000000	0.000000	b2
511.359440	27	19033.000000	448.230469	b
512.896293	27	0.000000	0.000000	b2
512.896447	27	19050.792969	452.089844	c
513.116014	27	0.000000	0.000000	c2
0.057901	28	18858.718750	94.367188	a
9.225604	28	0.000000	0.000000	a2
9.225604	28	18865.035156	177.363281	a
39.082539	28	0.000000	0.000000	a2
39.082539	28	18886.562500	246.066406	a
60.693000	28	0.000000	0.000000	a2
60.693000	28	18934.902344	300.437500	a
97.914904	28	0.000000	0.000000	a2
97.914905	28	18968.160156	333.808594	a
136.267657	28	0.000000	0.000000	a2
136.267657	28	18975.378906	340.972656	a
158.592401	28	0.000000	0.000000	a2
158.592401	28	18977.957031	343.613281	a
166.364246	28	0.000000	0.000000	a2
166.364246	28	18981.308594	346.968750	a
174.026225	28	0.000000	0.000000	a2
174.026225	28	18990.718750	356.367188	a
196.580772	28	0.000000	0.000000	a2
196.580772	28	18993.554688	359.050781	a
226.828385	28	0.000000	0.000000	a2
226.828385	28	18997.292969	362.890625	a
249.451303	28	0.000000	0.000000	a2
249.451303	28	19000.128906	365.792969	a
256.482578	28	0.000000	0.000000	a2
256.482578	28	19000.902344	366.355469	a
271.114614	28	0.000000	0.000000	a2
271.114614	28	19002.707031	368.359375	a
302.075547	28	0.000000	0.000000	a2
302.075547	28	19009.667969	375.222656	a
324.560158	28	0.000000	0.000000	a2
324.560158	28	19012.375000	378.128906	a
331.580173	28	0.000000	0.000000	a2
331.581387	28	18871.761719	252.453125	b
340.863691	28	0.000000	0.000000	b2
340.863691	28	18876.273438	259.093750	b
351.146448	28	0.000000	0.000000	b2
351.146448	28	18878.980469	262.593750	b
351.204882	28	0.000000	0.000000	b2
351.204882	28	18879.496094	263.167969	b
351.856001	28	0.000000	0.000000	b2
351.856001	28	18883.804688	269.523438	b
351.904802	28	0.000000	0.000000	b2
351.904802	28	18888.023438	273.652344	b
432.775959	28	0.000000	0.000000	b2
432.775959	28	18892.996094	284.417969	b
432.846647	28	0.000000	0.000000	b2
432.846647	28	18896.417969	287.839844	b
453.444334	28	0.000000	0.000000	b2
453.444334	28	18902.847656	296.398438	b
454.156247	28	0.000000	0.000000	b2
454.156247	28	18905.691406	299.425781	b
454.527731	28	0.000000	0.000000	b2
454.527731	28	18909.074219	302.812500	b
454.659901	28	0.000000	0.000000	b2
454.659901	28	18912.078125	305.734375	b
456.019846	28	0.000000	0.000000	b2
456.019846	28	18916.687500	312.191406	b
457.191072	28	0.000000	0.000000	b2
457.191073	28	18921.269531	317.015625	b
457.321996	28	0.000000	0.000000	b2
457.321996	28	18927.125000	322.750000	b
458.141883	28	0.000000	0.000000	b2
458.141883	28	18930.289062	328.074219	b
490.417601	28	0.000000	0.000000	b2
490.417601	28	18936.460938	334.914062	b
491.877356	28	0.000000	0.000000	b2
491.877356	28	18940.273438	338.699219	b
492.797174	28	0.000000	0.000000	b2
492.797174	28	18944.410156	344.976562	b
494.900022	28	0.000000	0.000000	b2
494.900022	28	18946.335938	346.894531	b
495.310968	28	0.000000	0.000000	b2
495.310969	28	18951.070312	352.636719	b
495.506495	28	0.000000	0.000000	b2
495.506495	28	18953.132812	355.535156	b
496.055768	28	0.000000	0.000000	b2
496.055768	28	18955.566406	358.347656	b
496.422471	28	0.000000	0.000000	b2
496.422471	28	18958.035156	361.863281	b
499.158390	28	0.000000	0.000000	b2
499.158390	28	18962.203125	369.003906	b
499.995934	28	0.000000	0.000000	b2
499.995934	28	18964.539062	372.238281	b
500.812236	28	0.000000	0.000000	b2
500.812236	28	18966.601562	374.917969	b
501.490938	28	0.000000	0.000000	b2
501.490938	28	18968.921875	378.121094	b
503.653538	28	0.000000	0.000000	b2
503.653538	28	18971.242188	381.046875	b
504.349662	28	0.000000	0.000000	b2
504.349662	28	18972.917969	383.457031	b
504.746834	28	0.000000	0.000000	b2
504.746834	28	18975.625000	388.914062	b
507.935121	28	0.000000	0.000000	b2
507.935266	28	18992.800781	392.375000	c
508.172857	28	0.000000	0.000000	c2
508.172858	28	18992.800781	406.984375	c
511.765168	28	0.000000	0.000000	c2
511.765169	28	19023.371094	441.058594	c
513.841745	28	0.000000	0.000000	c2
0.060896	29	18858.718750	94.378906	a
4.294452	29	0.000000	0.000000	a2
4.294452	29	18861.941406	168.136719	a
20.549298	29	0.000000	0.000000	a2
20.549298	29	18873.414062	204.585938	a
57.427915	29	0.000000	0.000000	a2
57.427915	29	18963.648438	329.167969	a
66.600253	29	0.000000	0.000000	a2
66.600253	29	18971.769531	337.484375	a
106.072682	29	0.000000	0.000000	a2
106.072682	29	18979.375000	345.046875	a
128.728104	29	0.000000	0.000000	a2
128.728104	29	18982.210938	347.804688	a
136.657160	29	0.000000	0.000000	a2
136.657161	29	18985.433594	350.957031	a
161.518165	29	0.000000	0.000000	a2
161.518165	29	19016.242188	381.808594	a
201.147376	29	0.000000	0.000000	a2
201.147376	29	19021.140625	386.812500	a
216.375161	29	0.000000	0.000000	a2
216.375161	29	19022.687500	388.343750	a
223.693975	29	0.000000	0.000000	a2
223.693975	29	19023.976562	389.437500	a
239.030369	29	0.000000	0.000000	a2
239.030369	29	19025.394531	390.996094	a
262.173190	29	0.000000	0.000000	a2
262.173190	29	19027.972656	393.433594	a
293.923409	29	0.000000	0.000000	a2
293.923409	29	19031.968750	397.726562	a
309.262736	29	0.000000	0.000000	a2
309.262736	29	19033.644531	399.292969	a
348.989649	29	0.000000	0.000000	a2
348.990842	29	18897.640625	279.800781	b
374.296338	29	0.000000	0.000000	b2
374.296338	29	18900.863281	286.402344	b
374.383525	29	0.000000	0.000000	b2
374.383525	29	18901.378906	287.335938	b
374.943501	29	0.000000	0.000000	b2
374.943502	29	18905.671875	291.496094	b
376.302639	29	0.000000	0.000000	b2
376.302639	29	18909.945312	297.839844	b
433.385890	29	0.000000	0.000000	b2
433.385890	29	18914.960938	306.554688	b
434.435190	29	0.000000	0.000000	b2
434.435190	29	18918.417969	309.957031	b
454.838086	29	0.000000	0.000000	b2
454.838086	29	18925.105469	318.773438	b
455.333229	29	0.000000	0.000000	b2
455.333229	29	18928.011719	321.621094	b
456.353614	29	0.000000	0.000000	b2
456.353614	29	18931.316406	325.148438	b
456.752903	29	0.000000	0.000000	b2
456.752903	29	18934.316406	328.042969	b
457.139418	29	0.000000	0.000000	b2
457.139418	29	18938.812500	334.542969	b
459.063400	29	0.000000	0.000000	b2
459.063400	29	18943.570312	339.292969	b
460.129710	29	0.000000	0.000000	b2
460.129710	29	18949.328125	345.050781	b
461.089492	29	0.000000	0.000000	b2
461.089492	29	18952.660156	348.406250	b
492.493485	29	0.000000	0.000000	b2
492.493485	29	18959.371094	357.308594	b
493.599223	29	0.000000	0.000000	b2
493.599224	29	18963.109375	360.851562	b
493.835448	29	0.000000	0.000000	b2
493.835448	29	18967.109375	364.933594	b
494.279006	29	0.000000	0.000000	b2
494.279006	29	18969.035156	368.855469	b
496.165534	29	0.000000	0.000000	b2
496.165534	29	18973.546875	374.363281	b
496.331211	29	0.000000	0.000000	b2
496.331211	29	18975.816406	377.484375	b
497.447574	29	0.000000	0.000000	b2
497.447574	29	18978.246094	380.210938	b
498.346066	29	0.000000	0.000000	b2
498.346066	29	18980.566406	383.566406	b
499.609542	29	0.000000	0.000000	b2
499.609543	29	18984.179688	390.214844	b
501.669681	29	0.000000	0.000000	b2
501.669681	29	18986.781250	393.570312	b
503.046330	29	0.000000	0.000000	b2
503.046331	29	18989.585938	397.015625	b
505.736078	29	0.000000	0.000000	b2
505.736078	29	18991.906250	400.332031	b
507.695966	29	0.000000	0.000000	b2
507.695966	29	18994.226562	403.183594	b
508.597453	29	0.000000	0.000000	b2
508.597454	29	18995.902344	405.402344	b
509.422185	29	0.000000	0.000000	b2
509.422186	29	18998.609375	411.246094	b
510.751098	29	0.000000	0.000000	b2
510.751098	29	19000.929688	414.449219	b
511.157342	29	0.000000	0.000000	b2
511.157498	29	19017.804688	417.269531	c
511.382694	29	0.000000	0.000000	c2
0.063520	30	18858.718750	96.328125	a
20.763147	30	0.000000	0.000000	a2
20.763148	30	18871.738281	175.031250	a
32.046447	30	0.000000	0.000000	a2
32.046447	30	18875.605469	179.226562	a
37.905096	30	0.000000	0.000000	a2
37.905096	30	18885.015625	189.835938	a
54.173920	30	0.000000	0.000000	a2
54.173920	30	18905.253906	213.199219	a
75.744959	30	0.000000	0.000000	a2
75.744959	30	18912.601562	221.316406	a
111.985524	30	0.000000	0.000000	a2
111.985524	30	18921.109375	231.101562	a
153.203362	30	0.000000	0.000000	a2
153.203362	30	18952.562500	266.828125	a
178.015227	30	0.000000	0.000000	a2
178.015227	30	18985.562500	304.468750	a
201.314989	30	0.000000	0.000000	a2
201.314990	30	18988.011719	307.281250	a
241.037190	30	0.000000	0.000000	a2
241.037190	30	18993.167969	313.074219	a
272.429222	30	0.000000	0.000000	a2
272.429222	30	18996.390625	316.527344	a
312.290654	30	0.000000	0.000000	a2
312.290654	30	19000.773438	321.808594	a
319.526709	30	0.000000	0.000000	a2
319.526709	30	19001.933594	323.183594	a
358.794586	30	0.000000	0.000000	a2
358.794586	30	19007.734375	330.843750	a
374.059699	30	0.000000	0.000000	a2
374.059700	30	19009.539062	334.781250	a
381.580316	30	0.000000	0.000000	a2
381.581511	30	18867.757812	208.792969	b
381.740367	30	0.000000	0.000000	b2
381.740367	30	18868.402344	210.589844	b
381.778006	30	0.000000	0.000000	b2
381.778007	30	18872.406250	217.089844	b
382.074982	30	0.000000	0.000000	b2
382.074982	30	18876.597656	221.257812	b
433.703598	30	0.000000	0.000000	b2
433.703598	30	18881.496094	229.433594	b
434.263581	30	0.000000	0.000000	b2
434.263581	30	18884.960938	234.808594	b
454.057409	30	0.000000	0.000000	b2
454.057409	30	18891.453125	241.605469	b
454.695708	30	0.000000	0.000000	b2
454.695709	30	18894.472656	244.546875	b
455.222516	30	0.000000	0.000000	b2
455.222516	30	18897.980469	247.980469	b
455.913322	30	0.000000	0.000000	b2
455.913322	30	18901.167969	253.128906	b
456.103811	30	0.000000	0.000000	b2
456.103811	30	18905.812500	257.976562	b
456.417607	30	0.000000	0.000000	b2
456.417607	30	18910.718750	262.863281	b
456.924539	30	0.000000	0.000000	b2
456.924540	30	18916.378906	270.531250	b
457.209044	30	0.000000	0.000000	b2
457.209044	30	18919.753906	273.906250	b
490.769019	30	0.000000	0.000000	b2
490.769019	30	18926.695312	280.859375	b
491.852218	30	0.000000	0.000000	b2
491.852218	30	18931.812500	287.863281	b
494.246667	30	0.000000	0.000000	b2
494.246667	30	18935.679688	291.636719	b
494.691523	30	0.000000	0.000000	b2
494.691523	30	18937.593750	293.609375	b
495.534885	30	0.000000	0.000000	b2
495.534885	30	18942.355469	299.437500	b
495.851270	30	0.000000	0.000000	b2
495.851270	30	18944.417969	302.273438	b
496.059714	30	0.000000	0.000000	b2
496.059715	30	18946.480469	306.921875	b
497.044287	30	0.000000	0.000000	b2
497.044288	30	18948.800781	310.015625	b
497.656293	30	0.000000	0.000000	b2
497.656293	30	18952.691406	314.843750	b
499.708803	30	0.000000	0.000000	b2
499.708803	30	18954.914062	318.066406	b
500.614842	30	0.000000	0.000000	b2
500.614842	30	18957.363281	321.132812	b
502.515300	30	0.000000	0.000000	b2
502.515300	30	18960.515625	327.062500	b
505.218371	30	0.000000	0.000000	b2
505.218371	30	18963.109375	330.289062	b
506.668873	30	0.000000	0.000000	b2
506.668874	30	18964.785156	332.644531	b
507.515624	30	0.000000	0.000000	b2
507.515624	30	18967.621094	336.378906	b
508.220718	30	0.000000	0.000000	b2
508.220718	30	18969.941406	339.632812	b
508.924268	30	0.000000	0.000000	b2
508.924268	30	18972.003906	342.460938	b
509.910360	30	0.000000	0.000000	b2
509.910512	30	18988.519531	344.886719	c
510.144725	30	0.000000	0.000000	c2
510.144726	30	18988.519531	359.734375	c
513.440043	30	0.000000	0.000000	c2
0.061361	31	18858.718750	96.144531	a
8.482751	31	0.000000	0.000000	a2
8.482752	31	18861.941406	169.828125	a
27.203275	31	0.000000	0.000000	a2
27.203275	31	18864.003906	176.164062	a
32.992805	31	0.000000	0.000000	a2
32.992805	31	18873.929688	210.980469	a
40.442906	31	0.000000	0.000000	a2
40.442906	31	18882.308594	235.718750	a
52.764240	31	0.000000	0.000000	a2
52.764240	31	18883.726562	241.164062	a
83.194267	31	0.000000	0.000000	a2
83.194267	31	18884.628906	244.089844	a
103.586311	31	0.000000	0.000000	a2
103.586311	31	18888.238281	255.652344	a
128.935910	31	0.000000	0.000000	a2
128.935910	31	18891.074219	258.519531	a
160.325061	31	0.000000	0.000000	a2
160.325061	31	18891.976562	259.269531	a
185.172001	31	0.000000	0.000000	a2
185.172001	31	18892.750000	260.257812	a
197.625526	31	0.000000	0.000000	a2
197.625526	31	18894.039062	261.566406	a
216.328289	31	0.000000	0.000000	a2
216.328290	31	18894.812500	262.332031	a
235.021108	31	0.000000	0.000000	a2
235.021108	31	18895.714844	263.035156	a
260.344666	31	0.000000	0.000000	a2
260.344666	31	18897.777344	265.199219	a
266.620219	31	0.000000	0.000000	a2
266.620219	31	18898.550781	265.808594	a
279.418666	31	0.000000	0.000000	a2
279.419873	31	18756.671875	139.132812	b
309.494295	31	0.000000	0.000000	b2
309.494296	31	18760.863281	143.984375	b
338.069482	31	0.000000	0.000000	b2
338.069482	31	18765.175781	148.359375	b
375.764790	31	0.000000	0.000000	b2
375.764790	31	18769.855469	153.851562	b
375.909652	31	0.000000	0.000000	b2
375.909652	31	18773.445312	159.640625	b
410.153254	31	0.000000	0.000000	b2
410.153254	31	18780.007812	167.339844	b
410.198907	31	0.000000	0.000000	b2
410.198907	31	18782.953125	170.246094	b
410.361769	31	0.000000	0.000000	b2
410.361769	31	18786.484375	175.746094	b
410.634704	31	0.000000	0.000000	b2
410.634704	31	18789.660156	178.980469	b
410.928972	31	0.000000	0.000000	b2
410.928972	31	18794.324219	183.746094	b
412.060692	31	0.000000	0.000000	b2
412.060692	31	18799.769531	188.914062	b
413.228335	31	0.000000	0.000000	b2
413.228335	31	18805.515625	196.789062	b
413.865837	31	0.000000	0.000000	b2
413.865837	31	18808.984375	200.226562	b
492.588009	31	0.000000	0.000000	b2
492.588009	31	18816.214844	208.187500	b
495.157089	31	0.000000	0.000000	b2
495.157089	31	18821.250000	215.281250	b
497.369338	31	0.000000	0.000000	b2
497.369338	31	18825.707031	219.667969	b
498.187901	31	0.000000	0.000000	b2
498.187901	31	18827.648438	221.582031	b
499.718827	31	0.000000	0.000000	b2
499.718827	31	18832.160156	229.117188	b
500.120894	31	0.000000	0.000000	b2
500.120894	31	18834.351562	232.089844	b
501.826710	31	0.000000	0.000000	b2
501.826711	31	18836.714844	235.253906	b
502.807525	31	0.000000	0.000000	b2
502.807525	31	18839.910156	239.152344	b
504.572540	31	0.000000	0.000000	b2
504.572540	31	18844.136719	244.328125	b
506.356157	31	0.000000	0.000000	b2
506.356157	31	18846.199219	247.292969	b
506.585658	31	0.000000	0.000000	b2
506.585659	31	18848.734375	252.496094	b
507.035601	31	0.000000	0.000000	b2
507.035602	31	18851.183594	255.812500	b
508.895246	31	0.000000	0.000000	b2
508.895246	31	18853.375000	258.691406	b
509.806088	31	0.000000	0.000000	b2
509.806088	31	18855.050781	261.199219	b
510.349775	31	0.000000	0.000000	b2
510.349775	31	18857.886719	264.875000	b
511.926088	31	0.000000	0.000000	b2
511.926088	31	18860.335938	268.296875	b
512.175855	31	0.000000	0.000000	b2
512.175855	31	18862.656250	273.148438	b
512.323003	31	0.000000	0.000000	b2
512.323003	31	18864.332031	275.593750	b
513.058400	31	0.000000	0.000000	b2
513.058536	31	18880.957031	278.304688	c
513.277723	31	0.000000	0.000000	c2


==> figures/data/1S_b0_discussion.dat <==
time	rank	vm_size	vm_rss	step
0.056751	0	18858.718750	96.414062	a
21.839951	0	0.000000	0.000000	a2
21.839951	0	18876.765625	216.113281	a
34.647989	0	0.000000	0.000000	a2
34.647989	0	18897.519531	265.046875	a
54.232746	0	0.000000	0.000000	a2
54.232746	0	18901.773438	269.468750	a
60.480453	0	0.000000	0.000000	a2
60.480453	0	18903.449219	271.156250	a
96.979627	0	0.000000	0.000000	a2
96.979627	0	18944.699219	312.152344	a
103.920669	0	0.000000	0.000000	a2
103.920669	0	18945.730469	313.429688	a
118.234956	0	0.000000	0.000000	a2
118.234956	0	18947.535156	315.199219	a
142.647449	0	0.000000	0.000000	a2
142.647449	0	18959.265625	326.792969	a
181.408198	0	0.000000	0.000000	a2
181.408198	0	18976.152344	343.632812	a
196.307020	0	0.000000	0.000000	a2
196.307020	0	18977.828125	345.550781	a
218.923750	0	0.000000	0.000000	a2
218.923750	0	18980.535156	348.144531	a
244.937854	0	0.000000	0.000000	a2
244.937855	0	19000.515625	367.976562	a
252.213211	0	0.000000	0.000000	a2
252.213211	0	19001.289062	368.832031	a
291.728468	0	0.000000	0.000000	a2
291.728468	0	19008.636719	376.148438	a
322.291182	0	0.000000	0.000000	a2
322.291182	0	19011.859375	379.625000	a
337.480676	0	0.000000	0.000000	a2
337.481869	0	18870.785156	253.484375	b
349.131303	0	0.000000	0.000000	b2
349.131303	0	18875.230469	259.625000	b
426.416249	0	0.000000	0.000000	b2
426.416249	0	18881.125000	266.496094	b
427.057391	0	0.000000	0.000000	b2
427.057391	0	18884.605469	272.542969	b
465.877469	0	0.000000	0.000000	b2
465.877469	0	18891.332031	280.640625	b
466.645947	0	0.000000	0.000000	b2
466.645947	0	18894.167969	283.980469	b
467.263717	0	0.000000	0.000000	b2
467.263717	0	18897.390625	289.718750	b
467.844903	0	0.000000	0.000000	b2
467.844903	0	18900.484375	293.515625	b
468.092407	0	0.000000	0.000000	b2
468.092407	0	18904.867188	299.082031	b
468.646157	0	0.000000	0.000000	b2
468.646157	0	18910.152344	305.242188	b
469.754009	0	0.000000	0.000000	b2
469.754009	0	18915.695312	314.042969	b
470.953369	0	0.000000	0.000000	b2
470.953369	0	18919.062500	318.277344	b
487.159544	0	0.000000	0.000000	b2
487.159544	0	18926.550781	329.648438	b
489.354191	0	0.000000	0.000000	b2
489.354192	0	18931.320312	335.394531	b
491.786786	0	0.000000	0.000000	b2
491.786786	0	18935.445312	340.800781	b
491.906360	0	0.000000	0.000000	b2
491.906361	0	18937.250000	343.605469	b
492.707664	0	0.000000	0.000000	b2
492.707664	0	18941.761719	350.277344	b
493.960067	0	0.000000	0.000000	b2
493.960068	0	18944.046875	352.609375	b
494.939675	0	0.000000	0.000000	b2
494.939675	0	18946.285156	355.449219	b
497.272955	0	0.000000	0.000000	b2
497.272956	0	18948.855469	358.027344	b
499.749488	0	0.000000	0.000000	b2
499.749489	0	18953.070312	362.078125	b
502.178140	0	0.000000	0.000000	b2
502.178140	0	18955.355469	364.285156	b
503.607255	0	0.000000	0.000000	b2
503.607255	0	18957.894531	369.085938	b
506.926159	0	0.000000	0.000000	b2
506.926159	0	18960.535156	371.492188	b
508.590156	0	0.000000	0.000000	b2
508.590156	0	18963.058594	374.011719	b
509.944750	0	0.000000	0.000000	b2
509.944750	0	18964.804688	376.492188	b
510.240767	0	0.000000	0.000000	b2
510.240767	0	18967.804688	379.511719	b
514.330868	0	0.000000	0.000000	b2
514.330868	0	18970.421875	383.937500	b
515.770929	0	0.000000	0.000000	b2
515.770929	0	18973.011719	389.234375	b
517.498337	0	0.000000	0.000000	b2
517.498337	0	18974.882812	391.117188	b
518.080359	0	0.000000	0.000000	b2
518.080359	0	18976.921875	395.414062	b
518.242030	0	0.000000	0.000000	b2
518.242162	0	18992.285156	396.152344	c
518.470980	0	0.000000	0.000000	c2
518.470981	0	18992.285156	410.796875	c
518.936395	0	0.000000	0.000000	c2
518.936395	0	19022.937500	445.000000	c
520.367617	0	0.000000	0.000000	c2
520.367618	0	19072.648438	491.496094	c
524.594292	0	0.000000	0.000000	c2
524.594292	0	19151.613281	559.085938	c
531.439210	0	0.000000	0.000000	c2
531.439211	0	19268.644531	643.582031	c
532.504923	0	0.000000	0.000000	c2
0.056295	1	18858.718750	96.382812	a
22.168333	1	0.000000	0.000000	a2
22.168333	1	18874.445312	209.734375	a
35.368960	1	0.000000	0.000000	a2
35.368960	1	18896.230469	263.761719	a
55.476782	1	0.000000	0.000000	a2
55.476782	1	18900.226562	267.871094	a
61.913315	1	0.000000	0.000000	a2
61.913315	1	18901.257812	268.957031	a
99.107713	1	0.000000	0.000000	a2
99.107713	1	18943.796875	311.460938	a
106.149999	1	0.000000	0.000000	a2
106.149999	1	18944.699219	312.410156	a
120.776905	1	0.000000	0.000000	a2
120.776905	1	18946.503906	314.191406	a
145.863939	1	0.000000	0.000000	a2
145.863939	1	18958.621094	326.117188	a
187.232881	1	0.000000	0.000000	a2
187.232882	1	19000.515625	368.226562	a
202.711081	1	0.000000	0.000000	a2
202.711081	1	19002.578125	370.285156	a
226.337649	1	0.000000	0.000000	a2
226.337649	1	19005.285156	372.750000	a
254.395090	1	0.000000	0.000000	a2
254.395090	1	19025.781250	393.351562	a
261.910299	1	0.000000	0.000000	a2
261.910299	1	19026.554688	394.253906	a
302.527980	1	0.000000	0.000000	a2
302.527980	1	19031.839844	399.445312	a
333.814091	1	0.000000	0.000000	a2
333.814091	1	19035.449219	403.082031	a
348.954297	1	0.000000	0.000000	a2
348.955505	1	18893.785156	276.472656	b
425.819039	1	0.000000	0.000000	b2
425.819039	1	18900.343750	285.558594	b
426.503942	1	0.000000	0.000000	b2
426.503942	1	18903.953125	289.882812	b
464.381009	1	0.000000	0.000000	b2
464.381010	1	18910.398438	299.597656	b
465.230646	1	0.000000	0.000000	b2
465.230647	1	18913.234375	302.968750	b
465.891798	1	0.000000	0.000000	b2
465.891798	1	18916.585938	306.957031	b
466.615405	1	0.000000	0.000000	b2
466.615406	1	18919.757812	312.867188	b
467.426732	1	0.000000	0.000000	b2
467.426732	1	18924.269531	318.308594	b
467.745627	1	0.000000	0.000000	b2
467.745627	1	18929.425781	324.500000	b
468.315347	1	0.000000	0.000000	b2
468.315347	1	18935.613281	333.867188	b
468.485734	1	0.000000	0.000000	b2
468.485735	1	18938.835938	338.023438	b
488.561822	1	0.000000	0.000000	b2
488.561822	1	18946.476562	347.621094	b
489.620759	1	0.000000	0.000000	b2
489.620759	1	18951.246094	355.550781	b
491.337905	1	0.000000	0.000000	b2
491.337905	1	18955.371094	360.800781	b
491.950732	1	0.000000	0.000000	b2
491.950732	1	18957.175781	363.128906	b
492.155900	1	0.000000	0.000000	b2
492.155901	1	18961.941406	367.820312	b
492.783371	1	0.000000	0.000000	b2
492.783371	1	18964.132812	372.125000	b
494.630278	1	0.000000	0.000000	b2
494.630278	1	18966.316406	374.898438	b
497.327250	1	0.000000	0.000000	b2
497.327250	1	18969.125000	378.527344	b
499.761755	1	0.000000	0.000000	b2
499.761755	1	18973.351562	382.613281	b
502.022614	1	0.000000	0.000000	b2
502.022615	1	18975.621094	384.878906	b
503.124816	1	0.000000	0.000000	b2
503.124816	1	18978.304688	389.582031	b
507.830334	1	0.000000	0.000000	b2
507.830334	1	18980.828125	392.046875	b
508.703999	1	0.000000	0.000000	b2
508.703999	1	18983.343750	394.558594	b
511.251529	1	0.000000	0.000000	b2
511.251529	1	18985.222656	396.570312	b
511.525051	1	0.000000	0.000000	b2
511.525052	1	18988.257812	400.171875	b
512.990856	1	0.000000	0.000000	b2
512.990857	1	18990.781250	404.417969	b
514.192189	1	0.000000	0.000000	b2
514.192189	1	18993.234375	407.484375	b
515.831335	1	0.000000	0.000000	b2
515.831335	1	18995.222656	411.468750	b
517.348844	1	0.000000	0.000000	b2
517.348844	1	18997.261719	414.128906	b
517.497692	1	0.000000	0.000000	b2
517.497692	1	18997.769531	414.621094	b
518.140303	1	0.000000	0.000000	b2
518.140427	1	19014.703125	417.621094	c
518.368936	1	0.000000	0.000000	c2
0.060950	2	18858.718750	96.378906	a
4.349831	2	0.000000	0.000000	a2
4.349832	2	18862.457031	172.519531	a
40.846734	2	0.000000	0.000000	a2
40.846734	2	18950.628906	318.261719	a
70.068507	2	0.000000	0.000000	a2
70.068508	2	18955.269531	322.808594	a
76.933549	2	0.000000	0.000000	a2
76.933549	2	18956.300781	323.968750	a
95.953171	2	0.000000	0.000000	a2
95.953171	2	18972.929688	340.394531	a
126.904891	2	0.000000	0.000000	a2
126.904891	2	18977.441406	345.003906	a
165.709301	2	0.000000	0.000000	a2
165.709301	2	18982.726562	350.289062	a
191.322902	2	0.000000	0.000000	a2
191.322902	2	18994.070312	361.765625	a
199.240346	2	0.000000	0.000000	a2
199.240346	2	18998.324219	366.054688	a
222.616092	2	0.000000	0.000000	a2
222.616092	2	19003.093750	370.738281	a
246.061827	2	0.000000	0.000000	a2
246.061827	2	19005.929688	373.511719	a
291.231626	2	0.000000	0.000000	a2
291.231626	2	19042.796875	410.429688	a
331.090818	2	0.000000	0.000000	a2
331.090818	2	19047.437500	414.839844	a
362.672847	2	0.000000	0.000000	a2
362.672848	2	19050.531250	418.218750	a
386.034394	2	0.000000	0.000000	a2
386.034394	2	19052.593750	420.281250	a
425.626761	2	0.000000	0.000000	a2
425.627948	2	18913.660156	296.343750	b
426.364008	2	0.000000	0.000000	b2
426.364009	2	18918.042969	303.882812	b
463.825357	2	0.000000	0.000000	b2
463.825357	2	18932.296875	321.460938	b
464.414146	2	0.000000	0.000000	b2
464.414146	2	18935.261719	325.179688	b
464.800206	2	0.000000	0.000000	b2
464.800206	2	18938.484375	329.054688	b
464.962497	2	0.000000	0.000000	b2
464.962497	2	18941.707031	332.953125	b
465.196508	2	0.000000	0.000000	b2
465.196508	2	18946.218750	340.363281	b
466.244197	2	0.000000	0.000000	b2
466.244197	2	18951.375000	346.554688	b
467.263012	2	0.000000	0.000000	b2
467.263012	2	18957.562500	353.851562	b
468.977499	2	0.000000	0.000000	b2
468.977500	2	18960.996094	360.140625	b
487.176786	2	0.000000	0.000000	b2
487.176786	2	18968.593750	369.996094	b
489.261267	2	0.000000	0.000000	b2
489.261267	2	18973.363281	375.933594	b
491.442232	2	0.000000	0.000000	b2
491.442232	2	18977.488281	383.093750	b
492.528964	2	0.000000	0.000000	b2
492.528964	2	18979.292969	385.531250	b
494.148564	2	0.000000	0.000000	b2
494.148564	2	18984.613281	390.746094	b
495.418126	2	0.000000	0.000000	b2
495.418126	2	18987.289062	394.203125	b
496.356085	2	0.000000	0.000000	b2
496.356085	2	18989.351562	398.195312	b
499.927331	2	0.000000	0.000000	b2
499.927331	2	18991.863281	401.675781	b
502.029749	2	0.000000	0.000000	b2
502.029749	2	18996.117188	405.785156	b
502.585867	2	0.000000	0.000000	b2
502.585867	2	18998.468750	408.324219	b
503.495631	2	0.000000	0.000000	b2
503.495632	2	19001.230469	410.898438	b
507.786794	2	0.000000	0.000000	b2
507.786794	2	19003.746094	415.371094	b
509.272495	2	0.000000	0.000000	b2
509.272495	2	19006.292969	417.910156	b
511.026080	2	0.000000	0.000000	b2
511.026080	2	19008.207031	419.957031	b
511.128676	2	0.000000	0.000000	b2
511.128676	2	19011.261719	423.109375	b
514.252637	2	0.000000	0.000000	b2
514.252637	2	19013.820312	426.406250	b
515.747081	2	0.000000	0.000000	b2
515.747081	2	19016.285156	431.320312	b
516.719095	2	0.000000	0.000000	b2
516.719095	2	19018.246094	433.207031	b
517.170212	2	0.000000	0.000000	b2
517.170212	2	19020.265625	437.332031	b
517.268844	2	0.000000	0.000000	b2
517.268844	2	19020.796875	437.640625	b
518.308060	2	0.000000	0.000000	b2
518.308061	2	19022.988281	440.714844	b
519.230194	2	0.000000	0.000000	b2
519.230324	2	19040.191406	443.863281	c
519.461308	2	0.000000	0.000000	c2
519.461309	2	19040.191406	458.667969	c
519.899708	2	0.000000	0.000000	c2
0.057976	3	18858.718750	96.359375	a
9.738441	3	0.000000	0.000000	a2
9.738442	3	18865.937500	182.179688	a
15.557579	3	0.000000	0.000000	a2
15.557579	3	18877.796875	221.207031	a
41.365541	3	0.000000	0.000000	a2
41.365541	3	18887.335938	248.937500	a
47.455918	3	0.000000	0.000000	a2
47.455918	3	18888.496094	256.183594	a
55.002772	3	0.000000	0.000000	a2
55.002772	3	18895.714844	263.390625	a
61.354195	3	0.000000	0.000000	a2
61.354195	3	18896.746094	264.441406	a
81.689318	3	0.000000	0.000000	a2
81.689318	3	18902.031250	269.648438	a
96.410592	3	0.000000	0.000000	a2
96.410592	3	18912.859375	280.460938	a
111.305715	3	0.000000	0.000000	a2
111.305715	3	18938.253906	305.925781	a
148.091801	3	0.000000	0.000000	a2
148.091801	3	18945.859375	313.507812	a
177.326602	3	0.000000	0.000000	a2
177.326602	3	18950.500000	317.968750	a
221.542031	3	0.000000	0.000000	a2
221.542031	3	19015.855469	383.414062	a
252.917670	3	0.000000	0.000000	a2
252.917670	3	19019.078125	386.746094	a
292.217962	3	0.000000	0.000000	a2
292.217962	3	19026.039062	393.687500	a
315.923368	3	0.000000	0.000000	a2
315.923368	3	19030.937500	398.398438	a
331.002175	3	0.000000	0.000000	a2
331.003397	3	18889.285156	271.949219	b
463.821872	3	0.000000	0.000000	b2
463.821872	3	18897.390625	284.300781	b
464.539024	3	0.000000	0.000000	b2
464.539024	3	18901.000000	290.453125	b
464.915910	3	0.000000	0.000000	b2
464.915910	3	18904.222656	294.289062	b
465.155778	3	0.000000	0.000000	b2
465.155778	3	18907.574219	298.292969	b
465.638232	3	0.000000	0.000000	b2
465.638232	3	18912.472656	304.378906	b
466.786662	3	0.000000	0.000000	b2
466.786662	3	18917.757812	312.718750	b
468.431399	3	0.000000	0.000000	b2
468.431400	3	18923.945312	319.878906	b
469.692955	3	0.000000	0.000000	b2
469.692956	3	18927.425781	324.308594	b
487.266183	3	0.000000	0.000000	b2
487.266184	3	18935.156250	335.964844	b
489.392187	3	0.000000	0.000000	b2
489.392187	3	18939.925781	341.757812	b
490.444110	3	0.000000	0.000000	b2
490.444111	3	18944.179688	347.132812	b
491.497735	3	0.000000	0.000000	b2
491.497735	3	18945.984375	351.531250	b
491.794040	3	0.000000	0.000000	b2
491.794040	3	18951.347656	356.863281	b
493.516976	3	0.000000	0.000000	b2
493.516976	3	18953.742188	359.265625	b
493.895221	3	0.000000	0.000000	b2
493.895221	3	18956.000000	361.652344	b
495.260632	3	0.000000	0.000000	b2
495.260632	3	18958.449219	364.066406	b
497.226658	3	0.000000	0.000000	b2
497.226659	3	18962.796875	371.695312	b
498.443616	3	0.000000	0.000000	b2
498.443616	3	18965.285156	374.183594	b
499.079972	3	0.000000	0.000000	b2
499.079972	3	18967.953125	376.867188	b
499.705310	3	0.000000	0.000000	b2
499.705311	3	18970.500000	379.339844	b
500.213603	3	0.000000	0.000000	b2
500.213604	3	18973.046875	381.882812	b
502.246482	3	0.000000	0.000000	b2
502.246482	3	18974.949219	385.917969	b
503.533876	3	0.000000	0.000000	b2
503.533876	3	18978.003906	389.058594	b
505.638821	3	0.000000	0.000000	b2
505.638821	3	18980.535156	391.605469	b
508.328155	3	0.000000	0.000000	b2
508.328155	3	18983.019531	393.992188	b
510.527866	3	0.000000	0.000000	b2
510.527866	3	18985.000000	395.972656	b
512.395818	3	0.000000	0.000000	b2
512.395818	3	18987.062500	398.164062	b
512.917210	3	0.000000	0.000000	b2
512.917210	3	18987.597656	398.441406	b
514.955913	3	0.000000	0.000000	b2
514.955913	3	18990.175781	404.500000	b
516.249837	3	0.000000	0.000000	b2
516.249837	3	18992.496094	408.929688	b
517.097601	3	0.000000	0.000000	b2
517.097740	3	19010.441406	413.789062	c
517.331383	3	0.000000	0.000000	c2
0.061900	4	18858.718750	94.464844	a
9.474959	4	0.000000	0.000000	a2
9.474959	4	18865.421875	165.976562	a
38.261040	4	0.000000	0.000000	a2
38.261040	4	18938.125000	248.531250	a
76.192541	4	0.000000	0.000000	a2
76.192541	4	18946.503906	258.121094	a
90.490962	4	0.000000	0.000000	a2
90.490962	4	18947.921875	259.535156	a
121.462113	4	0.000000	0.000000	a2
121.462113	4	18955.269531	267.960938	a
145.619909	4	0.000000	0.000000	a2
145.619909	4	18982.597656	299.003906	a
152.977772	4	0.000000	0.000000	a2
152.977772	4	18983.500000	300.253906	a
184.683008	4	0.000000	0.000000	a2
184.683009	4	18990.203125	307.726562	a
217.014304	4	0.000000	0.000000	a2
217.014304	4	19002.320312	321.562500	a
224.405849	4	0.000000	0.000000	a2
224.405849	4	19002.964844	322.375000	a
264.535493	4	0.000000	0.000000	a2
264.535493	4	19007.863281	327.855469	a
306.655033	4	0.000000	0.000000	a2
306.655033	4	19045.632812	371.058594	a
347.477471	4	0.000000	0.000000	a2
347.477471	4	19050.402344	376.406250	a
389.346785	4	0.000000	0.000000	a2
389.346785	4	19088.945312	420.296875	a
421.955474	4	0.000000	0.000000	a2
421.955474	4	19092.941406	424.847656	a
463.149829	4	0.000000	0.000000	a2
463.151006	4	18953.679688	301.164062	b
463.810185	4	0.000000	0.000000	b2
463.810185	4	18957.675781	312.726562	b
464.008455	4	0.000000	0.000000	b2
464.008455	4	18961.027344	316.695312	b
464.365588	4	0.000000	0.000000	b2
464.365588	4	18968.000000	324.394531	b
465.848473	4	0.000000	0.000000	b2
465.848473	4	18974.929688	332.558594	b
466.231758	4	0.000000	0.000000	b2
466.231758	4	18983.457031	344.515625	b
466.901875	4	0.000000	0.000000	b2
466.901875	4	18990.847656	352.746094	b
467.734653	4	0.000000	0.000000	b2
467.734653	4	18994.875000	359.578125	b
487.863056	4	0.000000	0.000000	b2
487.863056	4	19002.601562	368.652344	b
489.691254	4	0.000000	0.000000	b2
489.691254	4	19007.371094	375.550781	b
491.080852	4	0.000000	0.000000	b2
491.080853	4	19011.625000	382.957031	b
491.271950	4	0.000000	0.000000	b2
491.271950	4	19013.558594	385.371094	b
492.088320	4	0.000000	0.000000	b2
492.088320	4	19018.906250	390.882812	b
492.626997	4	0.000000	0.000000	b2
492.626997	4	19021.386719	393.277344	b
494.274698	4	0.000000	0.000000	b2
494.274698	4	19023.722656	395.738281	b
497.005896	4	0.000000	0.000000	b2
497.005896	4	19026.273438	401.058594	b
497.561501	4	0.000000	0.000000	b2
497.561501	4	19030.398438	405.207031	b
499.208806	4	0.000000	0.000000	b2
499.208806	4	19032.824219	407.691406	b
499.981763	4	0.000000	0.000000	b2
499.981763	4	19035.707031	411.417969	b
501.652654	4	0.000000	0.000000	b2
501.652654	4	19038.265625	414.214844	b
505.302028	4	0.000000	0.000000	b2
505.302028	4	19040.871094	418.812500	b
506.838896	4	0.000000	0.000000	b2
506.838896	4	19042.785156	420.625000	b
507.441886	4	0.000000	0.000000	b2
507.441886	4	19045.828125	423.789062	b
508.401948	4	0.000000	0.000000	b2
508.401948	4	19048.402344	426.367188	b
509.404895	4	0.000000	0.000000	b2
509.404895	4	19050.906250	428.742188	b
511.387433	4	0.000000	0.000000	b2
511.387433	4	19052.871094	430.707031	b
511.529037	4	0.000000	0.000000	b2
511.529037	4	19054.910156	432.875000	b
511.851863	4	0.000000	0.000000	b2
511.851863	4	19055.445312	433.156250	b
512.786053	4	0.000000	0.000000	b2
512.786053	4	19058.023438	438.488281	b
513.087214	4	0.000000	0.000000	b2
513.087214	4	19060.472656	441.773438	b
516.344383	4	0.000000	0.000000	b2
516.344383	4	19063.566406	445.769531	b
516.955958	4	0.000000	0.000000	b2
516.956097	4	19080.367188	448.890625	c
517.195652	4	0.000000	0.000000	c2
517.195653	4	19080.367188	463.707031	c
523.213491	4	0.000000	0.000000	c2
523.213491	4	19111.058594	498.226562	c
524.006411	4	0.000000	0.000000	c2
0.057170	5	18858.718750	96.332031	a
4.300547	5	0.000000	0.000000	a2
4.300547	5	18862.070312	170.117188	a
9.845947	5	0.000000	0.000000	a2
9.845947	5	18874.574219	211.738281	a
15.449744	5	0.000000	0.000000	a2
15.449744	5	18875.734375	214.773438	a
35.385317	5	0.000000	0.000000	a2
35.385317	5	18887.851562	253.527344	a
48.023816	5	0.000000	0.000000	a2
48.023816	5	18890.300781	257.660156	a
69.707614	5	0.000000	0.000000	a2
69.707614	5	18927.941406	295.558594	a
76.402276	5	0.000000	0.000000	a2
76.402276	5	18928.972656	296.609375	a
113.374197	5	0.000000	0.000000	a2
113.374197	5	18938.253906	305.824219	a
143.150031	5	0.000000	0.000000	a2
143.150031	5	18943.925781	311.550781	a
157.231439	5	0.000000	0.000000	a2
157.231439	5	18946.246094	313.652344	a
171.494318	5	0.000000	0.000000	a2
171.494318	5	18947.921875	315.398438	a
204.179433	5	0.000000	0.000000	a2
204.179433	5	18985.046875	352.679688	a
211.363266	5	0.000000	0.000000	a2
211.363266	5	18986.078125	353.753906	a
243.985212	5	0.000000	0.000000	a2
243.985212	5	19006.574219	374.121094	a
251.223065	5	0.000000	0.000000	a2
251.223065	5	19007.347656	374.894531	a
258.440817	5	0.000000	0.000000	a2
258.442021	5	18865.367188	248.003906	b
274.023872	5	0.000000	0.000000	b2
274.023872	5	18868.847656	252.531250	b
281.943739	5	0.000000	0.000000	b2
281.943739	5	18872.972656	257.378906	b
362.943626	5	0.000000	0.000000	b2
362.943626	5	18878.386719	266.300781	b
364.772973	5	0.000000	0.000000	b2
364.772973	5	18884.960938	273.996094	b
365.704837	5	0.000000	0.000000	b2
365.704837	5	18891.148438	283.316406	b
369.782533	5	0.000000	0.000000	b2
369.782533	5	18895.015625	287.925781	b
487.092999	5	0.000000	0.000000	b2
487.092999	5	18904.308594	301.656250	b
489.329996	5	0.000000	0.000000	b2
489.329996	5	18909.335938	309.535156	b
490.401518	5	0.000000	0.000000	b2
490.401518	5	18914.105469	316.351562	b
491.160689	5	0.000000	0.000000	b2
491.160689	5	18916.039062	318.640625	b
491.568387	5	0.000000	0.000000	b2
491.568387	5	18921.441406	326.113281	b
492.534287	5	0.000000	0.000000	b2
492.534288	5	18923.925781	328.554688	b
494.422853	5	0.000000	0.000000	b2
494.422853	5	18926.273438	330.992188	b
496.954755	5	0.000000	0.000000	b2
496.954755	5	18928.976562	333.648438	b
499.761832	5	0.000000	0.000000	b2
499.761832	5	18933.320312	338.636719	b
501.422923	5	0.000000	0.000000	b2
501.422923	5	18935.796875	341.195312	b
502.439921	5	0.000000	0.000000	b2
502.439921	5	18938.894531	346.164062	b
507.585174	5	0.000000	0.000000	b2
507.585175	5	18941.433594	349.292969	b
508.513040	5	0.000000	0.000000	b2
508.513040	5	18944.058594	352.050781	b
510.738414	5	0.000000	0.000000	b2
510.738414	5	18945.980469	353.855469	b
511.257918	5	0.000000	0.000000	b2
511.257918	5	18949.074219	356.835938	b
514.237321	5	0.000000	0.000000	b2
514.237321	5	18951.621094	359.632812	b
515.797168	5	0.000000	0.000000	b2
515.797169	5	18954.113281	363.988281	b
517.391086	5	0.000000	0.000000	b2
517.391086	5	18956.082031	365.960938	b
518.484588	5	0.000000	0.000000	b2
518.484589	5	18958.156250	368.179688	b
518.677137	5	0.000000	0.000000	b2
518.677137	5	18958.710938	370.402344	b
519.588119	5	0.000000	0.000000	b2
519.588119	5	18961.289062	373.628906	b
520.605455	5	0.000000	0.000000	b2
520.605455	5	18963.738281	376.921875	b
521.153799	5	0.000000	0.000000	b2
521.153799	5	18966.832031	382.933594	b
522.258350	5	0.000000	0.000000	b2
522.258350	5	18968.765625	385.589844	b
522.646890	5	0.000000	0.000000	b2
522.647373	5	18987.218750	392.562500	c
522.867170	5	0.000000	0.000000	c2
0.060992	6	18858.718750	94.433594	a
9.486792	6	0.000000	0.000000	a2
9.486793	6	18865.292969	177.546875	a
15.047571	6	0.000000	0.000000	a2
15.047571	6	18876.378906	213.824219	a
33.554119	6	0.000000	0.000000	a2
33.554119	6	18882.695312	234.195312	a
39.518960	6	0.000000	0.000000	a2
39.518960	6	18884.371094	240.101562	a
65.421313	6	0.000000	0.000000	a2
65.421313	6	18892.234375	257.781250	a
71.941259	6	0.000000	0.000000	a2
71.941259	6	18900.871094	266.628906	a
84.964366	6	0.000000	0.000000	a2
84.964366	6	18903.191406	268.695312	a
111.987522	6	0.000000	0.000000	a2
111.987522	6	18908.218750	273.984375	a
132.313847	6	0.000000	0.000000	a2
132.313847	6	18912.085938	277.804688	a
160.234016	6	0.000000	0.000000	a2
160.234016	6	18927.554688	293.230469	a
166.844988	6	0.000000	0.000000	a2
166.844988	6	18928.328125	293.820312	a
197.404703	6	0.000000	0.000000	a2
197.404703	6	18966.355469	332.015625	a
204.430487	6	0.000000	0.000000	a2
204.430487	6	18967.257812	332.972656	a
236.051299	6	0.000000	0.000000	a2
236.051299	6	18985.949219	351.699219	a
258.823011	6	0.000000	0.000000	a2
258.823012	6	18989.429688	355.070312	a
273.612940	6	0.000000	0.000000	a2
273.614144	6	18847.921875	228.660156	b
281.386262	6	0.000000	0.000000	b2
281.386263	6	18852.046875	234.730469	b
362.123836	6	0.000000	0.000000	b2
362.123836	6	18858.105469	242.089844	b
363.451236	6	0.000000	0.000000	b2
363.451237	6	18864.808594	251.898438	b
364.806529	6	0.000000	0.000000	b2
364.806529	6	18871.125000	259.203125	b
370.011474	6	0.000000	0.000000	b2
370.011475	6	18875.378906	266.511719	b
486.965159	6	0.000000	0.000000	b2
486.965160	6	18884.742188	279.910156	b
489.294499	6	0.000000	0.000000	b2
489.294499	6	18889.769531	286.003906	b
491.248629	6	0.000000	0.000000	b2
491.248629	6	18894.539062	294.382812	b
491.477495	6	0.000000	0.000000	b2
491.477495	6	18896.472656	296.839844	b
492.536640	6	0.000000	0.000000	b2
492.536640	6	18902.031250	302.347656	b
492.819766	6	0.000000	0.000000	b2
492.819767	6	18904.554688	305.062500	b
494.759219	6	0.000000	0.000000	b2
494.759219	6	18907.218750	309.601562	b
497.127334	6	0.000000	0.000000	b2
497.127334	6	18909.933594	312.308594	b
499.749092	6	0.000000	0.000000	b2
499.749092	6	18914.273438	317.312500	b
501.675200	6	0.000000	0.000000	b2
501.675200	6	18916.726562	319.687500	b
502.910594	6	0.000000	0.000000	b2
502.910594	6	18919.691406	322.597656	b
506.541715	6	0.000000	0.000000	b2
506.541716	6	18922.425781	328.023438	b
507.694001	6	0.000000	0.000000	b2
507.694002	6	18925.062500	330.667969	b
509.932715	6	0.000000	0.000000	b2
509.932715	6	18927.039062	332.519531	b
510.031139	6	0.000000	0.000000	b2
510.031140	6	18930.093750	335.691406	b
514.268366	6	0.000000	0.000000	b2
514.268366	6	18932.671875	338.273438	b
515.014449	6	0.000000	0.000000	b2
515.014449	6	18935.152344	342.632812	b
515.348128	6	0.000000	0.000000	b2
515.348128	6	18937.136719	344.625000	b
515.779524	6	0.000000	0.000000	b2
515.779524	6	18939.136719	346.746094	b
516.375204	6	0.000000	0.000000	b2
516.375204	6	18939.687500	347.304688	b
517.862696	6	0.000000	0.000000	b2
517.862696	6	18942.265625	350.394531	b
519.655646	6	0.000000	0.000000	b2
519.655646	6	18944.843750	354.433594	b
520.390196	6	0.000000	0.000000	b2
520.390196	6	18948.066406	359.523438	b
521.498452	6	0.000000	0.000000	b2
521.498452	6	18950.000000	364.250000	b
522.256295	6	0.000000	0.000000	b2
522.256295	6	18953.609375	369.035156	b
523.032719	6	0.000000	0.000000	b2
523.032854	6	18970.351562	371.566406	c
523.247911	6	0.000000	0.000000	c2
523.247912	6	18970.351562	386.347656	c
523.643771	6	0.000000	0.000000	c2
0.056625	7	18858.722656	96.343750	a
15.176472	7	0.000000	0.000000	a2
15.176472	7	18869.164062	193.902344	a
50.241817	7	0.000000	0.000000	a2
50.241817	7	18921.628906	289.250000	a
85.593508	7	0.000000	0.000000	a2
85.593508	7	18926.785156	294.351562	a
99.620524	7	0.000000	0.000000	a2
99.620524	7	18929.234375	296.714844	a
106.389927	7	0.000000	0.000000	a2
106.389927	7	18930.136719	297.824219	a
137.378499	7	0.000000	0.000000	a2
137.378499	7	18970.355469	337.789062	a
152.025438	7	0.000000	0.000000	a2
152.025438	7	18972.160156	339.804688	a
174.733279	7	0.000000	0.000000	a2
174.733279	7	18974.867188	342.402344	a
182.225456	7	0.000000	0.000000	a2
182.225456	7	18980.281250	347.925781	a
213.018814	7	0.000000	0.000000	a2
213.018814	7	18989.175781	356.699219	a
220.315042	7	0.000000	0.000000	a2
220.315042	7	18990.078125	357.679688	a
236.003046	7	0.000000	0.000000	a2
236.003047	7	18999.488281	366.976562	a
251.331091	7	0.000000	0.000000	a2
251.331091	7	19002.453125	369.921875	a
266.620299	7	0.000000	0.000000	a2
266.620299	7	19013.281250	380.941406	a
274.030099	7	0.000000	0.000000	a2
274.030099	7	19014.312500	381.718750	a
281.341263	7	0.000000	0.000000	a2
281.342463	7	18872.160156	254.804688	b
362.622809	7	0.000000	0.000000	b2
362.622809	7	18878.218750	264.183594	b
363.072246	7	0.000000	0.000000	b2
363.072246	7	18884.921875	273.964844	b
363.885801	7	0.000000	0.000000	b2
363.885801	7	18891.367188	281.457031	b
369.527224	7	0.000000	0.000000	b2
369.527224	7	18895.621094	286.628906	b
487.233495	7	0.000000	0.000000	b2
487.233495	7	18905.500000	303.117188	b
489.346253	7	0.000000	0.000000	b2
489.346253	7	18911.042969	309.550781	b
491.649321	7	0.000000	0.000000	b2
491.649321	7	18915.812500	317.609375	b
491.767606	7	0.000000	0.000000	b2
491.767606	7	18917.875000	320.738281	b
492.889027	7	0.000000	0.000000	b2
492.889027	7	18923.226562	326.253906	b
493.356743	7	0.000000	0.000000	b2
493.356743	7	18925.835938	328.867188	b
494.419817	7	0.000000	0.000000	b2
494.419818	7	18928.500000	333.417969	b
496.204459	7	0.000000	0.000000	b2
496.204460	7	18931.183594	336.085938	b
496.574035	7	0.000000	0.000000	b2
496.574035	7	18935.972656	341.074219	b
497.584778	7	0.000000	0.000000	b2
497.584778	7	18938.484375	343.562500	b
498.951674	7	0.000000	0.000000	b2
498.951674	7	18941.636719	346.699219	b
499.755970	7	0.000000	0.000000	b2
499.755970	7	18944.085938	351.136719	b
502.853742	7	0.000000	0.000000	b2
502.853742	7	18946.632812	354.156250	b
504.861258	7	0.000000	0.000000	b2
504.861258	7	18948.781250	357.050781	b
508.069038	7	0.000000	0.000000	b2
508.069039	7	18951.855469	360.167969	b
509.818020	7	0.000000	0.000000	b2
509.818020	7	18954.605469	362.769531	b
510.257371	7	0.000000	0.000000	b2
510.257371	7	18956.988281	365.203125	b
511.294083	7	0.000000	0.000000	b2
511.294083	7	18958.957031	367.167969	b
511.497569	7	0.000000	0.000000	b2
511.497569	7	18961.003906	371.339844	b
511.549640	7	0.000000	0.000000	b2
511.549640	7	18961.515625	371.601562	b
511.812972	7	0.000000	0.000000	b2
511.812972	7	18964.093750	374.937500	b
513.389344	7	0.000000	0.000000	b2
513.389344	7	18966.671875	378.484375	b
514.856101	7	0.000000	0.000000	b2
514.856101	7	18969.894531	382.359375	b
515.821883	7	0.000000	0.000000	b2
515.821883	7	18971.828125	385.121094	b
517.587280	7	0.000000	0.000000	b2
517.587280	7	18975.437500	391.890625	b
518.556438	7	0.000000	0.000000	b2
518.556438	7	18977.242188	394.253906	b
518.863481	7	0.000000	0.000000	b2
518.863620	7	18993.722656	396.625000	c
519.099548	7	0.000000	0.000000	c2
0.058418	8	18858.722656	96.359375	a
9.647666	8	0.000000	0.000000	a2
9.647666	8	18866.585938	185.011719	a
39.048311	8	0.000000	0.000000	a2
39.048311	8	18879.218750	224.515625	a
58.302527	8	0.000000	0.000000	a2
58.302527	8	18893.785156	261.355469	a
95.020108	8	0.000000	0.000000	a2
95.020109	8	18949.601562	317.050781	a
110.285682	8	0.000000	0.000000	a2
110.285682	8	18963.394531	330.953125	a
142.657852	8	0.000000	0.000000	a2
142.657852	8	19002.195312	369.628906	a
165.364477	8	0.000000	0.000000	a2
165.364477	8	19004.773438	372.390625	a
180.243672	8	0.000000	0.000000	a2
180.243672	8	19006.835938	374.542969	a
205.450815	8	0.000000	0.000000	a2
205.450815	8	19024.625000	392.222656	a
236.981285	8	0.000000	0.000000	a2
236.981285	8	19028.621094	396.320312	a
260.304678	8	0.000000	0.000000	a2
260.304678	8	19031.199219	398.910156	a
274.678459	8	0.000000	0.000000	a2
274.678459	8	19045.632812	413.117188	a
289.123151	8	0.000000	0.000000	a2
289.123151	8	19055.300781	422.789062	a
314.092103	8	0.000000	0.000000	a2
314.092104	8	19071.285156	438.910156	a
321.571194	8	0.000000	0.000000	a2
321.571194	8	19073.089844	440.714844	a
361.681159	8	0.000000	0.000000	a2
361.682379	8	18934.468750	317.125000	b
361.941656	8	0.000000	0.000000	b2
361.941656	8	18941.558594	329.105469	b
364.032541	8	0.000000	0.000000	b2
364.032541	8	18948.003906	338.589844	b
369.147667	8	0.000000	0.000000	b2
369.147667	8	18953.031250	344.566406	b
487.038844	8	0.000000	0.000000	b2
487.038844	8	18963.042969	362.328125	b
489.331292	8	0.000000	0.000000	b2
489.331292	8	18968.714844	369.042969	b
491.369157	8	0.000000	0.000000	b2
491.369157	8	18973.484375	374.738281	b
491.841848	8	0.000000	0.000000	b2
491.841849	8	18975.675781	379.535156	b
493.110675	8	0.000000	0.000000	b2
493.110675	8	18981.039062	385.031250	b
496.234380	8	0.000000	0.000000	b2
496.234380	8	18983.628906	387.777344	b
497.021024	8	0.000000	0.000000	b2
497.021024	8	18986.492188	390.320312	b
498.954314	8	0.000000	0.000000	b2
498.954314	8	18989.394531	395.343750	b
501.271331	8	0.000000	0.000000	b2
501.271331	8	18994.269531	400.289062	b
502.280764	8	0.000000	0.000000	b2
502.280764	8	18996.695312	402.906250	b
503.532302	8	0.000000	0.000000	b2
503.532302	8	18999.835938	406.015625	b
506.872016	8	0.000000	0.000000	b2
506.872016	8	19002.894531	409.054688	b
507.896102	8	0.000000	0.000000	b2
507.896102	8	19005.343750	413.531250	b
511.180579	8	0.000000	0.000000	b2
511.180580	8	19007.238281	415.515625	b
512.164837	8	0.000000	0.000000	b2
512.164837	8	19010.359375	418.613281	b
513.563184	8	0.000000	0.000000	b2
513.563184	8	19013.089844	421.265625	b
514.902203	8	0.000000	0.000000	b2
514.902203	8	19015.546875	423.707031	b
515.632998	8	0.000000	0.000000	b2
515.632998	8	19017.515625	425.617188	b
516.184314	8	0.000000	0.000000	b2
516.184314	8	19019.550781	429.734375	b
516.448569	8	0.000000	0.000000	b2
516.448569	8	19020.074219	430.175781	b
518.152159	8	0.000000	0.000000	b2
518.152159	8	19022.652344	433.558594	b
519.063957	8	0.000000	0.000000	b2
519.063957	8	19025.101562	436.917969	b
521.316451	8	0.000000	0.000000	b2
521.316452	8	19028.324219	440.812500	b
522.685309	8	0.000000	0.000000	b2
522.685310	8	19030.257812	443.523438	b
523.868144	8	0.000000	0.000000	b2
523.868144	8	19033.867188	450.417969	b
523.940528	8	0.000000	0.000000	b2
523.940528	8	19035.800781	453.000000	b
524.794007	8	0.000000	0.000000	b2
524.794008	8	19037.347656	455.132812	b
524.941121	8	0.000000	0.000000	b2
524.941273	8	19054.019531	457.718750	c
525.170044	8	0.000000	0.000000	c2
525.170046	8	19054.019531	472.527344	c
526.376921	8	0.000000	0.000000	c2
526.376921	8	19084.687500	506.066406	c
528.536129	8	0.000000	0.000000	c2
528.536129	8	19134.351562	552.621094	c
530.785550	8	0.000000	0.000000	c2
0.057768	9	18858.722656	94.398438	a
4.300632	9	0.000000	0.000000	a2
4.300632	9	18862.460938	168.542969	a
33.928982	9	0.000000	0.000000	a2
33.928982	9	18885.148438	240.617188	a
40.013996	9	0.000000	0.000000	a2
40.013997	9	18887.597656	247.316406	a
60.899664	9	0.000000	0.000000	a2
60.899664	9	18944.960938	310.402344	a
68.071883	9	0.000000	0.000000	a2
68.071883	9	18955.144531	320.875000	a
100.347698	9	0.000000	0.000000	a2
100.347698	9	18988.917969	354.562500	a
107.373806	9	0.000000	0.000000	a2
107.373806	9	18989.562500	355.285156	a
137.449724	9	0.000000	0.000000	a2
137.449724	9	18993.300781	358.914062	a
162.424001	9	0.000000	0.000000	a2
162.424001	9	19013.281250	378.863281	a
185.467474	9	0.000000	0.000000	a2
185.467474	9	19015.601562	381.273438	a
200.570432	9	0.000000	0.000000	a2
200.570432	9	19017.148438	382.855469	a
230.178019	9	0.000000	0.000000	a2
230.178019	9	19052.339844	417.906250	a
263.881486	9	0.000000	0.000000	a2
263.881486	9	19072.449219	438.089844	a
306.303014	9	0.000000	0.000000	a2
306.303014	9	19110.476562	476.019531	a
331.157080	9	0.000000	0.000000	a2
331.157080	9	19114.085938	479.796875	a
338.562816	9	0.000000	0.000000	a2
338.564041	9	18971.878906	352.585938	b
364.759466	9	0.000000	0.000000	b2
364.759466	9	18978.453125	365.503906	b
369.345515	9	0.000000	0.000000	b2
369.345515	9	18983.996094	373.789062	b
487.492870	9	0.000000	0.000000	b2
487.492870	9	18993.925781	388.011719	b
489.330856	9	0.000000	0.000000	b2
489.330856	9	18999.597656	396.777344	b
491.280982	9	0.000000	0.000000	b2
491.280982	9	19004.496094	402.828125	b
492.257702	9	0.000000	0.000000	b2
492.257703	9	19006.687500	405.554688	b
493.750379	9	0.000000	0.000000	b2
493.750379	9	19012.070312	412.941406	b
496.182614	9	0.000000	0.000000	b2
496.182615	9	19015.355469	416.187500	b
497.254159	9	0.000000	0.000000	b2
497.254160	9	19018.148438	419.230469	b
500.252514	9	0.000000	0.000000	b2
500.252514	9	19021.078125	422.148438	b
502.345725	9	0.000000	0.000000	b2
502.345726	9	19026.007812	429.035156	b
503.846451	9	0.000000	0.000000	b2
503.846452	9	19028.605469	431.515625	b
504.309580	9	0.000000	0.000000	b2
504.309580	9	19031.640625	434.953125	b
506.369111	9	0.000000	0.000000	b2
506.369111	9	19034.558594	437.765625	b
508.259030	9	0.000000	0.000000	b2
508.259030	9	19037.445312	440.699219	b
510.150169	9	0.000000	0.000000	b2
510.150170	9	19039.121094	442.433594	b
510.879371	9	0.000000	0.000000	b2
510.879372	9	19042.621094	447.808594	b
514.226733	9	0.000000	0.000000	b2
514.226734	9	19045.367188	450.597656	b
514.889472	9	0.000000	0.000000	b2
514.889472	9	19047.921875	453.246094	b
515.509569	9	0.000000	0.000000	b2
515.509569	9	19049.792969	455.164062	b
516.748882	9	0.000000	0.000000	b2
516.748882	9	19051.871094	457.210938	b
517.041892	9	0.000000	0.000000	b2
517.041892	9	19052.421875	457.746094	b
517.857401	9	0.000000	0.000000	b2
517.857401	9	19055.000000	461.042969	b
519.898214	9	0.000000	0.000000	b2
519.898215	9	19057.578125	466.410156	b
522.015038	9	0.000000	0.000000	b2
522.015039	9	19061.316406	471.039062	b
522.307182	9	0.000000	0.000000	b2
522.307182	9	19063.250000	473.730469	b
524.391000	9	0.000000	0.000000	b2
524.391000	9	19066.988281	478.578125	b
525.312898	9	0.000000	0.000000	b2
525.312899	9	19068.921875	481.128906	b
525.374852	9	0.000000	0.000000	b2
525.374853	9	19070.468750	485.289062	b
525.515969	9	0.000000	0.000000	b2
525.515969	9	19072.273438	487.773438	b
525.624445	9	0.000000	0.000000	b2
525.624548	9	19090.460938	492.230469	c
525.847041	9	0.000000	0.000000	c2
0.058852	10	18858.722656	96.175781	a
4.368128	10	0.000000	0.000000	a2
4.368128	10	18862.460938	164.378906	a
26.340477	10	0.000000	0.000000	a2
26.340477	10	18875.996094	179.648438	a
50.995814	10	0.000000	0.000000	a2
50.995814	10	18887.468750	194.312500	a
57.303654	10	0.000000	0.000000	a2
57.303654	10	18898.425781	206.906250	a
86.300406	10	0.000000	0.000000	a2
86.300407	10	18933.488281	246.656250	a
110.981374	10	0.000000	0.000000	a2
110.981374	10	18964.039062	282.570312	a
117.885880	10	0.000000	0.000000	a2
117.885880	10	18964.683594	283.335938	a
132.457455	10	0.000000	0.000000	a2
132.457455	10	18967.132812	286.128906	a
156.859048	10	0.000000	0.000000	a2
156.859048	10	18986.468750	309.339844	a
179.618445	10	0.000000	0.000000	a2
179.618445	10	18989.046875	313.964844	a
210.209981	10	0.000000	0.000000	a2
210.209981	10	18992.656250	317.824219	a
238.771219	10	0.000000	0.000000	a2
238.771219	10	19030.039062	361.312500	a
272.915527	10	0.000000	0.000000	a2
272.915527	10	19060.074219	396.074219	a
307.158891	10	0.000000	0.000000	a2
307.158891	10	19092.300781	433.246094	a
348.152835	10	0.000000	0.000000	a2
348.152835	10	19099.519531	442.246094	a
363.540289	10	0.000000	0.000000	a2
363.541864	10	18958.007812	314.183594	b
369.643437	10	0.000000	0.000000	b2
369.643438	10	18963.550781	328.960938	b
487.236244	10	0.000000	0.000000	b2
487.236244	10	18974.210938	346.750000	b
489.328424	10	0.000000	0.000000	b2
489.328424	10	18980.398438	356.031250	b
490.895160	10	0.000000	0.000000	b2
490.895160	10	18986.070312	362.578125	b
491.616118	10	0.000000	0.000000	b2
491.616118	10	18988.261719	365.558594	b
492.365752	10	0.000000	0.000000	b2
492.365752	10	18993.703125	372.886719	b
493.407960	10	0.000000	0.000000	b2
493.407960	10	18997.101562	376.218750	b
493.708397	10	0.000000	0.000000	b2
493.708397	10	18999.906250	378.906250	b
494.597985	10	0.000000	0.000000	b2
494.597985	10	19003.343750	383.394531	b
495.770364	10	0.000000	0.000000	b2
495.770364	10	19008.605469	388.628906	b
495.867545	10	0.000000	0.000000	b2
495.867545	10	19011.132812	393.089844	b
496.094464	10	0.000000	0.000000	b2
496.094464	10	19014.191406	396.425781	b
498.048798	10	0.000000	0.000000	b2
498.048798	10	19017.085938	399.312500	b
499.741165	10	0.000000	0.000000	b2
499.741165	10	19019.789062	401.945312	b
501.869058	10	0.000000	0.000000	b2
501.869059	10	19021.914062	404.250000	b
503.270492	10	0.000000	0.000000	b2
503.270492	10	19025.265625	409.484375	b
503.832010	10	0.000000	0.000000	b2
503.832010	10	19027.964844	412.171875	b
505.305873	10	0.000000	0.000000	b2
505.305873	10	19030.445312	414.656250	b
506.608545	10	0.000000	0.000000	b2
506.608545	10	19032.414062	416.863281	b
508.582398	10	0.000000	0.000000	b2
508.582398	10	19034.847656	419.152344	b
508.665263	10	0.000000	0.000000	b2
508.665263	10	19035.324219	419.761719	b
510.102945	10	0.000000	0.000000	b2
510.102946	10	19037.902344	422.976562	b
512.681128	10	0.000000	0.000000	b2
512.681128	10	19040.480469	428.527344	b
515.397715	10	0.000000	0.000000	b2
515.397715	10	19044.089844	433.031250	b
516.240950	10	0.000000	0.000000	b2
516.240950	10	19046.152344	435.851562	b
517.602196	10	0.000000	0.000000	b2
517.602196	10	19050.019531	440.753906	b
519.034955	10	0.000000	0.000000	b2
519.034955	10	19051.824219	443.320312	b
520.467456	10	0.000000	0.000000	b2
520.467456	10	19053.500000	447.550781	b
521.884031	10	0.000000	0.000000	b2
521.884031	10	19055.304688	450.015625	b
523.629958	10	0.000000	0.000000	b2
523.629958	10	19058.656250	454.179688	b
524.211625	10	0.000000	0.000000	b2
524.211767	10	19076.796875	458.750000	c
524.452408	10	0.000000	0.000000	c2
524.452409	10	19076.796875	473.433594	c
527.972147	10	0.000000	0.000000	c2
0.057026	11	18858.722656	96.121094	a
21.286961	11	0.000000	0.000000	a2
21.286961	11	18872.902344	176.203125	a
52.009899	11	0.000000	0.000000	a2
52.009899	11	18885.792969	190.750000	a
71.289458	11	0.000000	0.000000	a2
71.289458	11	18892.753906	198.613281	a
78.230304	11	0.000000	0.000000	a2
78.230304	11	18909.125000	217.273438	a
108.063237	11	0.000000	0.000000	a2
108.063237	11	18951.019531	264.750000	a
115.411119	11	0.000000	0.000000	a2
115.411119	11	18958.625000	273.632812	a
129.920874	11	0.000000	0.000000	a2
129.920874	11	18960.300781	275.441406	a
144.563696	11	0.000000	0.000000	a2
144.563696	11	18961.718750	277.109375	a
184.480326	11	0.000000	0.000000	a2
184.480326	11	18998.972656	319.316406	a
215.420290	11	0.000000	0.000000	a2
215.420290	11	19003.355469	324.503906	a
222.699011	11	0.000000	0.000000	a2
222.699011	11	19004.257812	325.429688	a
236.833492	11	0.000000	0.000000	a2
236.833492	11	19016.503906	339.285156	a
269.629836	11	0.000000	0.000000	a2
269.629836	11	19035.839844	361.371094	a
312.627352	11	0.000000	0.000000	a2
312.627352	11	19065.101562	394.531250	a
328.438399	11	0.000000	0.000000	a2
328.438400	11	19067.035156	396.855469	a
368.640371	11	0.000000	0.000000	a2
368.641589	11	18928.351562	273.859375	b
488.422169	11	0.000000	0.000000	b2
488.422169	11	18939.152344	297.054688	b
490.914329	11	0.000000	0.000000	b2
490.914329	11	18945.468750	304.750000	b
491.085831	11	0.000000	0.000000	b2
491.085831	11	18951.140625	313.492188	b
491.332156	11	0.000000	0.000000	b2
491.332157	11	18953.460938	316.351562	b
492.018815	11	0.000000	0.000000	b2
492.018815	11	18959.007812	321.750000	b
492.961688	11	0.000000	0.000000	b2
492.961688	11	18962.757812	325.550781	b
494.029500	11	0.000000	0.000000	b2
494.029500	11	18965.507812	328.308594	b
495.071764	11	0.000000	0.000000	b2
495.071764	11	18969.046875	333.832031	b
496.009319	11	0.000000	0.000000	b2
496.009319	11	18974.304688	339.046875	b
497.598468	11	0.000000	0.000000	b2
497.598468	11	18977.109375	342.042969	b
497.951915	11	0.000000	0.000000	b2
497.951915	11	18980.195312	345.152344	b
498.457282	11	0.000000	0.000000	b2
498.457282	11	18983.039062	349.992188	b
500.800199	11	0.000000	0.000000	b2
500.800200	11	18986.136719	353.089844	b
505.226182	11	0.000000	0.000000	b2
505.226183	11	18988.222656	355.199219	b
506.628136	11	0.000000	0.000000	b2
506.628136	11	18992.144531	358.863281	b
507.284933	11	0.000000	0.000000	b2
507.284933	11	18994.722656	361.500000	b
508.224600	11	0.000000	0.000000	b2
508.224600	11	18997.328125	366.226562	b
510.850383	11	0.000000	0.000000	b2
510.850383	11	18999.433594	368.421875	b
511.224285	11	0.000000	0.000000	b2
511.224285	11	19001.578125	370.539062	b
511.485864	11	0.000000	0.000000	b2
511.485864	11	19002.046875	371.066406	b
511.847286	11	0.000000	0.000000	b2
511.847287	11	19005.140625	374.832031	b
512.473200	11	0.000000	0.000000	b2
512.473200	11	19007.718750	378.191406	b
514.275341	11	0.000000	0.000000	b2
514.275341	11	19011.457031	384.644531	b
515.906381	11	0.000000	0.000000	b2
515.906381	11	19013.519531	387.582031	b
518.116643	11	0.000000	0.000000	b2
518.116643	11	19017.257812	392.460938	b
519.315801	11	0.000000	0.000000	b2
519.315801	11	19019.191406	394.851562	b
520.629445	11	0.000000	0.000000	b2
520.629445	11	19020.738281	397.144531	b
520.929944	11	0.000000	0.000000	b2
520.929944	11	19022.542969	399.589844	b
524.197980	11	0.000000	0.000000	b2
524.197980	11	19025.894531	405.824219	b
526.333544	11	0.000000	0.000000	b2
526.333544	11	19029.246094	410.222656	b
527.299048	11	0.000000	0.000000	b2
527.299179	11	19048.031250	415.480469	c
527.520687	11	0.000000	0.000000	c2
0.059899	12	18858.722656	96.335938	a
4.299470	12	0.000000	0.000000	a2
4.299470	12	18862.203125	170.257812	a
38.745531	12	0.000000	0.000000	a2
38.745531	12	18926.527344	293.980469	a
75.816543	12	0.000000	0.000000	a2
75.816543	12	18936.324219	303.804688	a
106.943719	12	0.000000	0.000000	a2
106.943719	12	18985.695312	353.101562	a
139.844641	12	0.000000	0.000000	a2
139.844642	12	19024.367188	391.957031	a
147.074350	12	0.000000	0.000000	a2
147.074350	12	19025.656250	393.050781	a
186.089209	12	0.000000	0.000000	a2
186.089209	12	19030.296875	397.917969	a
217.513740	12	0.000000	0.000000	a2
217.513740	12	19032.875000	400.386719	a
241.719388	12	0.000000	0.000000	a2
241.719388	12	19052.082031	419.542969	a
280.758462	12	0.000000	0.000000	a2
280.758462	12	19055.562500	423.066406	a
315.013595	12	0.000000	0.000000	a2
315.013595	12	19083.277344	450.917969	a
352.172708	12	0.000000	0.000000	a2
352.172708	12	19112.667969	480.242188	a
376.679270	12	0.000000	0.000000	a2
376.679270	12	19132.648438	500.292969	a
415.960121	12	0.000000	0.000000	a2
415.960121	12	19138.449219	506.015625	a
447.162901	12	0.000000	0.000000	a2
447.162901	12	19141.285156	508.906250	a
486.490366	12	0.000000	0.000000	a2
486.491861	12	19005.167969	387.808594	b
489.369894	12	0.000000	0.000000	b2
489.369895	12	19027.031250	421.519531	b
490.404498	12	0.000000	0.000000	b2
490.404498	12	19032.703125	428.277344	b
491.286522	12	0.000000	0.000000	b2
491.286522	12	19035.539062	431.757812	b
492.940020	12	0.000000	0.000000	b2
492.940020	12	19041.468750	439.675781	b
495.968231	12	0.000000	0.000000	b2
495.968231	12	19045.464844	443.699219	b
496.705160	12	0.000000	0.000000	b2
496.705160	12	19048.324219	446.582031	b
499.148201	12	0.000000	0.000000	b2
499.148201	12	19051.789062	449.921875	b
501.088889	12	0.000000	0.000000	b2
501.088889	12	19057.097656	457.164062	b
501.794046	12	0.000000	0.000000	b2
501.794047	12	19060.429688	460.589844	b
502.776112	12	0.000000	0.000000	b2
502.776113	12	19063.558594	463.753906	b
507.319734	12	0.000000	0.000000	b2
507.319734	12	19066.539062	466.679688	b
508.015355	12	0.000000	0.000000	b2
508.015355	12	19069.812500	469.972656	b
510.134978	12	0.000000	0.000000	b2
510.134979	12	19072.136719	474.343750	b
511.728630	12	0.000000	0.000000	b2
511.728630	12	19076.085938	478.324219	b
513.066153	12	0.000000	0.000000	b2
513.066154	12	19079.117188	481.316406	b
513.613796	12	0.000000	0.000000	b2
513.613796	12	19081.437500	483.589844	b
514.717111	12	0.000000	0.000000	b2
514.717112	12	19083.320312	485.527344	b
515.979401	12	0.000000	0.000000	b2
515.979401	12	19085.566406	487.742188	b
516.353641	12	0.000000	0.000000	b2
516.353641	12	19086.042969	488.175781	b
518.074387	12	0.000000	0.000000	b2
518.074387	12	19089.136719	494.074219	b
519.124372	12	0.000000	0.000000	b2
519.124373	12	19091.714844	497.484375	b
520.589231	12	0.000000	0.000000	b2
520.589232	12	19095.582031	502.195312	b
520.672363	12	0.000000	0.000000	b2
520.672363	12	19097.644531	505.027344	b
522.109007	12	0.000000	0.000000	b2
522.109007	12	19101.511719	512.062500	b
523.042488	12	0.000000	0.000000	b2
523.042488	12	19103.445312	514.718750	b
524.233304	12	0.000000	0.000000	b2
524.233304	12	19104.992188	516.804688	b
525.072496	12	0.000000	0.000000	b2
525.072496	12	19106.925781	519.296875	b
525.618380	12	0.000000	0.000000	b2
525.618380	12	19110.277344	523.679688	b
527.008961	12	0.000000	0.000000	b2
527.008961	12	19113.628906	528.000000	b
528.415598	12	0.000000	0.000000	b2
528.415598	12	19117.625000	535.300781	b
529.323009	12	0.000000	0.000000	b2
529.323158	12	19134.839844	538.578125	c
529.528912	12	0.000000	0.000000	c2
529.528914	12	19134.839844	553.363281	c
529.927489	12	0.000000	0.000000	c2
529.927489	12	19165.496094	587.402344	c
530.082924	12	0.000000	0.000000	c2
0.056849	13	18858.722656	96.160156	a
4.288246	13	0.000000	0.000000	a2
4.288247	13	18862.332031	170.210938	a
16.450244	13	0.000000	0.000000	a2
16.450244	13	18895.589844	262.855469	a
52.325371	13	0.000000	0.000000	a2
52.325371	13	18912.089844	279.597656	a
66.460197	13	0.000000	0.000000	a2
66.460197	13	18920.855469	288.296875	a
106.494991	13	0.000000	0.000000	a2
106.494991	13	18994.976562	362.496094	a
145.341239	13	0.000000	0.000000	a2
145.341239	13	19000.003906	367.332031	a
168.153927	13	0.000000	0.000000	a2
168.153927	13	19002.324219	369.753906	a
175.389580	13	0.000000	0.000000	a2
175.389581	13	19003.097656	370.500000	a
217.826969	13	0.000000	0.000000	a2
217.826969	13	19041.769531	409.062500	a
233.441692	13	0.000000	0.000000	a2
233.441692	13	19043.574219	411.042969	a
249.433677	13	0.000000	0.000000	a2
249.433678	13	19048.085938	415.410156	a
286.534549	13	0.000000	0.000000	a2
286.534549	13	19083.921875	451.355469	a
312.695550	13	0.000000	0.000000	a2
312.695550	13	19100.808594	468.160156	a
353.208012	13	0.000000	0.000000	a2
353.208012	13	19105.578125	473.023438	a
368.828823	13	0.000000	0.000000	a2
368.828823	13	19106.996094	474.378906	a
400.925377	13	0.000000	0.000000	a2
400.926601	13	18968.644531	351.105469	b
401.857033	13	0.000000	0.000000	b2
401.857033	13	18975.089844	359.683594	b
402.447215	13	0.000000	0.000000	b2
402.447215	13	18978.054688	365.113281	b
474.139541	13	0.000000	0.000000	b2
474.139541	13	18984.121094	371.324219	b
475.655786	13	0.000000	0.000000	b2
475.655786	13	18988.179688	375.242188	b
476.486564	13	0.000000	0.000000	b2
476.486564	13	18991.050781	380.257812	b
477.042912	13	0.000000	0.000000	b2
477.042913	13	18994.875000	384.066406	b
477.858736	13	0.000000	0.000000	b2
477.858737	13	19000.175781	389.242188	b
478.371993	13	0.000000	0.000000	b2
478.371994	13	19003.566406	392.636719	b
479.433472	13	0.000000	0.000000	b2
479.433472	13	19006.843750	397.796875	b
479.494816	13	0.000000	0.000000	b2
479.494817	13	19009.875000	401.011719	b
479.673379	13	0.000000	0.000000	b2
479.673379	13	19013.062500	404.148438	b
480.288954	13	0.000000	0.000000	b2
480.288954	13	19015.914062	406.898438	b
481.192031	13	0.000000	0.000000	b2
481.192031	13	19019.750000	410.992188	b
481.753540	13	0.000000	0.000000	b2
481.753540	13	19022.757812	415.863281	b
482.341981	13	0.000000	0.000000	b2
482.341981	13	19025.769531	418.765625	b
483.160456	13	0.000000	0.000000	b2
483.160456	13	19027.574219	420.765625	b
483.343544	13	0.000000	0.000000	b2
483.343544	13	19029.800781	422.917969	b
483.456316	13	0.000000	0.000000	b2
483.456316	13	19030.253906	423.511719	b
483.766259	13	0.000000	0.000000	b2
483.766259	13	19033.347656	427.140625	b
484.935100	13	0.000000	0.000000	b2
484.935100	13	19036.054688	432.687500	b
485.975674	13	0.000000	0.000000	b2
485.975674	13	19039.792969	437.406250	b
487.530598	13	0.000000	0.000000	b2
487.530598	13	19041.984375	440.257812	b
489.263835	13	0.000000	0.000000	b2
489.263835	13	19046.324219	452.972656	b
489.595791	13	0.000000	0.000000	b2
489.595791	13	19059.593750	467.078125	b
490.870532	13	0.000000	0.000000	b2
490.870533	13	19061.656250	471.703125	b
493.217703	13	0.000000	0.000000	b2
493.217703	13	19063.589844	474.484375	b
493.808277	13	0.000000	0.000000	b2
493.808277	13	19066.941406	478.621094	b
496.337327	13	0.000000	0.000000	b2
496.337328	13	19070.292969	483.187500	b
498.108047	13	0.000000	0.000000	b2
498.108047	13	19074.289062	488.171875	b
498.766483	13	0.000000	0.000000	b2
498.766483	13	19076.609375	493.437500	b
501.457994	13	0.000000	0.000000	b2
501.458142	13	19096.011719	499.375000	c
501.695363	13	0.000000	0.000000	c2
0.058718	14	18858.722656	96.335938	a
21.909277	14	0.000000	0.000000	a2
21.909277	14	18878.058594	219.406250	a
41.559812	14	0.000000	0.000000	a2
41.559812	14	18916.859375	284.402344	a
55.623107	14	0.000000	0.000000	a2
55.623107	14	18921.113281	288.738281	a
79.250380	14	0.000000	0.000000	a2
79.250380	14	18949.214844	316.656250	a
109.592621	14	0.000000	0.000000	a2
109.592621	14	18974.093750	341.628906	a
139.612400	14	0.000000	0.000000	a2
139.612400	14	18978.218750	345.660156	a
161.934683	14	0.000000	0.000000	a2
161.934684	14	18980.667969	348.171875	a
168.985485	14	0.000000	0.000000	a2
168.985485	14	18981.441406	349.023438	a
208.807746	14	0.000000	0.000000	a2
208.807746	14	19015.730469	383.160156	a
223.703501	14	0.000000	0.000000	a2
223.703501	14	19017.535156	385.121094	a
257.394617	14	0.000000	0.000000	a2
257.394617	14	19064.199219	431.613281	a
294.820289	14	0.000000	0.000000	a2
294.820289	14	19099.132812	466.562500	a
302.840518	14	0.000000	0.000000	a2
302.840518	14	19103.128906	470.832031	a
310.277449	14	0.000000	0.000000	a2
310.277449	14	19103.644531	471.355469	a
325.744077	14	0.000000	0.000000	a2
325.744077	14	19105.062500	472.781250	a
333.132888	14	0.000000	0.000000	a2
333.134108	14	18963.437500	346.085938	b
333.236184	14	0.000000	0.000000	b2
333.236184	14	18966.531250	350.472656	b
473.712563	14	0.000000	0.000000	b2
473.712563	14	18972.761719	359.882812	b
476.004976	14	0.000000	0.000000	b2
476.004976	14	18976.875000	363.996094	b
478.789704	14	0.000000	0.000000	b2
478.789704	14	18979.750000	366.957031	b
479.147154	14	0.000000	0.000000	b2
479.147154	14	18983.863281	371.039062	b
480.881923	14	0.000000	0.000000	b2
480.881923	14	18989.640625	378.984375	b
481.392380	14	0.000000	0.000000	b2
481.392381	14	18993.406250	382.515625	b
482.555655	14	0.000000	0.000000	b2
482.555656	14	18997.101562	386.214844	b
483.291238	14	0.000000	0.000000	b2
483.291238	14	19000.421875	389.722656	b
484.152417	14	0.000000	0.000000	b2
484.152417	14	19003.644531	394.843750	b
485.162014	14	0.000000	0.000000	b2
485.162014	14	19006.507812	397.863281	b
486.331305	14	0.000000	0.000000	b2
486.331305	14	19010.562500	401.777344	b
487.802009	14	0.000000	0.000000	b2
487.802009	14	19013.898438	405.214844	b
488.154961	14	0.000000	0.000000	b2
488.154961	14	19016.828125	410.125000	b
489.793217	14	0.000000	0.000000	b2
489.793218	14	19019.355469	412.687500	b
490.345452	14	0.000000	0.000000	b2
490.345452	14	19024.421875	424.300781	b
490.837663	14	0.000000	0.000000	b2
490.837664	14	19025.843750	425.539062	b
492.441225	14	0.000000	0.000000	b2
492.441225	14	19030.730469	431.695312	b
494.366760	14	0.000000	0.000000	b2
494.366761	14	19033.308594	435.109375	b
495.235267	14	0.000000	0.000000	b2
495.235267	14	19037.046875	441.746094	b
495.686800	14	0.000000	0.000000	b2
495.686800	14	19039.238281	444.613281	b
497.029769	14	0.000000	0.000000	b2
497.029770	14	19043.234375	449.574219	b
497.309508	14	0.000000	0.000000	b2
497.309509	14	19045.167969	452.273438	b
499.704647	14	0.000000	0.000000	b2
499.704647	14	19047.359375	454.878906	b
500.064795	14	0.000000	0.000000	b2
500.064796	14	19049.292969	457.671875	b
502.415422	14	0.000000	0.000000	b2
502.415422	14	19052.644531	463.820312	b
504.720997	14	0.000000	0.000000	b2
504.720997	14	19056.125000	468.398438	b
506.654917	14	0.000000	0.000000	b2
506.654918	14	19060.250000	473.519531	b
508.786272	14	0.000000	0.000000	b2
508.786273	14	19062.570312	476.820312	b
509.468548	14	0.000000	0.000000	b2
509.468548	14	19067.082031	484.667969	b
512.583861	14	0.000000	0.000000	b2
512.584008	14	19085.058594	488.996094	c
512.833016	14	0.000000	0.000000	c2
512.833017	14	19085.058594	503.769531	c
515.789455	14	0.000000	0.000000	c2
0.057019	15	18858.722656	96.316406	a
19.480263	15	0.000000	0.000000	a2
19.480264	15	18865.425781	181.800781	a
25.243938	15	0.000000	0.000000	a2
25.243938	15	18881.539062	233.019531	a
43.994443	15	0.000000	0.000000	a2
43.994443	15	18891.722656	259.082031	a
52.083853	15	0.000000	0.000000	a2
52.083853	15	18908.609375	276.164062	a
67.232287	15	0.000000	0.000000	a2
67.232287	15	18921.242188	288.707031	a
73.915952	15	0.000000	0.000000	a2
73.915952	15	18922.273438	289.820312	a
108.504867	15	0.000000	0.000000	a2
108.504867	15	18923.820312	291.496094	a
129.511365	15	0.000000	0.000000	a2
129.511365	15	18929.105469	296.695312	a
157.533193	15	0.000000	0.000000	a2
157.533193	15	18938.128906	305.679688	a
185.764730	15	0.000000	0.000000	a2
185.764730	15	18939.546875	307.144531	a
216.574369	15	0.000000	0.000000	a2
216.574369	15	18958.753906	326.421875	a
236.816774	15	0.000000	0.000000	a2
236.816774	15	18972.546875	339.945312	a
276.373998	15	0.000000	0.000000	a2
276.373998	15	18986.984375	354.593750	a
312.533305	15	0.000000	0.000000	a2
312.533305	15	18987.757812	355.351562	a
319.540927	15	0.000000	0.000000	a2
319.540927	15	18988.273438	355.921875	a
326.702584	15	0.000000	0.000000	a2
326.703827	15	18846.703125	229.324219	b
474.226390	15	0.000000	0.000000	b2
474.226390	15	18852.953125	237.476562	b
475.920863	15	0.000000	0.000000	b2
475.920863	15	18857.183594	241.792969	b
478.307905	15	0.000000	0.000000	b2
478.307906	15	18860.082031	246.656250	b
479.039493	15	0.000000	0.000000	b2
479.039493	15	18864.417969	251.093750	b
482.808292	15	0.000000	0.000000	b2
482.808292	15	18870.382812	257.062500	b
484.010779	15	0.000000	0.000000	b2
484.010779	15	18874.152344	262.964844	b
484.658751	15	0.000000	0.000000	b2
484.658751	15	18877.914062	266.589844	b
485.758933	15	0.000000	0.000000	b2
485.758933	15	18881.265625	269.976562	b
486.061423	15	0.000000	0.000000	b2
486.061423	15	18884.476562	273.101562	b
486.180155	15	0.000000	0.000000	b2
486.180155	15	18887.480469	276.144531	b
487.677861	15	0.000000	0.000000	b2
487.677862	15	18891.292969	282.070312	b
488.823588	15	0.000000	0.000000	b2
488.823589	15	18894.832031	285.460938	b
489.051261	15	0.000000	0.000000	b2
489.051261	15	18897.824219	288.609375	b
489.915252	15	0.000000	0.000000	b2
489.915253	15	18901.046875	291.656250	b
492.553625	15	0.000000	0.000000	b2
492.553626	15	18904.398438	301.375000	b
493.353987	15	0.000000	0.000000	b2
493.353987	15	18905.933594	304.808594	b
495.171932	15	0.000000	0.000000	b2
495.171932	15	18909.027344	308.570312	b
496.640579	15	0.000000	0.000000	b2
496.640579	15	18911.734375	312.070312	b
496.819786	15	0.000000	0.000000	b2
496.819786	15	18915.710938	316.929688	b
498.274980	15	0.000000	0.000000	b2
498.274980	15	18918.011719	319.996094	b
501.664477	15	0.000000	0.000000	b2
501.664477	15	18922.523438	327.453125	b
503.393892	15	0.000000	0.000000	b2
503.393892	15	18924.585938	330.179688	b
503.824781	15	0.000000	0.000000	b2
503.824781	15	18926.777344	333.082031	b
504.489753	15	0.000000	0.000000	b2
504.489753	15	18928.710938	335.562500	b
506.071527	15	0.000000	0.000000	b2
506.071527	15	18932.062500	339.816406	b
508.290490	15	0.000000	0.000000	b2
508.290490	15	18935.671875	346.695312	b
510.226069	15	0.000000	0.000000	b2
510.226069	15	18939.667969	351.664062	b
511.896472	15	0.000000	0.000000	b2
511.896472	15	18942.117188	355.066406	b
513.013064	15	0.000000	0.000000	b2
513.013064	15	18947.273438	361.441406	b
513.179955	15	0.000000	0.000000	b2
513.179955	15	18950.367188	367.632812	b
514.345551	15	0.000000	0.000000	b2
514.345692	15	18968.921875	372.542969	c
514.584841	15	0.000000	0.000000	c2
0.057200	16	18858.718750	96.414062	a
36.549403	16	0.000000	0.000000	a2
36.549403	16	18941.992188	309.511719	a
68.395343	16	0.000000	0.000000	a2
68.395343	16	18964.808594	332.507812	a
91.529601	16	0.000000	0.000000	a2
91.529601	16	18968.546875	336.144531	a
115.896707	16	0.000000	0.000000	a2
115.896708	16	18981.437500	348.945312	a
156.088801	16	0.000000	0.000000	a2
156.088801	16	18989.042969	356.625000	a
187.898022	16	0.000000	0.000000	a2
187.898022	16	18993.039062	360.796875	a
211.628878	16	0.000000	0.000000	a2
211.628879	16	18995.230469	363.007812	a
243.812477	16	0.000000	0.000000	a2
243.812477	16	18999.742188	367.183594	a
278.482450	16	0.000000	0.000000	a2
278.482451	16	19026.812500	394.332031	a
311.053721	16	0.000000	0.000000	a2
311.053722	16	19033.902344	401.476562	a
352.041685	16	0.000000	0.000000	a2
352.041685	16	19055.300781	422.968750	a
359.639143	16	0.000000	0.000000	a2
359.639144	16	19057.105469	424.777344	a
400.645479	16	0.000000	0.000000	a2
400.645479	16	19068.835938	436.449219	a
416.314163	16	0.000000	0.000000	a2
416.314163	16	19070.125000	437.820312	a
448.516865	16	0.000000	0.000000	a2
448.516865	16	19073.992188	441.472656	a
473.521465	16	0.000000	0.000000	a2
473.523068	16	18935.070312	317.777344	b
474.376747	16	0.000000	0.000000	b2
474.376747	16	18941.425781	325.625000	b
476.686359	16	0.000000	0.000000	b2
476.686359	16	18944.261719	329.078125	b
477.386861	16	0.000000	0.000000	b2
477.386861	16	18949.160156	336.851562	b
479.561228	16	0.000000	0.000000	b2
479.561228	16	18954.960938	343.902344	b
481.704875	16	0.000000	0.000000	b2
481.704875	16	18958.570312	348.164062	b
482.045072	16	0.000000	0.000000	b2
482.045072	16	18962.050781	354.539062	b
482.687525	16	0.000000	0.000000	b2
482.687525	16	18965.531250	358.761719	b
484.021210	16	0.000000	0.000000	b2
484.021211	16	18968.625000	362.546875	b
484.706575	16	0.000000	0.000000	b2
484.706575	16	18971.460938	366.132812	b
485.676558	16	0.000000	0.000000	b2
485.676558	16	18975.199219	372.882812	b
486.896754	16	0.000000	0.000000	b2
486.896754	16	18978.550781	377.046875	b
489.087838	16	0.000000	0.000000	b2
489.087838	16	18981.386719	380.585938	b
490.110795	16	0.000000	0.000000	b2
490.110795	16	18984.480469	384.312500	b
492.904316	16	0.000000	0.000000	b2
492.904317	16	18988.464844	390.937500	b
493.160720	16	0.000000	0.000000	b2
493.160720	16	18989.132812	397.351562	b
494.500090	16	0.000000	0.000000	b2
494.500090	16	18992.355469	402.601562	b
494.866477	16	0.000000	0.000000	b2
494.866477	16	18995.128906	405.417969	b
496.664743	16	0.000000	0.000000	b2
496.664743	16	18999.164062	409.339844	b
498.138928	16	0.000000	0.000000	b2
498.138928	16	19001.488281	411.804688	b
500.156845	16	0.000000	0.000000	b2
500.156845	16	19006.281250	418.703125	b
501.008738	16	0.000000	0.000000	b2
501.008738	16	19008.507812	420.699219	b
502.149984	16	0.000000	0.000000	b2
502.149984	16	19010.921875	423.292969	b
504.139817	16	0.000000	0.000000	b2
504.139817	16	19013.078125	425.382812	b
505.076620	16	0.000000	0.000000	b2
505.076620	16	19016.628906	428.828125	b
506.619671	16	0.000000	0.000000	b2
506.619671	16	19020.472656	432.660156	b
507.691176	16	0.000000	0.000000	b2
507.691177	16	19024.691406	439.011719	b
508.283936	16	0.000000	0.000000	b2
508.283936	16	19027.238281	441.691406	b
508.950517	16	0.000000	0.000000	b2
508.950517	16	19032.656250	447.109375	b
511.571135	16	0.000000	0.000000	b2
511.571135	16	19035.878906	452.199219	b
514.154599	16	0.000000	0.000000	b2
514.154599	16	19039.671875	455.996094	b
516.328842	16	0.000000	0.000000	b2
516.328973	16	19056.109375	457.683594	c
516.535603	16	0.000000	0.000000	c2
516.535604	16	19056.109375	472.496094	c
516.938139	16	0.000000	0.000000	c2
516.938139	16	19086.742188	507.003906	c
517.091454	16	0.000000	0.000000	c2
517.091454	16	19136.375000	554.226562	c
517.320919	16	0.000000	0.000000	c2
517.320919	16	19215.253906	620.062500	c
517.611428	16	0.000000	0.000000	c2
0.058730	17	18857.210938	94.714844	a
5.447742	17	0.000000	0.000000	a2
5.447742	17	18872.679688	207.761719	a
25.942883	17	0.000000	0.000000	a2
25.942883	17	18908.902344	276.398438	a
62.134295	17	0.000000	0.000000	a2
62.134295	17	18919.601562	287.218750	a
83.501339	17	0.000000	0.000000	a2
83.501340	17	18923.082031	290.484375	a
120.479802	17	0.000000	0.000000	a2
120.479802	17	18931.589844	298.906250	a
157.249880	17	0.000000	0.000000	a2
157.249881	17	18937.390625	304.890625	a
164.169802	17	0.000000	0.000000	a2
164.169802	17	18938.164062	305.714844	a
178.663831	17	0.000000	0.000000	a2
178.663831	17	18940.738281	308.355469	a
210.941731	17	0.000000	0.000000	a2
210.941732	17	18996.554688	364.062500	a
234.093136	17	0.000000	0.000000	a2
234.093136	17	19000.808594	368.371094	a
250.313538	17	0.000000	0.000000	a2
250.313538	17	19009.703125	377.203125	a
257.902020	17	0.000000	0.000000	a2
257.902020	17	19010.992188	378.343750	a
298.048787	17	0.000000	0.000000	a2
298.048787	17	19016.921875	384.265625	a
313.086956	17	0.000000	0.000000	a2
313.086956	17	19017.437500	384.980469	a
336.379687	17	0.000000	0.000000	a2
336.379688	17	19019.886719	387.433594	a
367.869656	17	0.000000	0.000000	a2
367.870883	17	18883.031250	265.601562	b
368.139112	17	0.000000	0.000000	b2
368.139112	17	18886.382812	270.121094	b
368.832854	17	0.000000	0.000000	b2
368.832854	17	18891.410156	276.152344	b
383.002412	17	0.000000	0.000000	b2
383.002412	17	18897.339844	285.218750	b
383.709858	17	0.000000	0.000000	b2
383.709858	17	18901.335938	290.105469	b
384.318066	17	0.000000	0.000000	b2
384.318066	17	18904.945312	294.371094	b
463.673293	17	0.000000	0.000000	b2
463.673293	17	18908.296875	300.613281	b
465.058419	17	0.000000	0.000000	b2
465.058419	17	18911.519531	304.652344	b
465.577942	17	0.000000	0.000000	b2
465.577943	17	18914.355469	308.019531	b
467.040825	17	0.000000	0.000000	b2
467.040825	17	18918.480469	313.066406	b
468.578175	17	0.000000	0.000000	b2
468.578175	17	18921.960938	319.398438	b
470.356029	17	0.000000	0.000000	b2
470.356029	17	18924.667969	322.941406	b
470.895864	17	0.000000	0.000000	b2
470.895864	17	18927.761719	326.914062	b
472.331463	17	0.000000	0.000000	b2
472.331463	17	18929.824219	329.535156	b
472.860844	17	0.000000	0.000000	b2
472.860845	17	18930.210938	330.234375	b
473.436177	17	0.000000	0.000000	b2
473.436178	17	18933.722656	333.628906	b
473.604717	17	0.000000	0.000000	b2
473.604717	17	18936.558594	338.390625	b
475.327379	17	0.000000	0.000000	b2
475.327380	17	18940.531250	343.093750	b
475.971953	17	0.000000	0.000000	b2
475.971954	17	18942.988281	345.542969	b
476.101341	17	0.000000	0.000000	b2
476.101342	17	18948.316406	351.035156	b
476.540272	17	0.000000	0.000000	b2
476.540273	17	18952.093750	354.812500	b
476.992973	17	0.000000	0.000000	b2
476.992973	17	18954.562500	359.167969	b
478.190841	17	0.000000	0.000000	b2
478.190841	17	18956.742188	361.429688	b
479.497886	17	0.000000	0.000000	b2
479.497887	17	18960.167969	364.789062	b
480.465782	17	0.000000	0.000000	b2
480.465782	17	18964.097656	368.597656	b
482.736448	17	0.000000	0.000000	b2
482.736448	17	18968.289062	374.929688	b
484.048438	17	0.000000	0.000000	b2
484.048438	17	18970.839844	377.605469	b
488.611601	17	0.000000	0.000000	b2
488.611601	17	18976.312500	382.929688	b
490.912814	17	0.000000	0.000000	b2
490.912815	17	18979.675781	386.203125	b
491.159036	17	0.000000	0.000000	b2
491.159036	17	18983.515625	392.042969	b
492.148318	17	0.000000	0.000000	b2
492.148318	17	18985.007812	393.792969	b
493.747451	17	0.000000	0.000000	b2
493.747577	17	19004.847656	400.421875	c
493.983333	17	0.000000	0.000000	c2
0.062767	18	18857.210938	94.843750	a
25.065238	18	0.000000	0.000000	a2
25.065239	18	18901.039062	268.746094	a
31.704885	18	0.000000	0.000000	a2
31.704885	18	18913.414062	281.148438	a
38.205797	18	0.000000	0.000000	a2
38.205797	18	18914.832031	282.425781	a
58.927936	18	0.000000	0.000000	a2
58.927936	18	18919.601562	287.125000	a
72.552144	18	0.000000	0.000000	a2
72.552144	18	18922.050781	289.652344	a
100.699981	18	0.000000	0.000000	a2
100.699981	18	18927.078125	294.828125	a
121.675183	18	0.000000	0.000000	a2
121.675183	18	18930.429688	298.027344	a
142.924480	18	0.000000	0.000000	a2
142.924480	18	18935.714844	303.203125	a
166.377829	18	0.000000	0.000000	a2
166.377829	18	18954.277344	321.718750	a
188.279452	18	0.000000	0.000000	a2
188.279452	18	18956.339844	323.980469	a
203.544287	18	0.000000	0.000000	a2
203.544287	18	18970.519531	337.988281	a
218.395365	18	0.000000	0.000000	a2
218.395365	18	18972.324219	339.964844	a
241.250717	18	0.000000	0.000000	a2
241.250717	18	18975.546875	343.222656	a
271.393134	18	0.000000	0.000000	a2
271.393134	18	18979.027344	346.742188	a
293.683206	18	0.000000	0.000000	a2
293.683206	18	18981.089844	348.570312	a
324.362072	18	0.000000	0.000000	a2
324.363289	18	18845.167969	227.847656	b
324.453413	18	0.000000	0.000000	b2
324.453414	18	18850.324219	234.691406	b
383.007685	18	0.000000	0.000000	b2
383.007685	18	18856.382812	244.449219	b
383.817572	18	0.000000	0.000000	b2
383.817572	18	18861.281250	250.093750	b
384.588136	18	0.000000	0.000000	b2
384.588136	18	18864.890625	254.523438	b
464.180909	18	0.000000	0.000000	b2
464.180909	18	18868.371094	258.894531	b
464.580547	18	0.000000	0.000000	b2
464.580547	18	18872.238281	265.281250	b
465.283051	18	0.000000	0.000000	b2
465.283051	18	18874.945312	268.925781	b
465.373043	18	0.000000	0.000000	b2
465.373044	18	18879.199219	274.003906	b
466.595151	18	0.000000	0.000000	b2
466.595151	18	18882.550781	278.328125	b
467.715556	18	0.000000	0.000000	b2
467.715556	18	18885.386719	283.644531	b
469.190536	18	0.000000	0.000000	b2
469.190536	18	18888.480469	287.679688	b
469.834605	18	0.000000	0.000000	b2
469.834606	18	18890.542969	290.234375	b
470.942566	18	0.000000	0.000000	b2
470.942566	18	18890.929688	290.945312	b
472.108531	18	0.000000	0.000000	b2
472.108531	18	18894.570312	294.351562	b
473.754769	18	0.000000	0.000000	b2
473.754770	18	18897.730469	297.539062	b
474.210134	18	0.000000	0.000000	b2
474.210135	18	18901.468750	303.351562	b
475.787188	18	0.000000	0.000000	b2
475.787188	18	18904.050781	306.058594	b
477.983612	18	0.000000	0.000000	b2
477.983612	18	18909.085938	311.507812	b
479.018026	18	0.000000	0.000000	b2
479.018026	18	18912.875000	315.468750	b
479.251911	18	0.000000	0.000000	b2
479.251911	18	18915.691406	318.265625	b
480.275433	18	0.000000	0.000000	b2
480.275433	18	18917.847656	322.375000	b
482.209052	18	0.000000	0.000000	b2
482.209052	18	18921.566406	326.031250	b
484.182288	18	0.000000	0.000000	b2
484.182288	18	18925.425781	330.003906	b
484.301607	18	0.000000	0.000000	b2
484.301608	18	18929.667969	334.105469	b
485.886592	18	0.000000	0.000000	b2
485.886592	18	18932.414062	338.968750	b
489.124478	18	0.000000	0.000000	b2
489.124478	18	18937.800781	344.382812	b
491.472840	18	0.000000	0.000000	b2
491.472841	18	18941.175781	347.781250	b
494.445041	18	0.000000	0.000000	b2
494.445041	18	18946.726562	353.652344	b
496.286108	18	0.000000	0.000000	b2
496.286108	18	18948.296875	358.882812	b
497.848518	18	0.000000	0.000000	b2
497.848518	18	18952.425781	367.136719	b
498.970795	18	0.000000	0.000000	b2
498.970929	18	18969.000000	370.296875	c
499.195689	18	0.000000	0.000000	c2
499.195690	18	18969.000000	384.992188	c
499.648207	18	0.000000	0.000000	c2
0.055763	19	18857.210938	94.839844	a
32.256566	19	0.000000	0.000000	a2
32.256566	19	18916.121094	283.738281	a
46.905788	19	0.000000	0.000000	a2
46.905788	19	18929.785156	297.281250	a
76.114837	19	0.000000	0.000000	a2
76.114837	19	18936.230469	303.859375	a
97.947612	19	0.000000	0.000000	a2
97.947612	19	18939.968750	307.437500	a
119.933315	19	0.000000	0.000000	a2
119.933315	19	18943.320312	310.937500	a
126.965573	19	0.000000	0.000000	a2
126.965573	19	18944.351562	312.105469	a
141.599052	19	0.000000	0.000000	a2
141.599052	19	18946.671875	314.113281	a
148.669235	19	0.000000	0.000000	a2
148.669235	19	18947.960938	315.601562	a
171.763743	19	0.000000	0.000000	a2
171.763743	19	18977.738281	345.273438	a
210.264387	19	0.000000	0.000000	a2
210.264387	19	18993.980469	361.570312	a
235.404083	19	0.000000	0.000000	a2
235.404084	19	19026.078125	393.625000	a
242.865943	19	0.000000	0.000000	a2
242.865943	19	19026.851562	394.324219	a
250.463266	19	0.000000	0.000000	a2
250.463267	19	19027.753906	395.421875	a
265.854961	19	0.000000	0.000000	a2
265.854962	19	19029.687500	397.238281	a
306.145977	19	0.000000	0.000000	a2
306.145977	19	19043.996094	411.539062	a
314.114923	19	0.000000	0.000000	a2
314.116113	19	18902.535156	285.210938	b
383.815346	19	0.000000	0.000000	b2
383.815346	19	18908.593750	295.003906	b
384.541443	19	0.000000	0.000000	b2
384.541443	19	18913.621094	302.777344	b
384.629100	19	0.000000	0.000000	b2
384.629100	19	18917.230469	307.160156	b
463.572850	19	0.000000	0.000000	b2
463.572850	19	18920.839844	311.406250	b
463.951337	19	0.000000	0.000000	b2
463.951337	19	18924.964844	316.312500	b
464.317283	19	0.000000	0.000000	b2
464.317283	19	18927.671875	321.675781	b
464.406379	19	0.000000	0.000000	b2
464.406379	19	18932.054688	326.906250	b
464.588028	19	0.000000	0.000000	b2
464.588028	19	18935.406250	331.324219	b
464.721809	19	0.000000	0.000000	b2
464.721809	19	18938.242188	334.652344	b
464.953922	19	0.000000	0.000000	b2
464.953922	19	18941.207031	340.394531	b
465.345799	19	0.000000	0.000000	b2
465.345799	19	18943.398438	343.214844	b
465.398173	19	0.000000	0.000000	b2
465.398173	19	18943.785156	343.933594	b
465.472116	19	0.000000	0.000000	b2
465.472116	19	18947.375000	347.347656	b
466.730564	19	0.000000	0.000000	b2
466.730564	19	18950.824219	350.937500	b
468.814482	19	0.000000	0.000000	b2
468.814482	19	18954.972656	355.140625	b
470.429621	19	0.000000	0.000000	b2
470.429622	19	18957.292969	359.542969	b
471.025185	19	0.000000	0.000000	b2
471.025186	19	18962.207031	364.359375	b
472.476737	19	0.000000	0.000000	b2
472.476737	19	18966.000000	368.164062	b
473.195235	19	0.000000	0.000000	b2
473.195235	19	18968.496094	370.695312	b
474.511611	19	0.000000	0.000000	b2
474.511612	19	18970.656250	372.835938	b
475.438468	19	0.000000	0.000000	b2
475.438468	19	18974.367188	378.464844	b
475.991471	19	0.000000	0.000000	b2
475.991471	19	18978.261719	382.468750	b
476.933105	19	0.000000	0.000000	b2
476.933105	19	18982.496094	387.253906	b
478.590542	19	0.000000	0.000000	b2
478.590543	19	18985.382812	390.214844	b
489.102699	19	0.000000	0.000000	b2
489.102700	19	18991.191406	398.015625	b
490.985167	19	0.000000	0.000000	b2
490.985167	19	18994.566406	401.593750	b
492.862452	19	0.000000	0.000000	b2
492.862452	19	18998.445312	405.449219	b
493.662286	19	0.000000	0.000000	b2
493.662286	19	18999.992188	406.980469	b
493.968234	19	0.000000	0.000000	b2
493.968235	19	19003.988281	413.937500	b
495.851252	19	0.000000	0.000000	b2
495.851252	19	19006.121094	416.789062	b
497.251319	19	0.000000	0.000000	b2
497.251448	19	19023.726562	423.214844	c
497.480138	19	0.000000	0.000000	c2
0.058842	20	18857.210938	94.816406	a
12.453725	20	0.000000	0.000000	a2
12.453726	20	18888.406250	255.867188	a
39.563705	20	0.000000	0.000000	a2
39.563705	20	18898.976562	266.609375	a
60.073800	20	0.000000	0.000000	a2
60.073800	20	18906.453125	274.097656	a
98.889073	20	0.000000	0.000000	a2
98.889074	20	18941.257812	308.773438	a
113.089742	20	0.000000	0.000000	a2
113.089742	20	18943.191406	310.761719	a
127.299915	20	0.000000	0.000000	a2
127.299915	20	18944.996094	312.472656	a
153.774922	20	0.000000	0.000000	a2
153.774922	20	18962.527344	330.078125	a
168.241020	20	0.000000	0.000000	a2
168.241020	20	18964.332031	332.011719	a
175.444231	20	0.000000	0.000000	a2
175.444231	20	18966.265625	333.855469	a
190.483143	20	0.000000	0.000000	a2
190.483143	20	18974.386719	342.082031	a
197.511809	20	0.000000	0.000000	a2
197.511809	20	18977.609375	345.285156	a
236.163402	20	0.000000	0.000000	a2
236.163402	20	18983.667969	351.210938	a
259.985075	20	0.000000	0.000000	a2
259.985075	20	18997.976562	365.464844	a
301.575180	20	0.000000	0.000000	a2
301.575180	20	19048.765625	416.472656	a
341.019519	20	0.000000	0.000000	a2
341.019519	20	19055.468750	423.128906	a
382.268681	20	0.000000	0.000000	a2
382.269865	20	18954.445312	337.097656	b
382.999242	20	0.000000	0.000000	b2
382.999243	20	18959.472656	346.519531	b
383.802952	20	0.000000	0.000000	b2
383.802952	20	18963.339844	353.121094	b
463.558827	20	0.000000	0.000000	b2
463.558827	20	18967.851562	358.667969	b
464.862785	20	0.000000	0.000000	b2
464.862785	20	18972.105469	363.578125	b
465.292706	20	0.000000	0.000000	b2
465.292706	20	18975.070312	367.261719	b
466.831874	20	0.000000	0.000000	b2
466.831874	20	18979.324219	374.441406	b
469.131728	20	0.000000	0.000000	b2
469.131728	20	18983.062500	379.085938	b
470.358137	20	0.000000	0.000000	b2
470.358137	20	18985.898438	382.574219	b
471.579314	20	0.000000	0.000000	b2
471.579314	20	18988.992188	386.601562	b
472.549629	20	0.000000	0.000000	b2
472.549629	20	18991.054688	391.191406	b
472.800531	20	0.000000	0.000000	b2
472.800531	20	18991.441406	391.933594	b
474.125833	20	0.000000	0.000000	b2
474.125834	20	18995.097656	395.503906	b
474.955789	20	0.000000	0.000000	b2
474.955789	20	18998.652344	399.105469	b
475.131709	20	0.000000	0.000000	b2
475.131709	20	19002.734375	403.191406	b
476.126816	20	0.000000	0.000000	b2
476.126816	20	19005.285156	405.742188	b
477.411546	20	0.000000	0.000000	b2
477.411546	20	19009.925781	413.503906	b
477.825332	20	0.000000	0.000000	b2
477.825332	20	19014.003906	417.437500	b
478.192833	20	0.000000	0.000000	b2
478.192833	20	19016.429688	419.800781	b
478.485913	20	0.000000	0.000000	b2
478.485914	20	19018.753906	422.210938	b
479.524688	20	0.000000	0.000000	b2
479.524689	20	19022.460938	427.871094	b
480.860700	20	0.000000	0.000000	b2
480.860700	20	19026.785156	432.367188	b
482.811285	20	0.000000	0.000000	b2
482.811285	20	19031.089844	436.546875	b
483.568910	20	0.000000	0.000000	b2
483.568910	20	19033.820312	439.281250	b
488.795881	20	0.000000	0.000000	b2
488.795881	20	19039.339844	446.757812	b
490.914543	20	0.000000	0.000000	b2
490.914543	20	19042.656250	450.265625	b
494.382174	20	0.000000	0.000000	b2
494.382175	20	19046.539062	454.144531	b
496.705947	20	0.000000	0.000000	b2
496.705947	20	19049.003906	458.363281	b
497.217948	20	0.000000	0.000000	b2
497.217948	20	19053.000000	463.414062	b
497.301456	20	0.000000	0.000000	b2
497.301456	20	19054.804688	468.800781	b
498.157489	20	0.000000	0.000000	b2
498.157489	20	19057.117188	472.160156	b
499.114455	20	0.000000	0.000000	b2
499.114574	20	19074.003906	475.292969	c
499.342270	20	0.000000	0.000000	c2
499.342271	20	19074.003906	490.109375	c
500.859354	20	0.000000	0.000000	c2
500.859354	20	19104.652344	523.433594	c
506.442050	20	0.000000	0.000000	c2
0.055909	21	18857.210938	94.621094	a
13.127710	21	0.000000	0.000000	a2
13.127710	21	18898.203125	265.484375	a
49.133675	21	0.000000	0.000000	a2
49.133675	21	18910.578125	278.093750	a
55.977703	21	0.000000	0.000000	a2
55.977704	21	18911.996094	279.503906	a
80.026611	21	0.000000	0.000000	a2
80.026611	21	18930.558594	297.976562	a
87.056532	21	0.000000	0.000000	a2
87.056532	21	18931.460938	298.757812	a
101.750059	21	0.000000	0.000000	a2
101.750059	21	18933.136719	300.679688	a
140.341829	21	0.000000	0.000000	a2
140.341829	21	18964.718750	332.160156	a
155.493351	21	0.000000	0.000000	a2
155.493351	21	18965.878906	333.234375	a
170.752435	21	0.000000	0.000000	a2
170.752436	21	18967.296875	334.617188	a
178.321364	21	0.000000	0.000000	a2
178.321364	21	18971.937500	339.460938	a
201.608877	21	0.000000	0.000000	a2
201.608877	21	18979.671875	347.171875	a
242.400148	21	0.000000	0.000000	a2
242.400148	21	18990.886719	358.234375	a
258.463496	21	0.000000	0.000000	a2
258.463496	21	18997.332031	364.703125	a
275.651351	21	0.000000	0.000000	a2
275.651351	21	19019.375000	386.683594	a
299.573404	21	0.000000	0.000000	a2
299.573404	21	19021.437500	388.882812	a
341.031149	21	0.000000	0.000000	a2
341.032653	21	18904.429688	286.898438	b
344.515160	21	0.000000	0.000000	b2
344.515161	21	18908.425781	292.214844	b
464.092632	21	0.000000	0.000000	b2
464.092632	21	18912.937500	300.839844	b
464.670064	21	0.000000	0.000000	b2
464.670064	21	18917.191406	307.757812	b
464.792012	21	0.000000	0.000000	b2
464.792012	21	18920.800781	312.000000	b
465.702910	21	0.000000	0.000000	b2
465.702910	21	18925.054688	317.230469	b
466.390154	21	0.000000	0.000000	b2
466.390154	21	18928.921875	323.996094	b
466.897522	21	0.000000	0.000000	b2
466.897522	21	18931.757812	327.507812	b
469.711559	21	0.000000	0.000000	b2
469.711559	21	18934.851562	331.570312	b
470.378541	21	0.000000	0.000000	b2
470.378541	21	18937.558594	334.726562	b
470.854870	21	0.000000	0.000000	b2
470.854870	21	18937.945312	335.476562	b
471.349743	21	0.000000	0.000000	b2
471.349744	21	18941.562500	339.007812	b
472.488600	21	0.000000	0.000000	b2
472.488600	21	18945.113281	344.648438	b
473.825906	21	0.000000	0.000000	b2
473.825906	21	18949.195312	348.746094	b
474.757175	21	0.000000	0.000000	b2
474.757176	21	18951.765625	351.296875	b
476.263076	21	0.000000	0.000000	b2
476.263076	21	18957.343750	357.031250	b
476.689409	21	0.000000	0.000000	b2
476.689409	21	18961.054688	362.593750	b
477.435988	21	0.000000	0.000000	b2
477.435988	21	18963.933594	365.601562	b
478.028677	21	0.000000	0.000000	b2
478.028677	21	18966.296875	367.753906	b
478.354472	21	0.000000	0.000000	b2
478.354472	21	18970.011719	371.679688	b
479.098473	21	0.000000	0.000000	b2
479.098473	21	18974.515625	378.144531	b
481.117578	21	0.000000	0.000000	b2
481.117578	21	18978.750000	383.261719	b
481.607141	21	0.000000	0.000000	b2
481.607141	21	18981.660156	386.007812	b
487.515463	21	0.000000	0.000000	b2
487.515463	21	18987.425781	391.804688	b
489.359484	21	0.000000	0.000000	b2
489.359484	21	18990.906250	397.281250	b
492.494480	21	0.000000	0.000000	b2
492.494480	21	18994.738281	401.238281	b
492.682744	21	0.000000	0.000000	b2
492.682744	21	18996.414062	402.785156	b
494.183590	21	0.000000	0.000000	b2
494.183590	21	19000.539062	407.832031	b
495.744814	21	0.000000	0.000000	b2
495.744814	21	19002.214844	410.296875	b
496.478581	21	0.000000	0.000000	b2
496.478582	21	19004.343750	412.898438	b
497.895851	21	0.000000	0.000000	b2
497.895851	21	19006.980469	419.894531	b
498.511237	21	0.000000	0.000000	b2
498.511369	21	19025.246094	424.550781	c
498.745187	21	0.000000	0.000000	c2
0.057497	22	18857.210938	94.625000	a
5.589273	22	0.000000	0.000000	a2
5.589273	22	18869.843750	198.535156	a
31.928803	22	0.000000	0.000000	a2
31.928804	22	18884.796875	246.093750	a
44.960589	22	0.000000	0.000000	a2
44.960589	22	18888.277344	255.695312	a
59.229000	22	0.000000	0.000000	a2
59.229000	22	18900.652344	268.050781	a
86.904456	22	0.000000	0.000000	a2
86.904456	22	18909.289062	276.570312	a
100.637028	22	0.000000	0.000000	a2
100.637028	22	18911.222656	278.675781	a
136.566991	22	0.000000	0.000000	a2
136.566991	22	18945.640625	313.000000	a
158.695467	22	0.000000	0.000000	a2
158.695467	22	18947.832031	315.140625	a
180.934420	22	0.000000	0.000000	a2
180.934420	22	18950.539062	317.859375	a
203.293825	22	0.000000	0.000000	a2
203.293825	22	18963.816406	331.007812	a
225.606719	22	0.000000	0.000000	a2
225.606719	22	18970.519531	337.835938	a
233.036453	22	0.000000	0.000000	a2
233.036453	22	18971.679688	339.042969	a
272.841746	22	0.000000	0.000000	a2
272.841746	22	18990.500000	357.886719	a
280.646728	22	0.000000	0.000000	a2
280.646728	22	18999.652344	367.019531	a
320.234869	22	0.000000	0.000000	a2
320.234869	22	19004.292969	371.574219	a
344.030732	22	0.000000	0.000000	a2
344.031943	22	18869.062500	251.523438	b
463.840589	22	0.000000	0.000000	b2
463.840589	22	18873.960938	261.296875	b
464.496876	22	0.000000	0.000000	b2
464.496876	22	18878.343750	266.214844	b
465.400066	22	0.000000	0.000000	b2
465.400066	22	18881.953125	272.480469	b
466.668373	22	0.000000	0.000000	b2
466.668373	22	18887.238281	278.828125	b
469.335338	22	0.000000	0.000000	b2
469.335338	22	18891.105469	283.531250	b
470.336786	22	0.000000	0.000000	b2
470.336786	22	18893.941406	289.121094	b
471.692858	22	0.000000	0.000000	b2
471.692858	22	18897.035156	293.171875	b
472.329360	22	0.000000	0.000000	b2
472.329360	22	18899.742188	296.636719	b
472.674314	22	0.000000	0.000000	b2
472.674314	22	18900.257812	297.156250	b
472.870815	22	0.000000	0.000000	b2
472.870815	22	18904.195312	301.136719	b
473.846249	22	0.000000	0.000000	b2
473.846250	22	18907.875000	304.746094	b
475.319561	22	0.000000	0.000000	b2
475.319561	22	18912.214844	311.214844	b
476.625026	22	0.000000	0.000000	b2
476.625026	22	18914.863281	313.730469	b
477.188648	22	0.000000	0.000000	b2
477.188649	22	18920.500000	319.519531	b
478.439891	22	0.000000	0.000000	b2
478.439891	22	18924.300781	323.312500	b
479.396697	22	0.000000	0.000000	b2
479.396697	22	18927.007812	328.058594	b
479.988315	22	0.000000	0.000000	b2
479.988315	22	18929.566406	330.679688	b
481.978414	22	0.000000	0.000000	b2
481.978414	22	18933.433594	334.347656	b
482.346757	22	0.000000	0.000000	b2
482.346757	22	18937.832031	339.531250	b
484.439156	22	0.000000	0.000000	b2
484.439156	22	18942.312500	345.972656	b
485.116258	22	0.000000	0.000000	b2
485.116258	22	18945.082031	348.917969	b
488.425252	22	0.000000	0.000000	b2
488.425252	22	18950.746094	354.449219	b
491.285253	22	0.000000	0.000000	b2
491.285253	22	18954.273438	357.945312	b
491.654950	22	0.000000	0.000000	b2
491.654951	22	18958.132812	363.933594	b
492.035276	22	0.000000	0.000000	b2
492.035276	22	18959.851562	365.527344	b
494.754053	22	0.000000	0.000000	b2
494.754053	22	18963.976562	370.593750	b
495.771695	22	0.000000	0.000000	b2
495.771695	22	18966.039062	373.332031	b
497.556981	22	0.000000	0.000000	b2
497.556981	22	18967.960938	375.777344	b
498.742142	22	0.000000	0.000000	b2
498.742142	22	18970.296875	379.242188	b
498.883150	22	0.000000	0.000000	b2
498.883150	22	18973.777344	385.640625	b
499.307161	22	0.000000	0.000000	b2
499.307652	22	18990.695312	391.277344	c
499.539805	22	0.000000	0.000000	c2
499.539806	22	18990.695312	404.046875	c
506.050637	22	0.000000	0.000000	c2
0.056087	23	18857.210938	94.625000	a
18.943533	23	0.000000	0.000000	a2
18.943533	23	18906.324219	273.839844	a
53.814296	23	0.000000	0.000000	a2
53.814296	23	18916.636719	286.066406	a
88.382205	23	0.000000	0.000000	a2
88.382206	23	18922.179688	291.605469	a
127.309110	23	0.000000	0.000000	a2
127.309110	23	18944.351562	313.781250	a
162.895886	23	0.000000	0.000000	a2
162.895886	23	18947.960938	319.160156	a
184.351613	23	0.000000	0.000000	a2
184.351613	23	18951.054688	324.226562	a
229.204197	23	0.000000	0.000000	a2
229.204197	23	18975.804688	350.972656	a
265.841758	23	0.000000	0.000000	a2
265.841759	23	18978.769531	355.765625	a
272.951302	23	0.000000	0.000000	a2
272.951303	23	18979.800781	356.558594	a
309.116832	23	0.000000	0.000000	a2
309.116833	23	18984.957031	363.570312	a
323.476456	23	0.000000	0.000000	a2
323.476456	23	18989.464844	368.394531	a
345.861439	23	0.000000	0.000000	a2
345.861439	23	18992.300781	373.117188	a
383.168234	23	0.000000	0.000000	a2
383.168234	23	19013.699219	396.414062	a
412.592424	23	0.000000	0.000000	a2
412.592424	23	19027.363281	411.910156	a
449.189783	23	0.000000	0.000000	a2
449.189783	23	19030.199219	414.796875	a
462.961555	23	0.000000	0.000000	a2
462.963147	23	18897.242188	296.753906	b
463.525334	23	0.000000	0.000000	b2
463.525335	23	18901.625000	306.960938	b
463.731110	23	0.000000	0.000000	b2
463.731110	23	18905.621094	311.832031	b
464.546498	23	0.000000	0.000000	b2
464.546498	23	18910.906250	320.039062	b
465.635503	23	0.000000	0.000000	b2
465.635503	23	18915.160156	325.343750	b
466.840120	23	0.000000	0.000000	b2
466.840120	23	18918.382812	329.257812	b
467.595368	23	0.000000	0.000000	b2
467.595369	23	18921.605469	335.238281	b
468.407546	23	0.000000	0.000000	b2
468.407546	23	18924.312500	338.726562	b
469.037915	23	0.000000	0.000000	b2
469.037915	23	18924.828125	339.273438	b
470.405582	23	0.000000	0.000000	b2
470.405582	23	18928.765625	343.128906	b
470.757260	23	0.000000	0.000000	b2
470.757261	23	18932.355469	346.925781	b
471.753462	23	0.000000	0.000000	b2
471.753462	23	18936.671875	353.125000	b
471.983002	23	0.000000	0.000000	b2
471.983002	23	18939.390625	355.820312	b
472.200184	23	0.000000	0.000000	b2
472.200184	23	18945.300781	361.886719	b
472.461913	23	0.000000	0.000000	b2
472.461914	23	18949.335938	365.945312	b
473.407568	23	0.000000	0.000000	b2
473.407569	23	18952.421875	369.078125	b
474.775173	23	0.000000	0.000000	b2
474.775174	23	18954.613281	373.085938	b
475.164536	23	0.000000	0.000000	b2
475.164537	23	18958.449219	376.898438	b
476.617946	23	0.000000	0.000000	b2
476.617946	23	18962.648438	381.203125	b
477.741996	23	0.000000	0.000000	b2
477.741996	23	18967.144531	385.703125	b
478.728266	23	0.000000	0.000000	b2
478.728266	23	18970.011719	390.703125	b
488.761482	23	0.000000	0.000000	b2
488.761482	23	18975.972656	397.316406	b
491.633329	23	0.000000	0.000000	b2
491.633329	23	18979.621094	400.847656	b
492.496191	23	0.000000	0.000000	b2
492.496191	23	18983.433594	408.824219	b
493.678679	23	0.000000	0.000000	b2
493.678679	23	18985.136719	410.406250	b
494.360752	23	0.000000	0.000000	b2
494.360752	23	18989.261719	415.488281	b
496.806879	23	0.000000	0.000000	b2
496.806880	23	18991.324219	418.230469	b
500.684456	23	0.000000	0.000000	b2
500.684456	23	18993.640625	421.273438	b
501.919771	23	0.000000	0.000000	b2
501.919771	23	18995.796875	424.093750	b
502.898974	23	0.000000	0.000000	b2
502.898974	23	18999.277344	432.777344	b
503.497679	23	0.000000	0.000000	b2
503.497679	23	19001.210938	435.464844	b
504.484466	23	0.000000	0.000000	b2
504.484591	23	19018.101562	438.417969	c
504.704652	23	0.000000	0.000000	c2
0.054798	24	18857.210938	94.839844	a
21.623747	24	0.000000	0.000000	a2
21.623747	24	18871.648438	202.757812	a
52.305913	24	0.000000	0.000000	a2
52.305913	24	18881.316406	234.953125	a
65.681073	24	0.000000	0.000000	a2
65.681074	24	18903.359375	270.960938	a
106.094449	24	0.000000	0.000000	a2
106.094449	24	18936.875000	304.355469	a
135.768565	24	0.000000	0.000000	a2
135.768566	24	18942.417969	309.941406	a
150.142638	24	0.000000	0.000000	a2
150.142638	24	18944.222656	311.675781	a
178.004690	24	0.000000	0.000000	a2
178.004690	24	18963.300781	331.042969	a
208.030392	24	0.000000	0.000000	a2
208.030392	24	18976.578125	344.250000	a
238.532324	24	0.000000	0.000000	a2
238.532325	24	18980.316406	347.902344	a
245.625616	24	0.000000	0.000000	a2
245.625616	24	18980.960938	348.527344	a
260.231864	24	0.000000	0.000000	a2
260.231864	24	18986.503906	354.078125	a
267.459112	24	0.000000	0.000000	a2
267.459112	24	18987.277344	354.953125	a
274.721253	24	0.000000	0.000000	a2
274.721253	24	18989.726562	357.316406	a
291.435505	24	0.000000	0.000000	a2
291.435505	24	18999.910156	367.382812	a
314.384157	24	0.000000	0.000000	a2
314.384157	24	19001.972656	369.644531	a
335.475945	24	0.000000	0.000000	a2
335.477177	24	18879.144531	261.828125	b
335.587637	24	0.000000	0.000000	b2
335.587637	24	18883.269531	267.382812	b
403.003326	24	0.000000	0.000000	b2
403.003327	24	18888.812500	273.980469	b
403.070997	24	0.000000	0.000000	b2
403.070998	24	18893.968750	281.992188	b
403.782547	24	0.000000	0.000000	b2
403.782547	24	18897.320312	286.113281	b
404.600839	24	0.000000	0.000000	b2
404.600840	24	18900.542969	290.113281	b
404.983209	24	0.000000	0.000000	b2
404.983209	24	18903.250000	293.656250	b
405.211528	24	0.000000	0.000000	b2
405.211529	24	18903.765625	296.179688	b
405.622282	24	0.000000	0.000000	b2
405.622283	24	18907.707031	300.175781	b
406.280457	24	0.000000	0.000000	b2
406.280457	24	18911.566406	303.968750	b
427.338812	24	0.000000	0.000000	b2
427.338813	24	18915.820312	308.253906	b
427.618670	24	0.000000	0.000000	b2
427.618670	24	18918.832031	313.257812	b
467.757270	24	0.000000	0.000000	b2
467.757270	24	18924.906250	324.003906	b
469.116923	24	0.000000	0.000000	b2
469.116923	24	18928.875000	328.023438	b
470.094867	24	0.000000	0.000000	b2
470.094867	24	18931.945312	331.308594	b
470.660749	24	0.000000	0.000000	b2
470.660749	24	18934.539062	333.765625	b
470.767786	24	0.000000	0.000000	b2
470.767786	24	18938.148438	339.316406	b
472.195979	24	0.000000	0.000000	b2
472.195979	24	18942.425781	343.628906	b
473.460444	24	0.000000	0.000000	b2
473.460445	24	18946.917969	348.121094	b
474.531906	24	0.000000	0.000000	b2
474.531907	24	18949.753906	351.058594	b
488.836026	24	0.000000	0.000000	b2
488.836026	24	18955.894531	359.718750	b
490.933061	24	0.000000	0.000000	b2
490.933061	24	18959.476562	363.261719	b
492.662329	24	0.000000	0.000000	b2
492.662329	24	18963.308594	367.355469	b
493.795935	24	0.000000	0.000000	b2
493.795935	24	18965.148438	369.199219	b
495.127414	24	0.000000	0.000000	b2
495.127414	24	18969.273438	376.136719	b
496.291338	24	0.000000	0.000000	b2
496.291338	24	18971.335938	378.859375	b
497.506314	24	0.000000	0.000000	b2
497.506315	24	18973.011719	381.140625	b
499.357694	24	0.000000	0.000000	b2
499.357694	24	18975.203125	384.195312	b
501.524995	24	0.000000	0.000000	b2
501.524995	24	18979.191406	389.417969	b
502.453442	24	0.000000	0.000000	b2
502.453443	24	18981.281250	394.339844	b
504.056818	24	0.000000	0.000000	b2
504.056819	24	18983.343750	397.898438	b
506.163152	24	0.000000	0.000000	b2
506.163304	24	19000.683594	402.191406	c
506.406216	24	0.000000	0.000000	c2
506.406217	24	19000.683594	416.960938	c
509.799217	24	0.000000	0.000000	c2
509.799218	24	19031.339844	451.632812	c
513.240219	24	0.000000	0.000000	c2
513.240219	24	19080.976562	498.425781	c
514.948424	24	0.000000	0.000000	c2
0.055365	25	18857.210938	94.824219	a
9.447263	25	0.000000	0.000000	a2
9.447263	25	18864.171875	180.437500	a
31.933874	25	0.000000	0.000000	a2
31.933875	25	18873.582031	210.714844	a
38.179664	25	0.000000	0.000000	a2
38.179664	25	18889.050781	256.667969	a
70.952719	25	0.000000	0.000000	a2
70.952720	25	18924.628906	292.277344	a
77.762687	25	0.000000	0.000000	a2
77.762688	25	18926.433594	294.089844	a
106.738816	25	0.000000	0.000000	a2
106.738817	25	18930.687500	298.109375	a
114.972688	25	0.000000	0.000000	a2
114.972688	25	18935.972656	303.617188	a
136.855235	25	0.000000	0.000000	a2
136.855235	25	18951.957031	319.585938	a
151.382093	25	0.000000	0.000000	a2
151.382094	25	18953.890625	321.433594	a
173.631370	25	0.000000	0.000000	a2
173.631371	25	18956.726562	324.402344	a
180.714891	25	0.000000	0.000000	a2
180.714892	25	18958.660156	326.382812	a
218.693863	25	0.000000	0.000000	a2
218.693864	25	18965.750000	333.410156	a
225.808468	25	0.000000	0.000000	a2
225.808468	25	18969.230469	336.710938	a
249.875410	25	0.000000	0.000000	a2
249.875410	25	18989.597656	357.218750	a
288.715865	25	0.000000	0.000000	a2
288.715866	25	18994.753906	362.351562	a
310.370540	25	0.000000	0.000000	a2
310.371753	25	18872.457031	255.117188	b
403.196321	25	0.000000	0.000000	b2
403.196322	25	18877.871094	263.003906	b
404.175102	25	0.000000	0.000000	b2
404.175102	25	18883.156250	271.269531	b
404.869819	25	0.000000	0.000000	b2
404.869820	25	18886.507812	275.160156	b
405.184825	25	0.000000	0.000000	b2
405.184825	25	18889.859375	279.460938	b
405.765119	25	0.000000	0.000000	b2
405.765120	25	18892.566406	282.812500	b
405.936086	25	0.000000	0.000000	b2
405.936086	25	18893.082031	283.363281	b
406.156727	25	0.000000	0.000000	b2
406.156728	25	18897.179688	287.625000	b
406.692348	25	0.000000	0.000000	b2
406.692348	25	18901.214844	293.519531	b
427.390445	25	0.000000	0.000000	b2
427.390445	25	18905.636719	298.039062	b
427.883964	25	0.000000	0.000000	b2
427.883964	25	18908.625000	300.886719	b
467.746498	25	0.000000	0.000000	b2
467.746498	25	18914.703125	313.531250	b
467.951858	25	0.000000	0.000000	b2
467.951858	25	18919.007812	317.949219	b
469.184567	25	0.000000	0.000000	b2
469.184567	25	18922.062500	320.937500	b
469.329459	25	0.000000	0.000000	b2
469.329459	25	18924.656250	323.488281	b
471.401807	25	0.000000	0.000000	b2
471.401807	25	18928.687500	327.566406	b
472.183096	25	0.000000	0.000000	b2
472.183096	25	18932.812500	333.644531	b
473.516794	25	0.000000	0.000000	b2
473.516794	25	18937.687500	338.683594	b
474.974141	25	0.000000	0.000000	b2
474.974141	25	18940.699219	341.550781	b
487.166560	25	0.000000	0.000000	b2
487.166560	25	18946.753906	350.277344	b
489.363389	25	0.000000	0.000000	b2
489.363389	25	18950.386719	354.066406	b
491.295984	25	0.000000	0.000000	b2
491.295985	25	18954.265625	357.949219	b
492.545576	25	0.000000	0.000000	b2
492.545577	25	18956.109375	359.800781	b
493.608433	25	0.000000	0.000000	b2
493.608433	25	18960.234375	366.718750	b
495.256213	25	0.000000	0.000000	b2
495.256213	25	18962.296875	369.703125	b
497.564903	25	0.000000	0.000000	b2
497.564904	25	18964.359375	372.300781	b
498.977482	25	0.000000	0.000000	b2
498.977482	25	18966.550781	375.152344	b
500.776651	25	0.000000	0.000000	b2
500.776651	25	18969.902344	379.722656	b
502.309708	25	0.000000	0.000000	b2
502.309709	25	18972.160156	382.812500	b
503.879633	25	0.000000	0.000000	b2
503.879633	25	18974.222656	387.632812	b
505.874652	25	0.000000	0.000000	b2
505.874652	25	18976.855469	392.242188	b
508.236735	25	0.000000	0.000000	b2
508.236882	25	18994.136719	395.628906	c
508.468285	25	0.000000	0.000000	c2
0.055210	26	18857.210938	94.812500	a
15.030400	26	0.000000	0.000000	a2
15.030400	26	18867.652344	190.402344	a
20.199342	26	0.000000	0.000000	a2
20.199342	26	18869.585938	198.597656	a
39.459515	26	0.000000	0.000000	a2
39.459515	26	18900.781250	268.355469	a
56.982840	26	0.000000	0.000000	a2
56.982840	26	18918.441406	286.109375	a
86.428025	26	0.000000	0.000000	a2
86.428025	26	18928.367188	295.996094	a
115.564375	26	0.000000	0.000000	a2
115.564375	26	18933.910156	301.570312	a
141.917194	26	0.000000	0.000000	a2
141.917194	26	18952.988281	320.511719	a
179.347563	26	0.000000	0.000000	a2
179.347563	26	18977.867188	345.429688	a
209.504929	26	0.000000	0.000000	a2
209.504929	26	18982.250000	349.738281	a
239.476769	26	0.000000	0.000000	a2
239.476769	26	18987.535156	354.941406	a
278.008970	26	0.000000	0.000000	a2
278.008970	26	19002.359375	369.835938	a
300.402117	26	0.000000	0.000000	a2
300.402117	26	19004.679688	372.324219	a
322.288910	26	0.000000	0.000000	a2
322.288911	26	19009.449219	377.136719	a
329.792586	26	0.000000	0.000000	a2
329.792587	26	19015.378906	383.042969	a
367.904321	26	0.000000	0.000000	a2
367.904321	26	19019.890625	387.281250	a
402.794415	26	0.000000	0.000000	a2
402.795600	26	18914.675781	297.328125	b
402.950433	26	0.000000	0.000000	b2
402.950433	26	18920.476562	306.738281	b
403.037687	26	0.000000	0.000000	b2
403.037687	26	18924.472656	313.375000	b
403.795507	26	0.000000	0.000000	b2
403.795507	26	18927.824219	317.519531	b
404.061143	26	0.000000	0.000000	b2
404.061143	26	18930.660156	320.972656	b
404.219161	26	0.000000	0.000000	b2
404.219161	26	18931.046875	321.519531	b
404.869189	26	0.000000	0.000000	b2
404.869189	26	18935.214844	325.812500	b
405.100303	26	0.000000	0.000000	b2
405.100303	26	18939.359375	331.859375	b
426.990350	26	0.000000	0.000000	b2
426.990351	26	18943.621094	336.253906	b
427.530814	26	0.000000	0.000000	b2
427.530814	26	18946.777344	339.312500	b
466.935050	26	0.000000	0.000000	b2
466.935050	26	18952.964844	351.187500	b
467.681785	26	0.000000	0.000000	b2
467.681785	26	18957.179688	357.562500	b
468.902673	26	0.000000	0.000000	b2
468.902673	26	18960.582031	360.882812	b
469.116923	26	0.000000	0.000000	b2
469.116923	26	18963.195312	363.378906	b
469.321643	26	0.000000	0.000000	b2
469.321644	26	18967.246094	367.445312	b
470.173760	26	0.000000	0.000000	b2
470.173760	26	18971.761719	373.941406	b
472.280245	26	0.000000	0.000000	b2
472.280246	26	18976.531250	378.750000	b
473.235191	26	0.000000	0.000000	b2
473.235191	26	18979.304688	381.656250	b
487.657769	26	0.000000	0.000000	b2
487.657769	26	18985.609375	390.117188	b
489.767179	26	0.000000	0.000000	b2
489.767179	26	18989.359375	393.718750	b
491.270411	26	0.000000	0.000000	b2
491.270411	26	18993.210938	397.699219	b
491.529963	26	0.000000	0.000000	b2
491.529963	26	18995.078125	399.570312	b
492.482210	26	0.000000	0.000000	b2
492.482211	26	18999.203125	404.496094	b
492.967545	26	0.000000	0.000000	b2
492.967545	26	19001.394531	409.500000	b
494.293267	26	0.000000	0.000000	b2
494.293267	26	19003.328125	411.859375	b
496.029592	26	0.000000	0.000000	b2
496.029592	26	19005.519531	414.945312	b
497.274423	26	0.000000	0.000000	b2
497.274423	26	19009.000000	419.503906	b
498.860944	26	0.000000	0.000000	b2
498.860944	26	19010.933594	422.242188	b
499.784742	26	0.000000	0.000000	b2
499.784742	26	19012.996094	425.000000	b
502.592378	26	0.000000	0.000000	b2
502.592379	26	19015.187500	430.156250	b
504.767414	26	0.000000	0.000000	b2
504.767415	26	19017.671875	433.343750	b
505.818568	26	0.000000	0.000000	b2
505.818712	26	19034.093750	435.613281	c
506.059470	26	0.000000	0.000000	c2
506.059471	26	19034.093750	450.382812	c
512.752667	26	0.000000	0.000000	c2
0.060988	27	18857.210938	94.824219	a
14.850546	27	0.000000	0.000000	a2
14.850547	27	18867.394531	190.128906	a
20.004506	27	0.000000	0.000000	a2
20.004506	27	18869.199219	198.156250	a
39.379768	27	0.000000	0.000000	a2
39.379768	27	18907.355469	274.816406	a
66.421398	27	0.000000	0.000000	a2
66.421398	27	18933.136719	300.578125	a
104.263823	27	0.000000	0.000000	a2
104.263824	27	18946.156250	313.863281	a
111.077221	27	0.000000	0.000000	a2
111.077221	27	18947.058594	314.710938	a
146.652637	27	0.000000	0.000000	a2
146.652638	27	18973.484375	341.171875	a
176.394637	27	0.000000	0.000000	a2
176.394637	27	18988.179688	355.773438	a
198.770247	27	0.000000	0.000000	a2
198.770247	27	18990.886719	358.457031	a
220.969620	27	0.000000	0.000000	a2
220.969620	27	18992.820312	360.347656	a
228.052283	27	0.000000	0.000000	a2
228.052283	27	18995.011719	362.460938	a
235.090399	27	0.000000	0.000000	a2
235.090399	27	18995.785156	363.417969	a
273.547080	27	0.000000	0.000000	a2
273.547080	27	19013.574219	381.023438	a
314.119568	27	0.000000	0.000000	a2
314.119569	27	19051.859375	419.519531	a
344.938939	27	0.000000	0.000000	a2
344.938940	27	19055.082031	422.562500	a
358.919878	27	0.000000	0.000000	a2
358.921084	27	18926.960938	309.621094	b
359.179848	27	0.000000	0.000000	b2
359.179849	27	18930.957031	314.914062	b
360.821654	27	0.000000	0.000000	b2
360.821654	27	18934.437500	319.464844	b
371.484395	27	0.000000	0.000000	b2
371.484395	27	18937.273438	324.824219	b
371.664597	27	0.000000	0.000000	b2
371.664597	27	18937.660156	325.437500	b
371.933502	27	0.000000	0.000000	b2
371.933503	27	18941.835938	329.746094	b
372.655378	27	0.000000	0.000000	b2
372.655379	27	18946.015625	333.894531	b
426.455934	27	0.000000	0.000000	b2
426.455934	27	18950.683594	343.121094	b
427.262041	27	0.000000	0.000000	b2
427.262041	27	18953.753906	346.242188	b
468.135700	27	0.000000	0.000000	b2
468.135700	27	18959.992188	355.859375	b
469.083648	27	0.000000	0.000000	b2
469.083649	27	18964.316406	361.660156	b
469.659259	27	0.000000	0.000000	b2
469.659260	27	18967.660156	367.054688	b
470.006522	27	0.000000	0.000000	b2
470.006522	27	18970.402344	369.886719	b
471.614374	27	0.000000	0.000000	b2
471.614375	27	18974.882812	374.265625	b
472.566797	27	0.000000	0.000000	b2
472.566798	27	18979.390625	378.757812	b
473.385936	27	0.000000	0.000000	b2
473.385936	27	18985.175781	386.539062	b
474.899026	27	0.000000	0.000000	b2
474.899027	27	18987.882812	389.183594	b
488.784990	27	0.000000	0.000000	b2
488.784991	27	18994.164062	395.640625	b
490.882691	27	0.000000	0.000000	b2
490.882691	27	18997.933594	401.371094	b
492.650003	27	0.000000	0.000000	b2
492.650004	27	19001.769531	405.343750	b
492.891554	27	0.000000	0.000000	b2
492.891554	27	19003.628906	407.203125	b
493.861848	27	0.000000	0.000000	b2
493.861848	27	19008.140625	412.652344	b
495.446785	27	0.000000	0.000000	b2
495.446785	27	19010.332031	415.515625	b
497.541908	27	0.000000	0.000000	b2
497.541908	27	19012.394531	420.164062	b
499.111539	27	0.000000	0.000000	b2
499.111539	27	19014.585938	423.273438	b
502.040981	27	0.000000	0.000000	b2
502.040981	27	19018.066406	427.796875	b
502.136617	27	0.000000	0.000000	b2
502.136617	27	19020.000000	430.621094	b
503.476984	27	0.000000	0.000000	b2
503.476984	27	19022.062500	433.382812	b
505.341221	27	0.000000	0.000000	b2
505.341221	27	19024.562500	436.507812	b
507.350903	27	0.000000	0.000000	b2
507.350903	27	19027.093750	441.867188	b
509.383108	27	0.000000	0.000000	b2
509.383108	27	19029.031250	444.652344	b
511.011572	27	0.000000	0.000000	b2
511.011714	27	19046.679688	448.351562	c
511.220567	27	0.000000	0.000000	c2
0.060988	28	18857.210938	94.820312	a
9.412519	28	0.000000	0.000000	a2
9.412520	28	18863.527344	165.875000	a
39.879414	28	0.000000	0.000000	a2
39.879414	28	18885.054688	190.250000	a
62.066688	28	0.000000	0.000000	a2
62.066689	28	18933.394531	245.054688	a
100.865568	28	0.000000	0.000000	a2
100.865568	28	18966.523438	283.062500	a
140.867901	28	0.000000	0.000000	a2
140.867901	28	18973.742188	291.242188	a
164.125591	28	0.000000	0.000000	a2
164.125591	28	18976.449219	294.140625	a
172.226522	28	0.000000	0.000000	a2
172.226522	28	18979.800781	299.867188	a
180.145794	28	0.000000	0.000000	a2
180.145794	28	18989.082031	324.460938	a
203.778477	28	0.000000	0.000000	a2
203.778477	28	18992.046875	335.734375	a
235.407807	28	0.000000	0.000000	a2
235.407807	28	18995.785156	345.582031	a
259.048157	28	0.000000	0.000000	a2
259.048157	28	18998.621094	356.605469	a
266.420031	28	0.000000	0.000000	a2
266.420031	28	18999.265625	361.300781	a
281.689996	28	0.000000	0.000000	a2
281.689996	28	19001.199219	367.332031	a
313.986199	28	0.000000	0.000000	a2
313.986200	28	19008.160156	390.609375	a
337.449867	28	0.000000	0.000000	a2
337.449867	28	19010.867188	395.222656	a
344.787188	28	0.000000	0.000000	a2
344.788403	28	18870.226562	269.640625	b
360.438144	28	0.000000	0.000000	b2
360.438145	28	18874.738281	276.480469	b
371.252333	28	0.000000	0.000000	b2
371.252333	28	18877.703125	279.910156	b
371.325256	28	0.000000	0.000000	b2
371.325256	28	18878.218750	280.632812	b
372.081516	28	0.000000	0.000000	b2
372.081516	28	18882.480469	284.867188	b
372.138361	28	0.000000	0.000000	b2
372.138361	28	18886.699219	291.140625	b
426.531455	28	0.000000	0.000000	b2
426.531455	28	18891.417969	297.917969	b
426.607009	28	0.000000	0.000000	b2
426.607010	28	18894.875000	301.316406	b
466.917627	28	0.000000	0.000000	b2
466.917628	28	18901.300781	312.527344	b
467.642650	28	0.000000	0.000000	b2
467.642650	28	18905.671875	316.859375	b
468.030643	28	0.000000	0.000000	b2
468.030643	28	18909.046875	320.269531	b
468.170873	28	0.000000	0.000000	b2
468.170874	28	18912.050781	323.167969	b
469.614721	28	0.000000	0.000000	b2
469.614721	28	18916.648438	329.644531	b
470.843188	28	0.000000	0.000000	b2
470.843188	28	18921.226562	336.441406	b
470.990773	28	0.000000	0.000000	b2
470.990773	28	18927.078125	342.093750	b
471.860137	28	0.000000	0.000000	b2
471.860137	28	18930.246094	345.261719	b
488.424485	28	0.000000	0.000000	b2
488.424485	28	18936.210938	353.457031	b
489.706059	28	0.000000	0.000000	b2
489.706060	28	18940.250000	357.437500	b
490.949949	28	0.000000	0.000000	b2
490.949950	28	18944.191406	361.550781	b
492.145415	28	0.000000	0.000000	b2
492.145415	28	18946.117188	363.472656	b
493.318292	28	0.000000	0.000000	b2
493.318292	28	18950.628906	370.988281	b
494.424664	28	0.000000	0.000000	b2
494.424664	28	18952.820312	373.910156	b
494.758637	28	0.000000	0.000000	b2
494.758637	28	18954.753906	376.546875	b
496.112248	28	0.000000	0.000000	b2
496.112248	28	18957.074219	379.664062	b
498.549739	28	0.000000	0.000000	b2
498.549739	28	18960.554688	384.070312	b
499.323876	28	0.000000	0.000000	b2
499.323876	28	18962.617188	389.062500	b
500.748613	28	0.000000	0.000000	b2
500.748613	28	18964.679688	391.683594	b
502.072220	28	0.000000	0.000000	b2
502.072220	28	18967.000000	394.972656	b
504.001179	28	0.000000	0.000000	b2
504.001179	28	18969.320312	397.929688	b
504.678802	28	0.000000	0.000000	b2
504.678803	28	18971.144531	400.480469	b
504.869289	28	0.000000	0.000000	b2
504.869289	28	18973.980469	404.019531	b
507.349492	28	0.000000	0.000000	b2
507.349628	28	18991.085938	409.402344	c
507.585777	28	0.000000	0.000000	c2
507.585778	28	18991.085938	424.167969	c
510.801888	28	0.000000	0.000000	c2
510.801889	28	19021.707031	458.988281	c
514.474521	28	0.000000	0.000000	c2
0.061090	29	18857.210938	94.804688	a
4.299305	29	0.000000	0.000000	a2
4.299305	29	18860.433594	162.531250	a
20.652871	29	0.000000	0.000000	a2
20.652871	29	18871.906250	175.484375	a
58.563147	29	0.000000	0.000000	a2
58.563147	29	18962.140625	277.667969	a
68.049714	29	0.000000	0.000000	a2
68.049714	29	18970.261719	287.125000	a
108.809234	29	0.000000	0.000000	a2
108.809234	29	18977.867188	295.742188	a
132.144378	29	0.000000	0.000000	a2
132.144378	29	18980.703125	298.980469	a
140.366933	29	0.000000	0.000000	a2
140.366933	29	18983.925781	302.597656	a
166.274717	29	0.000000	0.000000	a2
166.274717	29	19014.734375	337.691406	a
207.514658	29	0.000000	0.000000	a2
207.514658	29	19019.632812	343.285156	a
223.247542	29	0.000000	0.000000	a2
223.247543	29	19021.179688	345.101562	a
230.788198	29	0.000000	0.000000	a2
230.788199	29	19022.468750	346.371094	a
246.574541	29	0.000000	0.000000	a2
246.574541	29	19023.886719	348.078125	a
270.454419	29	0.000000	0.000000	a2
270.454419	29	19026.464844	351.046875	a
303.203517	29	0.000000	0.000000	a2
303.203518	29	19030.460938	355.691406	a
319.042400	29	0.000000	0.000000	a2
319.042400	29	19032.007812	357.535156	a
360.389214	29	0.000000	0.000000	a2
360.390423	29	18895.953125	237.371094	b
370.973814	29	0.000000	0.000000	b2
370.973815	29	18899.175781	245.429688	b
371.077818	29	0.000000	0.000000	b2
371.077818	29	18899.820312	246.421875	b
371.687302	29	0.000000	0.000000	b2
371.687303	29	18904.046875	250.574219	b
372.539817	29	0.000000	0.000000	b2
372.539817	29	18908.316406	255.042969	b
427.164894	29	0.000000	0.000000	b2
427.164895	29	18912.949219	263.855469	b
428.207224	29	0.000000	0.000000	b2
428.207224	29	18916.437500	267.296875	b
468.292410	29	0.000000	0.000000	b2
468.292411	29	18923.113281	275.664062	b
468.818396	29	0.000000	0.000000	b2
468.818396	29	18927.546875	281.539062	b
469.918831	29	0.000000	0.000000	b2
469.918831	29	18930.851562	286.933594	b
470.336255	29	0.000000	0.000000	b2
470.336256	29	18933.847656	289.773438	b
470.733916	29	0.000000	0.000000	b2
470.733916	29	18938.476562	294.332031	b
472.769507	29	0.000000	0.000000	b2
472.769507	29	18943.207031	299.945312	b
473.892721	29	0.000000	0.000000	b2
473.892722	29	18948.964844	307.613281	b
474.824862	29	0.000000	0.000000	b2
474.824862	29	18952.296875	310.968750	b
488.775244	29	0.000000	0.000000	b2
488.775244	29	18958.453125	319.332031	b
489.677164	29	0.000000	0.000000	b2
489.677164	29	18962.546875	323.269531	b
490.578804	29	0.000000	0.000000	b2
490.578805	29	18966.550781	327.324219	b
491.011264	29	0.000000	0.000000	b2
491.011265	29	18968.476562	329.253906	b
492.947227	29	0.000000	0.000000	b2
492.947227	29	18972.988281	334.750000	b
494.424144	29	0.000000	0.000000	b2
494.424144	29	18975.179688	339.632812	b
495.223742	29	0.000000	0.000000	b2
495.223742	29	18977.113281	342.292969	b
496.774415	29	0.000000	0.000000	b2
496.774416	29	18979.562500	345.437500	b
498.561726	29	0.000000	0.000000	b2
498.561727	29	18983.042969	349.898438	b
500.929167	29	0.000000	0.000000	b2
500.929167	29	18984.976562	352.863281	b
502.086459	29	0.000000	0.000000	b2
502.086460	29	18987.425781	357.988281	b
504.662076	29	0.000000	0.000000	b2
504.662076	29	18989.746094	361.125000	b
505.795496	29	0.000000	0.000000	b2
505.795497	29	18992.066406	364.062500	b
506.753958	29	0.000000	0.000000	b2
506.753958	29	18993.871094	366.523438	b
507.637923	29	0.000000	0.000000	b2
507.637923	29	18996.707031	370.269531	b
508.684263	29	0.000000	0.000000	b2
508.684263	29	18999.027344	373.468750	b
509.130209	29	0.000000	0.000000	b2
509.130358	29	19015.855469	376.261719	c
509.365633	29	0.000000	0.000000	c2
0.065479	30	18857.210938	94.832031	a
20.821542	30	0.000000	0.000000	a2
20.821542	30	18870.101562	199.160156	a
32.091651	30	0.000000	0.000000	a2
32.091651	30	18873.968750	211.078125	a
37.924151	30	0.000000	0.000000	a2
37.924151	30	18883.378906	241.031250	a
53.935263	30	0.000000	0.000000	a2
53.935263	30	18903.746094	271.449219	a
75.076569	30	0.000000	0.000000	a2
75.076569	30	18911.093750	278.578125	a
110.470635	30	0.000000	0.000000	a2
110.470635	30	18919.601562	287.261719	a
150.514062	30	0.000000	0.000000	a2
150.514063	30	18951.054688	318.542969	a
174.604986	30	0.000000	0.000000	a2
174.604986	30	18984.054688	351.710938	a
197.093082	30	0.000000	0.000000	a2
197.093082	30	18986.503906	354.023438	a
235.314417	30	0.000000	0.000000	a2
235.314417	30	18991.660156	359.261719	a
265.456975	30	0.000000	0.000000	a2
265.456975	30	18994.882812	362.457031	a
303.866152	30	0.000000	0.000000	a2
303.866152	30	18999.265625	366.949219	a
310.963047	30	0.000000	0.000000	a2
310.963048	30	19000.425781	368.128906	a
348.999973	30	0.000000	0.000000	a2
348.999974	30	19006.226562	373.929688	a
363.669247	30	0.000000	0.000000	a2
363.669247	30	19007.773438	375.253906	a
370.708555	30	0.000000	0.000000	a2
370.709793	30	18865.683594	248.351562	b
370.879184	30	0.000000	0.000000	b2
370.879184	30	18866.328125	251.113281	b
370.921215	30	0.000000	0.000000	b2
370.921215	30	18870.718750	256.195312	b
371.294092	30	0.000000	0.000000	b2
371.294093	30	18874.968750	260.511719	b
427.447747	30	0.000000	0.000000	b2
427.447748	30	18879.781250	269.238281	b
427.989705	30	0.000000	0.000000	b2
427.989705	30	18883.261719	272.585938	b
466.913708	30	0.000000	0.000000	b2
466.913709	30	18889.882812	279.992188	b
467.545460	30	0.000000	0.000000	b2
467.545460	30	18894.414062	286.464844	b
468.067590	30	0.000000	0.000000	b2
468.067590	30	18897.921875	290.019531	b
468.776053	30	0.000000	0.000000	b2
468.776053	30	18901.105469	293.843750	b
468.970760	30	0.000000	0.000000	b2
468.970761	30	18905.753906	298.617188	b
469.294970	30	0.000000	0.000000	b2
469.294971	30	18910.660156	306.015625	b
469.820396	30	0.000000	0.000000	b2
469.820397	30	18916.449219	311.746094	b
470.115691	30	0.000000	0.000000	b2
470.115692	30	18919.777344	315.867188	b
488.788455	30	0.000000	0.000000	b2
488.788456	30	18926.722656	325.871094	b
489.662640	30	0.000000	0.000000	b2
489.662640	30	18931.351562	330.515625	b
492.453984	30	0.000000	0.000000	b2
492.453985	30	18935.460938	334.593750	b
492.966696	30	0.000000	0.000000	b2
492.966697	30	18937.429688	336.523438	b
493.733575	30	0.000000	0.000000	b2
493.733576	30	18941.941406	344.062500	b
494.574049	30	0.000000	0.000000	b2
494.574049	30	18944.132812	346.972656	b
494.758340	30	0.000000	0.000000	b2
494.758340	30	18946.066406	349.628906	b
496.723813	30	0.000000	0.000000	b2
496.723813	30	18948.515625	352.722656	b
497.775870	30	0.000000	0.000000	b2
497.775870	30	18951.996094	357.191406	b
499.500914	30	0.000000	0.000000	b2
499.500914	30	18954.058594	362.203125	b
500.807774	30	0.000000	0.000000	b2
500.807774	30	18956.378906	365.222656	b
504.016468	30	0.000000	0.000000	b2
504.016468	30	18958.828125	368.406250	b
505.363791	30	0.000000	0.000000	b2
505.363791	30	18961.019531	371.355469	b
507.269706	30	0.000000	0.000000	b2
507.269706	30	18962.695312	373.644531	b
508.004637	30	0.000000	0.000000	b2
508.004637	30	18965.531250	377.390625	b
508.631736	30	0.000000	0.000000	b2
508.631736	30	18967.980469	382.738281	b
508.983897	30	0.000000	0.000000	b2
508.983897	30	18970.121094	385.468750	b
510.516439	30	0.000000	0.000000	b2
510.516948	30	18986.605469	390.101562	c
510.745382	30	0.000000	0.000000	c2
510.745383	30	18986.605469	403.019531	c
514.078272	30	0.000000	0.000000	c2
0.055389	31	18857.210938	94.871094	a
8.417734	31	0.000000	0.000000	a2
8.417734	31	18860.433594	168.539062	a
26.938444	31	0.000000	0.000000	a2
26.938444	31	18862.496094	174.882812	a
32.738426	31	0.000000	0.000000	a2
32.738427	31	18872.421875	209.703125	a
40.238119	31	0.000000	0.000000	a2
40.238119	31	18880.800781	234.433594	a
52.389640	31	0.000000	0.000000	a2
52.389640	31	18882.218750	239.882812	a
84.759511	31	0.000000	0.000000	a2
84.759511	31	18883.121094	242.804688	a
104.852428	31	0.000000	0.000000	a2
104.852428	31	18886.601562	254.371094	a
129.714851	31	0.000000	0.000000	a2
129.714851	31	18889.566406	257.234375	a
160.521083	31	0.000000	0.000000	a2
160.521083	31	18890.339844	257.984375	a
185.107109	31	0.000000	0.000000	a2
185.107109	31	18891.242188	258.972656	a
197.431203	31	0.000000	0.000000	a2
197.431203	31	18892.531250	260.285156	a
215.860745	31	0.000000	0.000000	a2
215.860746	31	18893.304688	261.050781	a
234.205861	31	0.000000	0.000000	a2
234.205861	31	18894.078125	261.820312	a
259.102073	31	0.000000	0.000000	a2
259.102073	31	18896.269531	263.914062	a
265.320262	31	0.000000	0.000000	a2
265.320262	31	18897.042969	264.523438	a
277.928855	31	0.000000	0.000000	a2
277.930100	31	18755.140625	135.851562	b
337.834964	31	0.000000	0.000000	b2
337.834965	31	18759.585938	141.003906	b
349.367476	31	0.000000	0.000000	b2
349.367476	31	18763.929688	145.289062	b
426.553789	31	0.000000	0.000000	b2
426.553789	31	18768.800781	151.589844	b
426.727076	31	0.000000	0.000000	b2
426.727077	31	18772.347656	157.167969	b
468.006702	31	0.000000	0.000000	b2
468.006702	31	18779.160156	164.132812	b
468.071028	31	0.000000	0.000000	b2
468.071028	31	18783.589844	168.730469	b
468.335656	31	0.000000	0.000000	b2
468.335656	31	18787.109375	174.121094	b
468.777825	31	0.000000	0.000000	b2
468.777825	31	18790.285156	177.468750	b
469.235395	31	0.000000	0.000000	b2
469.235396	31	18794.945312	182.296875	b
470.926937	31	0.000000	0.000000	b2
470.926937	31	18800.250000	187.812500	b
472.557826	31	0.000000	0.000000	b2
472.557826	31	18806.113281	195.664062	b
473.420124	31	0.000000	0.000000	b2
473.420125	31	18809.574219	199.738281	b
488.820868	31	0.000000	0.000000	b2
488.820868	31	18816.421875	208.699219	b
490.946880	31	0.000000	0.000000	b2
490.946880	31	18821.656250	213.878906	b
494.392033	31	0.000000	0.000000	b2
494.392033	31	18825.894531	218.199219	b
495.848080	31	0.000000	0.000000	b2
495.848080	31	18827.570312	219.839844	b
497.914480	31	0.000000	0.000000	b2
497.914481	31	18832.082031	227.378906	b
498.312303	31	0.000000	0.000000	b2
498.312303	31	18834.273438	230.371094	b
500.726115	31	0.000000	0.000000	b2
500.726115	31	18836.335938	233.058594	b
501.142550	31	0.000000	0.000000	b2
501.142550	31	18838.656250	236.214844	b
502.403121	31	0.000000	0.000000	b2
502.403121	31	18842.781250	241.203125	b
504.156193	31	0.000000	0.000000	b2
504.156193	31	18844.843750	244.191406	b
504.374659	31	0.000000	0.000000	b2
504.374659	31	18847.164062	249.335938	b
505.431951	31	0.000000	0.000000	b2
505.431951	31	18849.613281	252.476562	b
507.616343	31	0.000000	0.000000	b2
507.616343	31	18851.804688	255.390625	b
509.654350	31	0.000000	0.000000	b2
509.654350	31	18853.781250	258.121094	b
510.174713	31	0.000000	0.000000	b2
510.174713	31	18856.488281	261.832031	b
512.673032	31	0.000000	0.000000	b2
512.673033	31	18859.500000	265.828125	b
512.914549	31	0.000000	0.000000	b2
512.914549	31	18861.980469	270.898438	b
513.056942	31	0.000000	0.000000	b2
513.056942	31	18863.656250	273.316406	b
513.716199	31	0.000000	0.000000	b2
513.716712	31	18880.441406	278.031250	c
513.919880	31	0.000000	0.000000	c2


==> figures/data/1S_b0_discussion_2.dat <==
time	rank	vm_size	vm_rss	step
0.060337	0	18858.718750	96.230469	a
21.640381	0	0.000000	0.000000	a2
21.640381	0	18876.765625	215.941406	a
34.243478	0	0.000000	0.000000	a2
34.243478	0	18897.519531	264.863281	a
53.552086	0	0.000000	0.000000	a2
53.552086	0	18901.773438	269.363281	a
59.693110	0	0.000000	0.000000	a2
59.693110	0	18903.449219	272.980469	a
96.116573	0	0.000000	0.000000	a2
96.116573	0	18944.699219	313.957031	a
103.042270	0	0.000000	0.000000	a2
103.042271	0	18945.730469	315.246094	a
117.334785	0	0.000000	0.000000	a2
117.334785	0	18947.535156	317.000000	a
141.773558	0	0.000000	0.000000	a2
141.773558	0	18959.265625	330.445312	a
180.539940	0	0.000000	0.000000	a2
180.539940	0	18976.152344	349.214844	a
195.398390	0	0.000000	0.000000	a2
195.398390	0	18977.828125	351.136719	a
217.980039	0	0.000000	0.000000	a2
217.980039	0	18980.535156	355.640625	a
243.989623	0	0.000000	0.000000	a2
243.989623	0	19000.515625	375.429688	a
251.254168	0	0.000000	0.000000	a2
251.254168	0	19001.289062	376.304688	a
290.636380	0	0.000000	0.000000	a2
290.636380	0	19008.636719	385.507812	a
320.879879	0	0.000000	0.000000	a2
320.879879	0	19011.859375	390.886719	a
335.686141	0	0.000000	0.000000	a2
335.687724	0	18870.785156	264.644531	b
345.237661	0	0.000000	0.000000	b2
345.237661	0	18875.230469	270.789062	b
421.182168	0	0.000000	0.000000	b2
421.182169	0	18881.125000	281.398438	b
421.824221	0	0.000000	0.000000	b2
421.824221	0	18884.605469	287.515625	b
450.722944	0	0.000000	0.000000	b2
450.722944	0	18891.179688	295.468750	b
451.488048	0	0.000000	0.000000	b2
451.488048	0	18894.015625	298.773438	b
452.093349	0	0.000000	0.000000	b2
452.093349	0	18897.238281	304.507812	b
452.663226	0	0.000000	0.000000	b2
452.663226	0	18900.332031	308.308594	b
452.904849	0	0.000000	0.000000	b2
452.904849	0	18904.714844	313.871094	b
453.448973	0	0.000000	0.000000	b2
453.448973	0	18909.871094	320.031250	b
454.533423	0	0.000000	0.000000	b2
454.533423	0	18915.542969	330.785156	b
455.743429	0	0.000000	0.000000	b2
455.743429	0	18918.765625	334.648438	b
486.929053	0	0.000000	0.000000	b2
486.929053	0	18925.210938	344.593750	b
487.480847	0	0.000000	0.000000	b2
487.480847	0	18929.980469	350.347656	b
489.513319	0	0.000000	0.000000	b2
489.513319	0	18934.105469	355.750000	b
489.642575	0	0.000000	0.000000	b2
489.642575	0	18935.910156	358.101562	b
490.498346	0	0.000000	0.000000	b2
490.498346	0	18940.421875	364.492188	b
491.876628	0	0.000000	0.000000	b2
491.876628	0	18942.714844	366.894531	b
492.948289	0	0.000000	0.000000	b2
492.948289	0	18944.949219	369.019531	b
494.328188	0	0.000000	0.000000	b2
494.328188	0	18947.519531	373.617188	b
497.911188	0	0.000000	0.000000	b2
497.911188	0	18951.843750	377.945312	b
499.823040	0	0.000000	0.000000	b2
499.823040	0	18954.210938	380.214844	b
501.390674	0	0.000000	0.000000	b2
501.390674	0	18956.750000	384.761719	b
502.363872	0	0.000000	0.000000	b2
502.363872	0	18959.390625	387.273438	b
504.599621	0	0.000000	0.000000	b2
504.599621	0	18962.105469	389.984375	b
508.398522	0	0.000000	0.000000	b2
508.398522	0	18964.617188	395.195312	b
510.048869	0	0.000000	0.000000	b2
510.048869	0	18967.808594	398.425781	b
514.679091	0	0.000000	0.000000	b2
514.679091	0	18970.421875	405.890625	b
516.008363	0	0.000000	0.000000	b2
516.008363	0	18973.011719	410.312500	b
517.659087	0	0.000000	0.000000	b2
517.659087	0	18974.882812	412.316406	b
518.219132	0	0.000000	0.000000	b2
518.219133	0	18976.921875	414.488281	b
518.416289	0	0.000000	0.000000	b2
518.416414	0	18992.285156	414.972656	c
518.647396	0	0.000000	0.000000	c2
518.647397	0	18992.285156	429.804688	c
520.199928	0	0.000000	0.000000	c2
520.199928	0	19022.937500	463.648438	c
521.602186	0	0.000000	0.000000	c2
521.602186	0	19072.648438	510.285156	c
521.818742	0	0.000000	0.000000	c2
521.818743	0	19151.613281	577.867188	c
533.717587	0	0.000000	0.000000	c2
533.717587	0	19268.644531	662.363281	c
545.486296	0	0.000000	0.000000	c2
0.060692	1	18858.718750	96.320312	a
22.186088	1	0.000000	0.000000	a2
22.186088	1	18874.445312	209.679688	a
35.350490	1	0.000000	0.000000	a2
35.350490	1	18896.230469	263.707031	a
55.470552	1	0.000000	0.000000	a2
55.470552	1	18900.226562	267.816406	a
61.902246	1	0.000000	0.000000	a2
61.902246	1	18901.257812	268.902344	a
98.620273	1	0.000000	0.000000	a2
98.620273	1	18943.796875	311.402344	a
105.554546	1	0.000000	0.000000	a2
105.554546	1	18944.699219	312.359375	a
119.945706	1	0.000000	0.000000	a2
119.945706	1	18946.503906	314.128906	a
144.575061	1	0.000000	0.000000	a2
144.575061	1	18958.621094	326.046875	a
185.181352	1	0.000000	0.000000	a2
185.181352	1	19000.515625	367.949219	a
200.465240	1	0.000000	0.000000	a2
200.465240	1	19002.578125	370.246094	a
223.718732	1	0.000000	0.000000	a2
223.718732	1	19005.285156	372.769531	a
251.344906	1	0.000000	0.000000	a2
251.344906	1	19025.781250	393.214844	a
258.763119	1	0.000000	0.000000	a2
258.763119	1	19026.554688	394.144531	a
298.852892	1	0.000000	0.000000	a2
298.852892	1	19031.839844	399.390625	a
329.905028	1	0.000000	0.000000	a2
329.905028	1	19035.449219	403.046875	a
345.064526	1	0.000000	0.000000	a2
345.065697	1	18893.785156	276.417969	b
420.595062	1	0.000000	0.000000	b2
420.595062	1	18900.343750	285.558594	b
421.276130	1	0.000000	0.000000	b2
421.276130	1	18903.953125	289.777344	b
449.265973	1	0.000000	0.000000	b2
449.265973	1	18910.398438	299.605469	b
450.098772	1	0.000000	0.000000	b2
450.098772	1	18913.234375	302.914062	b
450.750751	1	0.000000	0.000000	b2
450.750751	1	18916.585938	306.917969	b
451.460101	1	0.000000	0.000000	b2
451.460101	1	18919.550781	312.539062	b
452.259834	1	0.000000	0.000000	b2
452.259834	1	18924.062500	318.062500	b
452.575685	1	0.000000	0.000000	b2
452.575685	1	18929.218750	324.250000	b
453.135511	1	0.000000	0.000000	b2
453.135511	1	18935.406250	333.636719	b
453.303668	1	0.000000	0.000000	b2
453.303668	1	18938.628906	337.804688	b
488.295843	1	0.000000	0.000000	b2
488.295843	1	18945.332031	345.558594	b
488.449387	1	0.000000	0.000000	b2
488.449387	1	18950.101562	353.671875	b
489.964748	1	0.000000	0.000000	b2
489.964748	1	18954.226562	358.875000	b
490.575791	1	0.000000	0.000000	b2
490.575791	1	18956.031250	361.207031	b
490.792143	1	0.000000	0.000000	b2
490.792143	1	18960.796875	365.843750	b
491.429634	1	0.000000	0.000000	b2
491.429634	1	18962.988281	370.140625	b
492.496722	1	0.000000	0.000000	b2
492.496722	1	18965.171875	372.230469	b
494.010633	1	0.000000	0.000000	b2
494.010633	1	18967.789062	374.992188	b
497.912747	1	0.000000	0.000000	b2
497.912747	1	18972.117188	379.312500	b
499.580392	1	0.000000	0.000000	b2
499.580392	1	18974.476562	381.570312	b
500.707572	1	0.000000	0.000000	b2
500.707572	1	18977.160156	386.222656	b
502.505468	1	0.000000	0.000000	b2
502.505468	1	18979.683594	388.660156	b
503.817384	1	0.000000	0.000000	b2
503.817384	1	18982.199219	391.191406	b
509.665300	1	0.000000	0.000000	b2
509.665301	1	18985.035156	396.187500	b
510.050967	1	0.000000	0.000000	b2
510.050967	1	18988.261719	400.335938	b
513.322013	1	0.000000	0.000000	b2
513.322014	1	18990.781250	406.484375	b
514.525237	1	0.000000	0.000000	b2
514.525237	1	18993.234375	409.144531	b
517.058058	1	0.000000	0.000000	b2
517.058058	1	18995.222656	412.980469	b
518.754225	1	0.000000	0.000000	b2
518.754225	1	18997.261719	415.136719	b
518.887975	1	0.000000	0.000000	b2
518.887975	1	18997.769531	415.410156	b
519.588710	1	0.000000	0.000000	b2
519.588843	1	19014.703125	418.449219	c
519.814647	1	0.000000	0.000000	c2
0.059351	2	18858.718750	98.320312	a
4.393386	2	0.000000	0.000000	a2
4.393386	2	18862.457031	174.472656	a
40.568070	2	0.000000	0.000000	a2
40.568070	2	18950.628906	320.160156	a
69.387290	2	0.000000	0.000000	a2
69.387290	2	18955.269531	324.894531	a
76.190590	2	0.000000	0.000000	a2
76.190590	2	18956.300781	325.917969	a
94.978771	2	0.000000	0.000000	a2
94.978771	2	18972.929688	342.390625	a
125.521299	2	0.000000	0.000000	a2
125.521299	2	18977.441406	346.867188	a
163.797771	2	0.000000	0.000000	a2
163.797771	2	18982.726562	352.226562	a
189.093147	2	0.000000	0.000000	a2
189.093147	2	18994.070312	363.718750	a
196.973624	2	0.000000	0.000000	a2
196.973624	2	18998.324219	368.000000	a
220.055168	2	0.000000	0.000000	a2
220.055168	2	19003.093750	372.660156	a
243.222669	2	0.000000	0.000000	a2
243.222669	2	19005.929688	375.414062	a
288.201655	2	0.000000	0.000000	a2
288.201655	2	19042.796875	412.261719	a
327.404131	2	0.000000	0.000000	a2
327.404131	2	19047.437500	416.835938	a
358.445022	2	0.000000	0.000000	a2
358.445022	2	19050.531250	420.171875	a
381.449045	2	0.000000	0.000000	a2
381.449045	2	19052.593750	422.074219	a
420.394264	2	0.000000	0.000000	a2
420.395400	2	18913.660156	298.292969	b
421.114922	2	0.000000	0.000000	b2
421.114922	2	18918.042969	305.882812	b
448.703190	2	0.000000	0.000000	b2
448.703190	2	18930.769531	321.824219	b
449.290595	2	0.000000	0.000000	b2
449.290595	2	18933.734375	325.617188	b
449.674286	2	0.000000	0.000000	b2
449.674286	2	18936.957031	329.496094	b
449.837047	2	0.000000	0.000000	b2
449.837047	2	18940.179688	333.398438	b
450.071045	2	0.000000	0.000000	b2
450.071045	2	18944.691406	340.808594	b
451.121129	2	0.000000	0.000000	b2
451.121129	2	18949.847656	347.000000	b
452.156030	2	0.000000	0.000000	b2
452.156031	2	18956.035156	354.078125	b
453.847414	2	0.000000	0.000000	b2
453.847414	2	18959.257812	360.433594	b
487.156177	2	0.000000	0.000000	b2
487.156177	2	18965.960938	368.484375	b
488.239247	2	0.000000	0.000000	b2
488.239247	2	18970.730469	374.437500	b
489.888532	2	0.000000	0.000000	b2
489.888532	2	18974.855469	381.597656	b
491.004461	2	0.000000	0.000000	b2
491.004461	2	18976.660156	383.976562	b
492.380728	2	0.000000	0.000000	b2
492.380728	2	18981.941406	389.109375	b
492.552820	2	0.000000	0.000000	b2
492.552820	2	18984.429688	391.601562	b
492.622096	2	0.000000	0.000000	b2
492.622096	2	18986.492188	395.578125	b
493.821512	2	0.000000	0.000000	b2
493.821512	2	18989.003906	398.316406	b
497.908835	2	0.000000	0.000000	b2
497.908835	2	18993.257812	402.484375	b
498.965138	2	0.000000	0.000000	b2
498.965138	2	18995.605469	404.812500	b
499.961862	2	0.000000	0.000000	b2
499.961862	2	18998.367188	407.515625	b
501.799316	2	0.000000	0.000000	b2
501.799316	2	19001.078125	412.230469	b
504.481844	2	0.000000	0.000000	b2
504.481844	2	19003.625000	414.734375	b
509.485913	2	0.000000	0.000000	b2
509.485914	2	19006.492188	420.121094	b
509.893419	2	0.000000	0.000000	b2
509.893419	2	19009.546875	423.105469	b
514.652961	2	0.000000	0.000000	b2
514.652961	2	19012.296875	429.457031	b
516.004683	2	0.000000	0.000000	b2
516.004683	2	19014.761719	432.046875	b
516.937848	2	0.000000	0.000000	b2
516.937848	2	19016.722656	433.910156	b
517.847055	2	0.000000	0.000000	b2
517.847055	2	19018.742188	438.054688	b
518.348393	2	0.000000	0.000000	b2
518.348393	2	19019.269531	438.332031	b
519.712735	2	0.000000	0.000000	b2
519.712736	2	19021.460938	441.410156	b
520.555636	2	0.000000	0.000000	b2
520.555750	2	19038.664062	444.589844	c
520.757193	2	0.000000	0.000000	c2
520.757194	2	19038.664062	459.398438	c
521.151053	2	0.000000	0.000000	c2
0.061244	3	18858.718750	94.421875	a
9.483253	3	0.000000	0.000000	a2
9.483253	3	18865.937500	180.484375	a
15.159485	3	0.000000	0.000000	a2
15.159485	3	18877.796875	219.273438	a
40.428666	3	0.000000	0.000000	a2
40.428666	3	18887.335938	246.914062	a
46.381902	3	0.000000	0.000000	a2
46.381902	3	18888.496094	254.250000	a
53.771255	3	0.000000	0.000000	a2
53.771255	3	18895.714844	261.457031	a
59.982674	3	0.000000	0.000000	a2
59.982674	3	18896.746094	262.503906	a
79.915143	3	0.000000	0.000000	a2
79.915143	3	18902.031250	267.699219	a
94.356515	3	0.000000	0.000000	a2
94.356515	3	18912.859375	278.574219	a
108.966589	3	0.000000	0.000000	a2
108.966589	3	18938.253906	303.875000	a
145.040154	3	0.000000	0.000000	a2
145.040154	3	18945.859375	311.613281	a
173.684146	3	0.000000	0.000000	a2
173.684146	3	18950.500000	316.035156	a
217.109746	3	0.000000	0.000000	a2
217.109746	3	19015.855469	381.410156	a
247.893384	3	0.000000	0.000000	a2
247.893384	3	19019.078125	384.773438	a
286.586636	3	0.000000	0.000000	a2
286.586636	3	19026.039062	391.757812	a
309.850860	3	0.000000	0.000000	a2
309.850860	3	19030.937500	396.464844	a
324.652912	3	0.000000	0.000000	a2
324.654109	3	18889.285156	270.015625	b
448.699906	3	0.000000	0.000000	b2
448.699906	3	18897.390625	282.402344	b
449.417410	3	0.000000	0.000000	b2
449.417410	3	18901.000000	288.535156	b
449.799586	3	0.000000	0.000000	b2
449.799586	3	18904.222656	292.421875	b
450.044530	3	0.000000	0.000000	b2
450.044530	3	18907.574219	296.367188	b
450.536278	3	0.000000	0.000000	b2
450.536278	3	18912.472656	302.468750	b
451.694646	3	0.000000	0.000000	b2
451.694646	3	18917.757812	310.578125	b
453.366106	3	0.000000	0.000000	b2
453.366106	3	18923.945312	317.957031	b
454.639977	3	0.000000	0.000000	b2
454.639977	3	18927.425781	322.406250	b
487.170608	3	0.000000	0.000000	b2
487.170608	3	18934.000000	332.148438	b
489.047334	3	0.000000	0.000000	b2
489.047334	3	18938.898438	338.273438	b
489.668681	3	0.000000	0.000000	b2
489.668681	3	18943.023438	343.472656	b
490.730313	3	0.000000	0.000000	b2
490.730313	3	18944.828125	347.867188	b
491.038042	3	0.000000	0.000000	b2
491.038042	3	18950.207031	353.289062	b
492.580787	3	0.000000	0.000000	b2
492.580787	3	18952.597656	355.562500	b
492.891256	3	0.000000	0.000000	b2
492.891256	3	18954.855469	357.964844	b
494.364080	3	0.000000	0.000000	b2
494.364080	3	18957.304688	360.347656	b
497.883688	3	0.000000	0.000000	b2
497.883688	3	18961.496094	366.671875	b
499.631313	3	0.000000	0.000000	b2
499.631313	3	18963.949219	368.832031	b
499.850203	3	0.000000	0.000000	b2
499.850204	3	18966.617188	371.726562	b
500.565554	3	0.000000	0.000000	b2
500.565554	3	18969.164062	374.058594	b
501.555638	3	0.000000	0.000000	b2
501.555638	3	18971.710938	376.621094	b
503.085839	3	0.000000	0.000000	b2
503.085839	3	18973.613281	380.660156	b
504.829403	3	0.000000	0.000000	b2
504.829403	3	18976.667969	383.578125	b
506.814430	3	0.000000	0.000000	b2
506.814430	3	18979.390625	386.449219	b
507.139625	3	0.000000	0.000000	b2
507.139625	3	18982.066406	389.214844	b
507.593630	3	0.000000	0.000000	b2
507.593630	3	18984.238281	391.253906	b
509.700656	3	0.000000	0.000000	b2
509.700656	3	18986.875000	395.394531	b
510.919828	3	0.000000	0.000000	b2
510.919828	3	18987.406250	396.472656	b
511.491029	3	0.000000	0.000000	b2
511.491029	3	18989.984375	401.800781	b
511.897147	3	0.000000	0.000000	b2
511.897147	3	18992.304688	405.039062	b
512.263967	3	0.000000	0.000000	b2
512.264091	3	19010.250000	409.035156	c
512.494869	3	0.000000	0.000000	c2
0.063978	4	18858.718750	96.332031	a
9.502700	4	0.000000	0.000000	a2
9.502700	4	18865.421875	181.648438	a
37.789609	4	0.000000	0.000000	a2
37.789609	4	18938.125000	305.644531	a
74.644733	4	0.000000	0.000000	a2
74.644733	4	18946.503906	313.996094	a
88.635887	4	0.000000	0.000000	a2
88.635887	4	18947.921875	315.574219	a
118.747707	4	0.000000	0.000000	a2
118.747707	4	18955.269531	322.843750	a
142.252555	4	0.000000	0.000000	a2
142.252555	4	18982.597656	350.078125	a
149.407466	4	0.000000	0.000000	a2
149.407466	4	18983.500000	351.015625	a
180.043641	4	0.000000	0.000000	a2
180.043641	4	18990.203125	357.808594	a
211.367027	4	0.000000	0.000000	a2
211.367027	4	19002.320312	369.781250	a
218.534681	4	0.000000	0.000000	a2
218.534681	4	19002.964844	370.562500	a
257.262357	4	0.000000	0.000000	a2
257.262357	4	19007.863281	375.332031	a
298.048686	4	0.000000	0.000000	a2
298.048686	4	19045.632812	413.152344	a
337.160185	4	0.000000	0.000000	a2
337.160185	4	19050.402344	417.929688	a
377.426840	4	0.000000	0.000000	a2
377.426840	4	19088.945312	456.378906	a
408.632221	4	0.000000	0.000000	a2
408.632221	4	19092.941406	460.476562	a
448.031889	4	0.000000	0.000000	a2
448.033014	4	18953.679688	336.316406	b
448.688435	4	0.000000	0.000000	b2
448.688435	4	18957.675781	345.316406	b
448.889631	4	0.000000	0.000000	b2
448.889631	4	18961.027344	351.488281	b
449.249283	4	0.000000	0.000000	b2
449.249283	4	18969.527344	360.652344	b
450.694242	4	0.000000	0.000000	b2
450.694242	4	18977.218750	369.566406	b
451.064288	4	0.000000	0.000000	b2
451.064288	4	18983.078125	378.691406	b
451.737623	4	0.000000	0.000000	b2
451.737623	4	18989.574219	386.312500	b
452.554384	4	0.000000	0.000000	b2
452.554384	4	18993.312500	390.988281	b
487.539390	4	0.000000	0.000000	b2
487.539390	4	18999.886719	400.707031	b
487.942991	4	0.000000	0.000000	b2
487.942991	4	19004.785156	406.812500	b
489.247669	4	0.000000	0.000000	b2
489.247669	4	19008.910156	412.031250	b
489.440054	4	0.000000	0.000000	b2
489.440054	4	19010.843750	414.437500	b
490.271505	4	0.000000	0.000000	b2
490.271505	4	19016.238281	421.933594	b
490.741209	4	0.000000	0.000000	b2
490.741209	4	19018.718750	424.308594	b
491.412635	4	0.000000	0.000000	b2
491.412635	4	19021.054688	426.777344	b
492.587061	4	0.000000	0.000000	b2
492.587061	4	19023.605469	429.203125	b
492.855729	4	0.000000	0.000000	b2
492.855729	4	19027.730469	435.425781	b
494.422856	4	0.000000	0.000000	b2
494.422857	4	19030.156250	437.914062	b
494.845485	4	0.000000	0.000000	b2
494.845485	4	19032.847656	440.472656	b
495.669915	4	0.000000	0.000000	b2
495.669915	4	19035.406250	443.171875	b
498.659894	4	0.000000	0.000000	b2
498.659894	4	19038.011719	445.531250	b
500.825340	4	0.000000	0.000000	b2
500.825340	4	19039.925781	447.582031	b
502.306586	4	0.000000	0.000000	b2
502.306586	4	19042.968750	452.742188	b
503.224581	4	0.000000	0.000000	b2
503.224581	4	19045.542969	455.324219	b
505.440461	4	0.000000	0.000000	b2
505.440461	4	19048.238281	457.937500	b
506.673197	4	0.000000	0.000000	b2
506.673197	4	19050.203125	459.855469	b
508.478394	4	0.000000	0.000000	b2
508.478394	4	19052.621094	462.367188	b
511.052384	4	0.000000	0.000000	b2
511.052384	4	19053.730469	465.226562	b
512.070680	4	0.000000	0.000000	b2
512.070680	4	19056.308594	468.492188	b
512.161240	4	0.000000	0.000000	b2
512.161240	4	19058.757812	473.773438	b
514.167600	4	0.000000	0.000000	b2
514.167600	4	19061.851562	478.546875	b
514.775203	4	0.000000	0.000000	b2
514.775332	4	19078.652344	481.558594	c
515.010141	4	0.000000	0.000000	c2
515.010142	4	19078.652344	496.304688	c
517.338067	4	0.000000	0.000000	c2
517.338067	4	19109.539062	531.765625	c
519.077505	4	0.000000	0.000000	c2
0.059915	5	18858.718750	94.457031	a
4.304543	5	0.000000	0.000000	a2
4.304543	5	18862.070312	162.195312	a
9.866215	5	0.000000	0.000000	a2
9.866216	5	18874.574219	176.355469	a
15.505258	5	0.000000	0.000000	a2
15.505258	5	18875.734375	177.687500	a
35.677103	5	0.000000	0.000000	a2
35.677103	5	18887.851562	191.511719	a
48.460839	5	0.000000	0.000000	a2
48.460839	5	18890.300781	194.187500	a
70.579045	5	0.000000	0.000000	a2
70.579045	5	18927.941406	237.007812	a
77.387987	5	0.000000	0.000000	a2
77.387987	5	18928.972656	238.207031	a
115.454396	5	0.000000	0.000000	a2
115.454396	5	18938.253906	248.792969	a
146.105366	5	0.000000	0.000000	a2
146.105366	5	18943.925781	255.191406	a
160.520285	5	0.000000	0.000000	a2
160.520285	5	18946.246094	257.859375	a
175.162672	5	0.000000	0.000000	a2
175.162673	5	18947.921875	259.667969	a
208.959770	5	0.000000	0.000000	a2
208.959770	5	18985.046875	302.007812	a
216.335572	5	0.000000	0.000000	a2
216.335572	5	18986.078125	303.250000	a
250.208677	5	0.000000	0.000000	a2
250.208677	5	19006.574219	326.558594	a
257.638878	5	0.000000	0.000000	a2
257.638879	5	19007.347656	327.320312	a
265.064299	5	0.000000	0.000000	a2
265.065476	5	18865.367188	200.621094	b
274.912382	5	0.000000	0.000000	b2
274.912382	5	18868.847656	205.660156	b
282.377977	5	0.000000	0.000000	b2
282.377977	5	18872.972656	213.253906	b
362.854539	5	0.000000	0.000000	b2
362.854540	5	18878.386719	219.945312	b
364.166093	5	0.000000	0.000000	b2
364.166093	5	18884.960938	227.648438	b
365.183569	5	0.000000	0.000000	b2
365.183569	5	18891.148438	236.957031	b
367.136127	5	0.000000	0.000000	b2
367.136127	5	18895.015625	241.562500	b
487.194610	5	0.000000	0.000000	b2
487.194610	5	18903.160156	254.257812	b
487.791391	5	0.000000	0.000000	b2
487.791391	5	18908.187500	262.343750	b
488.172706	5	0.000000	0.000000	b2
488.172707	5	18912.957031	268.203125	b
488.933359	5	0.000000	0.000000	b2
488.933360	5	18914.890625	270.570312	b
489.340045	5	0.000000	0.000000	b2
489.340045	5	18920.296875	278.109375	b
489.727070	5	0.000000	0.000000	b2
489.727070	5	18922.781250	280.460938	b
490.609400	5	0.000000	0.000000	b2
490.609400	5	18925.128906	282.902344	b
491.783809	5	0.000000	0.000000	b2
491.783809	5	18927.832031	285.523438	b
495.266399	5	0.000000	0.000000	b2
495.266399	5	18932.175781	289.910156	b
496.522688	5	0.000000	0.000000	b2
496.522688	5	18934.496094	294.320312	b
497.548330	5	0.000000	0.000000	b2
497.548330	5	18937.558594	297.207031	b
499.037278	5	0.000000	0.000000	b2
499.037278	5	18940.097656	299.964844	b
500.010879	5	0.000000	0.000000	b2
500.010880	5	18942.722656	302.582031	b
501.126165	5	0.000000	0.000000	b2
501.126165	5	18944.644531	304.382812	b
502.288350	5	0.000000	0.000000	b2
502.288350	5	18947.742188	307.367188	b
503.866036	5	0.000000	0.000000	b2
503.866036	5	18950.285156	312.113281	b
505.763168	5	0.000000	0.000000	b2
505.763169	5	18952.972656	314.761719	b
507.546076	5	0.000000	0.000000	b2
507.546077	5	18954.937500	316.683594	b
509.456550	5	0.000000	0.000000	b2
509.456550	5	18957.394531	319.121094	b
510.898599	5	0.000000	0.000000	b2
510.898600	5	18958.332031	320.058594	b
511.698296	5	0.000000	0.000000	b2
511.698297	5	18960.910156	323.937500	b
512.860007	5	0.000000	0.000000	b2
512.860008	5	18963.359375	327.839844	b
513.526788	5	0.000000	0.000000	b2
513.526788	5	18966.453125	333.820312	b
515.197928	5	0.000000	0.000000	b2
515.197928	5	18968.621094	336.597656	b
515.834936	5	0.000000	0.000000	b2
515.835063	5	18987.027344	341.488281	c
516.072194	5	0.000000	0.000000	c2
0.060561	6	18858.718750	94.429688	a
9.440830	6	0.000000	0.000000	a2
9.440830	6	18865.292969	177.523438	a
15.028045	6	0.000000	0.000000	a2
15.028045	6	18876.378906	213.824219	a
33.570836	6	0.000000	0.000000	a2
33.570836	6	18882.695312	234.191406	a
39.549369	6	0.000000	0.000000	a2
39.549370	6	18884.371094	240.101562	a
65.498569	6	0.000000	0.000000	a2
65.498569	6	18892.234375	257.808594	a
72.055505	6	0.000000	0.000000	a2
72.055505	6	18900.871094	266.625000	a
85.107114	6	0.000000	0.000000	a2
85.107114	6	18903.191406	268.695312	a
112.175792	6	0.000000	0.000000	a2
112.175792	6	18908.218750	273.781250	a
132.541154	6	0.000000	0.000000	a2
132.541154	6	18912.085938	277.792969	a
160.551995	6	0.000000	0.000000	a2
160.551995	6	18927.554688	293.230469	a
167.176530	6	0.000000	0.000000	a2
167.176530	6	18928.328125	293.820312	a
197.870544	6	0.000000	0.000000	a2
197.870544	6	18966.355469	332.070312	a
204.922378	6	0.000000	0.000000	a2
204.922378	6	18967.257812	332.972656	a
236.766533	6	0.000000	0.000000	a2
236.766533	6	18985.949219	351.699219	a
259.655769	6	0.000000	0.000000	a2
259.655769	6	18989.429688	355.070312	a
274.490731	6	0.000000	0.000000	a2
274.491911	6	18847.921875	228.660156	b
281.790006	6	0.000000	0.000000	b2
281.790006	6	18852.046875	234.734375	b
361.966473	6	0.000000	0.000000	b2
361.966473	6	18858.105469	242.113281	b
363.323986	6	0.000000	0.000000	b2
363.323986	6	18864.808594	251.875000	b
364.665617	6	0.000000	0.000000	b2
364.665617	6	18871.125000	259.421875	b
367.318319	6	0.000000	0.000000	b2
367.318319	6	18875.378906	266.527344	b
487.327226	6	0.000000	0.000000	b2
487.327226	6	18883.593750	278.410156	b
487.969247	6	0.000000	0.000000	b2
487.969247	6	18888.621094	284.593750	b
489.459387	6	0.000000	0.000000	b2
489.459387	6	18893.390625	292.480469	b
489.697464	6	0.000000	0.000000	b2
489.697464	6	18895.324219	294.804688	b
490.806813	6	0.000000	0.000000	b2
490.806813	6	18900.886719	300.292969	b
491.123669	6	0.000000	0.000000	b2
491.123669	6	18903.410156	303.000000	b
492.417433	6	0.000000	0.000000	b2
492.417434	6	18906.074219	307.550781	b
493.817907	6	0.000000	0.000000	b2
493.817908	6	18908.789062	310.261719	b
497.898955	6	0.000000	0.000000	b2
497.898955	6	18913.128906	314.753906	b
499.287367	6	0.000000	0.000000	b2
499.287367	6	18915.582031	317.074219	b
500.607528	6	0.000000	0.000000	b2
500.607528	6	18918.546875	320.156250	b
501.188846	6	0.000000	0.000000	b2
501.188846	6	18921.089844	324.730469	b
502.106771	6	0.000000	0.000000	b2
502.106771	6	18923.726562	327.386719	b
502.340503	6	0.000000	0.000000	b2
502.340504	6	18925.703125	329.238281	b
502.442979	6	0.000000	0.000000	b2
502.442979	6	18928.757812	332.410156	b
504.063033	6	0.000000	0.000000	b2
504.063034	6	18931.335938	334.949219	b
505.142765	6	0.000000	0.000000	b2
505.142765	6	18933.820312	339.332031	b
506.371480	6	0.000000	0.000000	b2
506.371480	6	18935.867188	341.476562	b
508.763909	6	0.000000	0.000000	b2
508.763910	6	18938.375000	343.972656	b
510.886783	6	0.000000	0.000000	b2
510.886783	6	18939.308594	344.921875	b
511.258290	6	0.000000	0.000000	b2
511.258291	6	18941.886719	348.070312	b
512.345523	6	0.000000	0.000000	b2
512.345523	6	18944.613281	351.617188	b
512.997718	6	0.000000	0.000000	b2
512.997718	6	18947.835938	356.355469	b
515.178601	6	0.000000	0.000000	b2
515.178602	6	18949.769531	361.621094	b
516.240526	6	0.000000	0.000000	b2
516.240526	6	18953.671875	366.519531	b
517.226454	6	0.000000	0.000000	b2
517.226580	6	18970.351562	369.117188	c
517.450868	6	0.000000	0.000000	c2
517.450869	6	18970.351562	383.734375	c
518.704465	6	0.000000	0.000000	c2
0.059997	7	18858.722656	94.421875	a
15.207531	7	0.000000	0.000000	a2
15.207532	7	18869.164062	191.976562	a
50.381716	7	0.000000	0.000000	a2
50.381716	7	18921.628906	287.328125	a
85.846473	7	0.000000	0.000000	a2
85.846473	7	18926.785156	292.488281	a
99.933324	7	0.000000	0.000000	a2
99.933324	7	18929.234375	294.996094	a
106.691970	7	0.000000	0.000000	a2
106.691970	7	18930.136719	295.902344	a
137.828164	7	0.000000	0.000000	a2
137.828165	7	18970.355469	335.988281	a
152.510806	7	0.000000	0.000000	a2
152.510806	7	18972.160156	337.882812	a
174.768727	7	0.000000	0.000000	a2
174.768727	7	18974.867188	340.480469	a
182.257198	7	0.000000	0.000000	a2
182.257198	7	18980.281250	346.003906	a
213.200208	7	0.000000	0.000000	a2
213.200208	7	18989.175781	354.765625	a
220.475474	7	0.000000	0.000000	a2
220.475474	7	18990.078125	355.757812	a
236.220748	7	0.000000	0.000000	a2
236.220748	7	18999.488281	365.054688	a
251.596358	7	0.000000	0.000000	a2
251.596359	7	19002.453125	368.000000	a
267.011576	7	0.000000	0.000000	a2
267.011576	7	19013.281250	379.015625	a
274.424842	7	0.000000	0.000000	a2
274.424842	7	19014.312500	379.796875	a
281.745486	7	0.000000	0.000000	a2
281.746683	7	18872.160156	252.882812	b
362.709937	7	0.000000	0.000000	b2
362.709937	7	18878.218750	262.273438	b
363.149664	7	0.000000	0.000000	b2
363.149664	7	18884.921875	272.058594	b
363.486137	7	0.000000	0.000000	b2
363.486137	7	18891.367188	279.550781	b
366.786706	7	0.000000	0.000000	b2
366.786706	7	18895.621094	284.714844	b
487.315856	7	0.000000	0.000000	b2
487.315856	7	18904.480469	299.960938	b
488.176422	7	0.000000	0.000000	b2
488.176422	7	18909.894531	306.484375	b
490.000547	7	0.000000	0.000000	b2
490.000547	7	18914.792969	314.535156	b
490.118274	7	0.000000	0.000000	b2
490.118274	7	18916.726562	316.886719	b
491.283813	7	0.000000	0.000000	b2
491.283813	7	18922.082031	322.453125	b
491.813016	7	0.000000	0.000000	b2
491.813017	7	18924.691406	325.058594	b
492.646680	7	0.000000	0.000000	b2
492.646680	7	18927.355469	329.617188	b
493.001702	7	0.000000	0.000000	b2
493.001702	7	18930.039062	332.292969	b
493.942865	7	0.000000	0.000000	b2
493.942866	7	18934.828125	337.234375	b
495.861460	7	0.000000	0.000000	b2
495.861460	7	18937.339844	339.589844	b
497.205742	7	0.000000	0.000000	b2
497.205742	7	18940.492188	342.917969	b
497.981095	7	0.000000	0.000000	b2
497.981095	7	18942.941406	347.292969	b
500.231234	7	0.000000	0.000000	b2
500.231234	7	18945.488281	349.929688	b
502.879895	7	0.000000	0.000000	b2
502.879895	7	18947.445312	351.757812	b
505.288206	7	0.000000	0.000000	b2
505.288206	7	18950.523438	354.968750	b
508.087407	7	0.000000	0.000000	b2
508.087407	7	18953.460938	357.714844	b
508.489156	7	0.000000	0.000000	b2
508.489157	7	18955.843750	360.105469	b
509.600648	7	0.000000	0.000000	b2
509.600648	7	18958.003906	362.292969	b
510.309447	7	0.000000	0.000000	b2
510.309448	7	18960.050781	366.496094	b
510.750648	7	0.000000	0.000000	b2
510.750648	7	18960.753906	367.175781	b
511.039510	7	0.000000	0.000000	b2
511.039510	7	18963.332031	370.277344	b
512.661036	7	0.000000	0.000000	b2
512.661036	7	18965.910156	373.828125	b
513.215918	7	0.000000	0.000000	b2
513.215919	7	18969.132812	377.703125	b
514.678612	7	0.000000	0.000000	b2
514.678612	7	18971.457031	382.218750	b
515.600926	7	0.000000	0.000000	b2
515.600926	7	18975.273438	389.085938	b
516.409089	7	0.000000	0.000000	b2
516.409089	7	18977.078125	391.464844	b
518.106253	7	0.000000	0.000000	b2
518.106389	7	18993.531250	393.863281	c
518.343455	7	0.000000	0.000000	c2
0.059541	8	18858.722656	96.335938	a
9.754516	8	0.000000	0.000000	a2
9.754516	8	18866.585938	185.019531	a
39.113637	8	0.000000	0.000000	a2
39.113638	8	18879.218750	224.531250	a
58.494588	8	0.000000	0.000000	a2
58.494588	8	18893.785156	261.343750	a
95.280496	8	0.000000	0.000000	a2
95.280496	8	18949.601562	317.023438	a
110.529033	8	0.000000	0.000000	a2
110.529033	8	18963.394531	330.972656	a
142.866472	8	0.000000	0.000000	a2
142.866472	8	19002.195312	369.601562	a
165.721941	8	0.000000	0.000000	a2
165.721941	8	19004.773438	372.363281	a
180.646305	8	0.000000	0.000000	a2
180.646305	8	19006.835938	374.519531	a
205.787952	8	0.000000	0.000000	a2
205.787953	8	19024.625000	392.171875	a
236.992764	8	0.000000	0.000000	a2
236.992764	8	19028.621094	396.292969	a
260.435537	8	0.000000	0.000000	a2
260.435537	8	19031.199219	398.882812	a
274.849815	8	0.000000	0.000000	a2
274.849815	8	19045.632812	413.089844	a
289.351566	8	0.000000	0.000000	a2
289.351567	8	19055.300781	422.761719	a
314.214784	8	0.000000	0.000000	a2
314.214784	8	19071.285156	438.882812	a
321.736002	8	0.000000	0.000000	a2
321.736002	8	19073.089844	440.683594	a
361.557305	8	0.000000	0.000000	a2
361.558513	8	18934.468750	317.097656	b
361.810113	8	0.000000	0.000000	b2
361.810114	8	18941.558594	329.074219	b
362.244270	8	0.000000	0.000000	b2
362.244271	8	18948.003906	338.570312	b
366.427484	8	0.000000	0.000000	b2
366.427484	8	18953.031250	344.550781	b
487.061556	8	0.000000	0.000000	b2
487.061556	8	18961.703125	360.949219	b
487.563450	8	0.000000	0.000000	b2
487.563451	8	18967.375000	367.746094	b
489.099415	8	0.000000	0.000000	b2
489.099415	8	18972.144531	373.433594	b
489.573328	8	0.000000	0.000000	b2
489.573328	8	18974.335938	378.230469	b
490.820658	8	0.000000	0.000000	b2
490.820659	8	18979.703125	383.800781	b
491.730813	8	0.000000	0.000000	b2
491.730813	8	18982.296875	386.316406	b
492.449698	8	0.000000	0.000000	b2
492.449699	8	18985.031250	388.941406	b
492.536117	8	0.000000	0.000000	b2
492.536117	8	18988.058594	393.898438	b
495.269675	8	0.000000	0.000000	b2
495.269675	8	18992.933594	398.777344	b
496.847003	8	0.000000	0.000000	b2
496.847004	8	18995.359375	401.375000	b
498.102158	8	0.000000	0.000000	b2
498.102159	8	18998.500000	404.574219	b
499.629748	8	0.000000	0.000000	b2
499.629748	8	19001.367188	407.429688	b
500.615261	8	0.000000	0.000000	b2
500.615262	8	19003.816406	411.855469	b
503.069724	8	0.000000	0.000000	b2
503.069724	8	19005.714844	413.664062	b
504.607263	8	0.000000	0.000000	b2
504.607263	8	19008.832031	416.917969	b
507.367754	8	0.000000	0.000000	b2
507.367754	8	19011.562500	419.484375	b
508.754772	8	0.000000	0.000000	b2
508.754772	8	19014.214844	422.105469	b
509.735943	8	0.000000	0.000000	b2
509.735943	8	19016.179688	424.136719	b
510.772284	8	0.000000	0.000000	b2
510.772285	8	19018.406250	428.515625	b
511.069068	8	0.000000	0.000000	b2
511.069068	8	19019.312500	429.359375	b
511.823387	8	0.000000	0.000000	b2
511.823387	8	19021.890625	432.632812	b
512.255237	8	0.000000	0.000000	b2
512.255238	8	19024.339844	435.863281	b
513.882000	8	0.000000	0.000000	b2
513.882001	8	19027.562500	439.820312	b
515.330846	8	0.000000	0.000000	b2
515.330847	8	19029.496094	442.601562	b
516.610960	8	0.000000	0.000000	b2
516.610960	8	19033.593750	449.878906	b
517.327758	8	0.000000	0.000000	b2
517.327758	8	19035.597656	452.578125	b
518.766242	8	0.000000	0.000000	b2
518.766242	8	19037.144531	454.667969	b
518.930320	8	0.000000	0.000000	b2
518.930825	8	19053.828125	459.289062	c
519.172389	8	0.000000	0.000000	c2
519.172390	8	19053.828125	472.242188	c
521.194224	8	0.000000	0.000000	c2
521.194224	8	19084.496094	506.480469	c
526.440092	8	0.000000	0.000000	c2
526.440092	8	19134.160156	553.214844	c
533.070034	8	0.000000	0.000000	c2
0.059007	9	18858.722656	96.093750	a
4.300489	9	0.000000	0.000000	a2
4.300489	9	18862.460938	170.292969	a
33.952874	9	0.000000	0.000000	a2
33.952874	9	18885.148438	242.277344	a
40.041039	9	0.000000	0.000000	a2
40.041039	9	18887.597656	249.015625	a
60.962121	9	0.000000	0.000000	a2
60.962121	9	18944.960938	312.199219	a
68.128738	9	0.000000	0.000000	a2
68.128738	9	18955.144531	322.574219	a
100.391792	9	0.000000	0.000000	a2
100.391792	9	18988.917969	356.292969	a
107.440657	9	0.000000	0.000000	a2
107.440657	9	18989.562500	356.988281	a
137.586063	9	0.000000	0.000000	a2
137.586063	9	18993.300781	360.738281	a
162.595599	9	0.000000	0.000000	a2
162.595599	9	19013.281250	380.562500	a
185.665675	9	0.000000	0.000000	a2
185.665675	9	19015.601562	382.972656	a
200.769899	9	0.000000	0.000000	a2
200.769900	9	19017.148438	384.550781	a
230.533259	9	0.000000	0.000000	a2
230.533259	9	19052.339844	419.738281	a
264.362261	9	0.000000	0.000000	a2
264.362262	9	19072.449219	439.843750	a
306.898571	9	0.000000	0.000000	a2
306.898571	9	19110.476562	477.902344	a
331.683525	9	0.000000	0.000000	a2
331.683525	9	19114.085938	481.406250	a
339.125348	9	0.000000	0.000000	a2
339.126547	9	18971.878906	354.285156	b
360.079954	9	0.000000	0.000000	b2
360.079954	9	18978.453125	363.007812	b
366.633872	9	0.000000	0.000000	b2
366.633872	9	18983.996094	375.636719	b
487.288774	9	0.000000	0.000000	b2
487.288775	9	18993.925781	389.800781	b
488.362695	9	0.000000	0.000000	b2
488.362695	9	18999.597656	398.703125	b
489.864127	9	0.000000	0.000000	b2
489.864127	9	19004.496094	404.710938	b
490.798320	9	0.000000	0.000000	b2
490.798321	9	19006.687500	407.351562	b
491.693313	9	0.000000	0.000000	b2
491.693313	9	19012.070312	414.824219	b
492.533473	9	0.000000	0.000000	b2
492.533473	9	19015.355469	417.988281	b
493.470944	9	0.000000	0.000000	b2
493.470944	9	19018.148438	420.859375	b
495.300925	9	0.000000	0.000000	b2
495.300925	9	19021.078125	423.738281	b
497.919094	9	0.000000	0.000000	b2
497.919094	9	19026.007812	430.675781	b
499.923154	9	0.000000	0.000000	b2
499.923154	9	19028.605469	433.175781	b
500.386886	9	0.000000	0.000000	b2
500.386886	9	19031.640625	436.476562	b
500.764713	9	0.000000	0.000000	b2
500.764713	9	19034.367188	439.070312	b
502.321589	9	0.000000	0.000000	b2
502.321589	9	19037.074219	441.843750	b
502.751836	9	0.000000	0.000000	b2
502.751836	9	19038.750000	443.535156	b
503.347360	9	0.000000	0.000000	b2
503.347360	9	19042.101562	448.699219	b
508.043496	9	0.000000	0.000000	b2
508.043496	9	19044.550781	451.257812	b
508.727080	9	0.000000	0.000000	b2
508.727080	9	19046.871094	453.750000	b
509.590496	9	0.000000	0.000000	b2
509.590497	9	19048.839844	455.457031	b
511.516602	9	0.000000	0.000000	b2
511.516602	9	19050.773438	457.625000	b
511.904726	9	0.000000	0.000000	b2
511.904726	9	19051.031250	457.925781	b
512.280263	9	0.000000	0.000000	b2
512.280263	9	19053.609375	461.125000	b
513.761144	9	0.000000	0.000000	b2
513.761144	9	19056.488281	466.730469	b
516.521469	9	0.000000	0.000000	b2
516.521469	9	19060.500000	471.675781	b
516.873364	9	0.000000	0.000000	b2
516.873364	9	19062.562500	474.437500	b
518.691110	9	0.000000	0.000000	b2
518.691110	9	19066.171875	479.335938	b
519.661946	9	0.000000	0.000000	b2
519.661947	9	19068.265625	482.117188	b
519.733075	9	0.000000	0.000000	b2
519.733075	9	19069.941406	486.460938	b
520.287723	9	0.000000	0.000000	b2
520.287723	9	19072.019531	489.238281	b
520.409429	9	0.000000	0.000000	b2
520.409554	9	19090.269531	493.593750	c
520.651317	9	0.000000	0.000000	c2
0.059046	10	18858.722656	96.324219	a
4.365877	10	0.000000	0.000000	a2
4.365877	10	18862.460938	172.496094	a
26.651765	10	0.000000	0.000000	a2
26.651765	10	18875.996094	215.144531	a
51.490898	10	0.000000	0.000000	a2
51.490899	10	18887.468750	251.097656	a
57.816330	10	0.000000	0.000000	a2
57.816330	10	18898.425781	266.058594	a
86.496871	10	0.000000	0.000000	a2
86.496871	10	18933.488281	300.945312	a
110.751435	10	0.000000	0.000000	a2
110.751435	10	18964.039062	331.562500	a
117.566802	10	0.000000	0.000000	a2
117.566802	10	18964.683594	332.289062	a
131.925322	10	0.000000	0.000000	a2
131.925322	10	18967.132812	334.628906	a
155.833608	10	0.000000	0.000000	a2
155.833608	10	18986.468750	353.875000	a
178.165596	10	0.000000	0.000000	a2
178.165596	10	18989.046875	356.738281	a
208.177230	10	0.000000	0.000000	a2
208.177230	10	18992.656250	360.253906	a
236.686906	10	0.000000	0.000000	a2
236.686906	10	19030.039062	397.617188	a
270.099928	10	0.000000	0.000000	a2
270.099928	10	19060.074219	427.578125	a
303.419576	10	0.000000	0.000000	a2
303.419576	10	19092.300781	459.988281	a
343.688095	10	0.000000	0.000000	a2
343.688095	10	19099.519531	467.195312	a
358.855432	10	0.000000	0.000000	a2
358.856651	10	18958.007812	340.632812	b
366.913199	10	0.000000	0.000000	b2
366.913199	10	18963.550781	353.160156	b
487.033044	10	0.000000	0.000000	b2
487.033044	10	18974.210938	369.683594	b
487.404968	10	0.000000	0.000000	b2
487.404968	10	18980.398438	377.148438	b
488.355890	10	0.000000	0.000000	b2
488.355890	10	18986.070312	385.609375	b
489.048468	10	0.000000	0.000000	b2
489.048468	10	18988.261719	388.589844	b
489.712817	10	0.000000	0.000000	b2
489.712817	10	18993.703125	393.882812	b
490.702291	10	0.000000	0.000000	b2
490.702292	10	18997.101562	397.351562	b
490.813147	10	0.000000	0.000000	b2
490.813148	10	18999.906250	402.156250	b
491.431066	10	0.000000	0.000000	b2
491.431066	10	19003.343750	405.468750	b
492.528272	10	0.000000	0.000000	b2
492.528272	10	19008.605469	410.765625	b
492.613035	10	0.000000	0.000000	b2
492.613035	10	19011.132812	413.386719	b
492.818505	10	0.000000	0.000000	b2
492.818505	10	19014.191406	418.484375	b
494.646925	10	0.000000	0.000000	b2
494.646925	10	19017.085938	421.375000	b
496.083058	10	0.000000	0.000000	b2
496.083058	10	19019.664062	423.968750	b
498.716372	10	0.000000	0.000000	b2
498.716372	10	19021.597656	425.777344	b
500.989007	10	0.000000	0.000000	b2
500.989007	10	19024.820312	429.035156	b
501.892575	10	0.000000	0.000000	b2
501.892575	10	19027.398438	433.691406	b
505.761901	10	0.000000	0.000000	b2
505.761901	10	19029.718750	435.789062	b
506.892403	10	0.000000	0.000000	b2
506.892404	10	19031.523438	437.574219	b
508.974052	10	0.000000	0.000000	b2
508.974052	10	19033.457031	439.625000	b
510.814564	10	0.000000	0.000000	b2
510.814564	10	19033.988281	440.300781	b
512.355253	10	0.000000	0.000000	b2
512.355253	10	19036.566406	443.542969	b
513.787055	10	0.000000	0.000000	b2
513.787055	10	19039.144531	446.902344	b
515.747359	10	0.000000	0.000000	b2
515.747359	10	19042.753906	453.480469	b
516.556978	10	0.000000	0.000000	b2
516.556978	10	19044.816406	456.312500	b
517.156718	10	0.000000	0.000000	b2
517.156718	10	19048.683594	461.035156	b
517.761666	10	0.000000	0.000000	b2
517.761666	10	19050.902344	463.941406	b
518.688428	10	0.000000	0.000000	b2
518.688428	10	19052.578125	466.199219	b
520.112602	10	0.000000	0.000000	b2
520.112603	10	19054.382812	468.828125	b
521.051775	10	0.000000	0.000000	b2
521.051775	10	19057.734375	475.035156	b
521.284831	10	0.000000	0.000000	b2
521.284976	10	19076.035156	479.800781	c
521.527350	10	0.000000	0.000000	c2
521.527350	10	19076.035156	494.597656	c
525.877237	10	0.000000	0.000000	c2
0.062685	11	18858.722656	96.265625	a
21.180441	11	0.000000	0.000000	a2
21.180441	11	18872.902344	176.332031	a
51.707550	11	0.000000	0.000000	a2
51.707550	11	18885.792969	190.882812	a
70.872321	11	0.000000	0.000000	a2
70.872321	11	18892.753906	198.746094	a
77.728887	11	0.000000	0.000000	a2
77.728887	11	18909.125000	217.402344	a
107.410591	11	0.000000	0.000000	a2
107.410592	11	18951.019531	265.011719	a
114.688784	11	0.000000	0.000000	a2
114.688784	11	18958.625000	273.761719	a
129.076215	11	0.000000	0.000000	a2
129.076215	11	18960.300781	275.582031	a
143.599459	11	0.000000	0.000000	a2
143.599459	11	18961.718750	277.234375	a
183.209949	11	0.000000	0.000000	a2
183.209950	11	18998.972656	319.542969	a
213.936111	11	0.000000	0.000000	a2
213.936112	11	19003.355469	324.460938	a
221.155667	11	0.000000	0.000000	a2
221.155667	11	19004.257812	325.527344	a
235.132879	11	0.000000	0.000000	a2
235.132879	11	19016.503906	339.558594	a
267.671248	11	0.000000	0.000000	a2
267.671248	11	19035.839844	361.500000	a
310.200411	11	0.000000	0.000000	a2
310.200411	11	19065.101562	394.785156	a
325.894406	11	0.000000	0.000000	a2
325.894406	11	19067.035156	399.070312	a
365.933219	11	0.000000	0.000000	a2
365.934427	11	18928.351562	281.933594	b
488.195566	11	0.000000	0.000000	b2
488.195567	11	18937.812500	303.304688	b
488.623395	11	0.000000	0.000000	b2
488.623395	11	18944.128906	310.796875	b
488.793638	11	0.000000	0.000000	b2
488.793638	11	18949.800781	319.511719	b
489.036883	11	0.000000	0.000000	b2
489.036883	11	18952.121094	322.375000	b
489.683018	11	0.000000	0.000000	b2
489.683018	11	18957.671875	327.769531	b
490.443614	11	0.000000	0.000000	b2
490.443614	11	18961.421875	333.535156	b
490.902831	11	0.000000	0.000000	b2
490.902831	11	18964.171875	336.304688	b
491.950233	11	0.000000	0.000000	b2
491.950233	11	18967.710938	339.847656	b
492.818826	11	0.000000	0.000000	b2
492.818826	11	18972.968750	345.132812	b
494.439841	11	0.000000	0.000000	b2
494.439841	11	18975.964844	350.074219	b
496.078647	11	0.000000	0.000000	b2
496.078648	11	18979.050781	353.351562	b
496.692670	11	0.000000	0.000000	b2
496.692671	11	18981.894531	356.187500	b
498.547420	11	0.000000	0.000000	b2
498.547420	11	18984.992188	359.296875	b
501.136418	11	0.000000	0.000000	b2
501.136419	11	18987.078125	361.386719	b
501.910018	11	0.000000	0.000000	b2
501.910018	11	18991.003906	367.054688	b
502.581010	11	0.000000	0.000000	b2
502.581010	11	18993.582031	369.707031	b
504.707729	11	0.000000	0.000000	b2
504.707729	11	18995.992188	372.179688	b
504.793473	11	0.000000	0.000000	b2
504.793474	11	18998.097656	374.152344	b
504.938465	11	0.000000	0.000000	b2
504.938466	11	19000.242188	376.429688	b
505.973657	11	0.000000	0.000000	b2
505.973658	11	19000.710938	376.769531	b
506.307644	11	0.000000	0.000000	b2
506.307644	11	19003.804688	380.632812	b
506.978061	11	0.000000	0.000000	b2
506.978061	11	19006.382812	386.144531	b
508.823931	11	0.000000	0.000000	b2
508.823931	11	19010.121094	390.578125	b
511.364860	11	0.000000	0.000000	b2
511.364860	11	19012.183594	393.582031	b
515.369365	11	0.000000	0.000000	b2
515.369365	11	19016.128906	398.562500	b
517.263459	11	0.000000	0.000000	b2
517.263460	11	19017.933594	401.109375	b
518.863683	11	0.000000	0.000000	b2
518.863683	11	19019.609375	405.257812	b
519.171414	11	0.000000	0.000000	b2
519.171415	11	19021.414062	407.753906	b
521.124147	11	0.000000	0.000000	b2
521.124147	11	19024.765625	411.980469	b
524.120645	11	0.000000	0.000000	b2
524.120646	11	19028.976562	417.582031	b
525.187485	11	0.000000	0.000000	b2
525.187620	11	19047.839844	422.714844	c
525.417815	11	0.000000	0.000000	c2
0.060325	12	18858.722656	96.113281	a
4.315057	12	0.000000	0.000000	a2
4.315057	12	18862.203125	170.074219	a
38.760316	12	0.000000	0.000000	a2
38.760316	12	18926.527344	293.808594	a
75.810923	12	0.000000	0.000000	a2
75.810923	12	18936.324219	303.613281	a
106.867071	12	0.000000	0.000000	a2
106.867071	12	18985.695312	353.078125	a
139.719778	12	0.000000	0.000000	a2
139.719778	12	19024.367188	391.656250	a
146.971018	12	0.000000	0.000000	a2
146.971018	12	19025.656250	392.832031	a
185.979497	12	0.000000	0.000000	a2
185.979498	12	19030.296875	397.722656	a
217.345407	12	0.000000	0.000000	a2
217.345407	12	19032.875000	400.191406	a
241.642640	12	0.000000	0.000000	a2
241.642640	12	19052.082031	419.300781	a
280.699563	12	0.000000	0.000000	a2
280.699563	12	19055.562500	422.847656	a
314.767039	12	0.000000	0.000000	a2
314.767039	12	19083.277344	450.621094	a
351.830295	12	0.000000	0.000000	a2
351.830295	12	19112.667969	480.035156	a
376.316878	12	0.000000	0.000000	a2
376.316878	12	19132.648438	499.964844	a
415.682603	12	0.000000	0.000000	a2
415.682603	12	19138.449219	505.796875	a
446.921862	12	0.000000	0.000000	a2
446.921862	12	19141.285156	508.687500	a
486.124939	12	0.000000	0.000000	a2
486.127007	12	19005.167969	387.589844	b
486.974291	12	0.000000	0.000000	b2
486.974291	12	19012.128906	406.199219	b
487.276317	12	0.000000	0.000000	b2
487.276317	12	19017.800781	413.179688	b
488.137010	12	0.000000	0.000000	b2
488.137010	12	19020.636719	416.636719	b
489.804761	12	0.000000	0.000000	b2
489.804761	12	19034.046875	431.847656	b
490.449109	12	0.000000	0.000000	b2
490.449110	12	19038.988281	436.839844	b
490.852090	12	0.000000	0.000000	b2
490.852091	12	19042.226562	440.093750	b
491.152153	12	0.000000	0.000000	b2
491.152153	12	19045.691406	443.550781	b
492.513785	12	0.000000	0.000000	b2
492.513785	12	19051.000000	450.996094	b
493.200028	12	0.000000	0.000000	b2
493.200028	12	19054.523438	454.578125	b
494.276629	12	0.000000	0.000000	b2
494.276629	12	19057.652344	457.687500	b
495.637681	12	0.000000	0.000000	b2
495.637681	12	19060.632812	460.535156	b
496.428259	12	0.000000	0.000000	b2
496.428260	12	19063.597656	463.566406	b
498.104603	12	0.000000	0.000000	b2
498.104604	12	19065.660156	467.621094	b
500.087996	12	0.000000	0.000000	b2
500.087996	12	19069.398438	471.265625	b
501.894991	12	0.000000	0.000000	b2
501.894991	12	19072.234375	474.234375	b
504.981218	12	0.000000	0.000000	b2
504.981219	12	19074.554688	476.464844	b
507.194298	12	0.000000	0.000000	b2
507.194298	12	19076.359375	478.371094	b
509.088078	12	0.000000	0.000000	b2
509.088078	12	19078.292969	480.175781	b
510.882770	12	0.000000	0.000000	b2
510.882770	12	19078.550781	480.585938	b
511.540625	12	0.000000	0.000000	b2
511.540625	12	19081.773438	486.273438	b
512.046052	12	0.000000	0.000000	b2
512.046052	12	19084.351562	489.800781	b
512.885920	12	0.000000	0.000000	b2
512.885920	12	19088.089844	494.515625	b
513.926098	12	0.000000	0.000000	b2
513.926098	12	19090.449219	497.609375	b
515.732390	12	0.000000	0.000000	b2
515.732391	12	19094.187500	504.476562	b
517.206651	12	0.000000	0.000000	b2
517.206652	12	19096.250000	507.156250	b
518.596341	12	0.000000	0.000000	b2
518.596341	12	19097.796875	509.308594	b
519.518428	12	0.000000	0.000000	b2
519.518428	12	19099.730469	511.851562	b
519.669024	12	0.000000	0.000000	b2
519.669024	12	19102.953125	516.195312	b
521.268262	12	0.000000	0.000000	b2
521.268262	12	19106.304688	520.531250	b
523.516611	12	0.000000	0.000000	b2
523.516611	12	19110.429688	527.652344	b
524.669689	12	0.000000	0.000000	b2
524.669844	12	19127.597656	531.070312	c
524.905087	12	0.000000	0.000000	c2
524.905088	12	19127.597656	545.910156	c
529.116779	12	0.000000	0.000000	c2
529.116779	12	19158.253906	579.441406	c
532.361935	12	0.000000	0.000000	c2
0.061171	13	18858.722656	96.316406	a
4.359969	13	0.000000	0.000000	a2
4.359969	13	18862.332031	164.339844	a
16.584490	13	0.000000	0.000000	a2
16.584490	13	18895.589844	201.867188	a
53.135234	13	0.000000	0.000000	a2
53.135234	13	18912.089844	220.871094	a
67.537402	13	0.000000	0.000000	a2
67.537402	13	18920.855469	230.605469	a
108.579249	13	0.000000	0.000000	a2
108.579249	13	18994.976562	314.824219	a
148.848910	13	0.000000	0.000000	a2
148.848910	13	19000.003906	320.453125	a
172.490126	13	0.000000	0.000000	a2
172.490126	13	19002.324219	323.277344	a
179.937749	13	0.000000	0.000000	a2
179.937749	13	19003.097656	324.339844	a
223.930343	13	0.000000	0.000000	a2
223.930343	13	19041.769531	368.351562	a
240.190681	13	0.000000	0.000000	a2
240.190681	13	19043.574219	370.371094	a
256.821053	13	0.000000	0.000000	a2
256.821053	13	19048.085938	375.406250	a
295.390623	13	0.000000	0.000000	a2
295.390623	13	19083.921875	470.558594	a
322.464821	13	0.000000	0.000000	a2
322.464821	13	19100.808594	495.421875	a
364.669580	13	0.000000	0.000000	a2
364.669580	13	19105.578125	500.312500	a
380.841272	13	0.000000	0.000000	a2
380.841272	13	19106.996094	501.664062	a
414.421592	13	0.000000	0.000000	a2
414.422786	13	18968.644531	378.386719	b
415.375203	13	0.000000	0.000000	b2
415.375203	13	18975.089844	386.972656	b
415.987105	13	0.000000	0.000000	b2
415.987105	13	18978.054688	390.394531	b
450.322348	13	0.000000	0.000000	b2
450.322348	13	18984.121094	398.632812	b
450.657587	13	0.000000	0.000000	b2
450.657587	13	18988.179688	402.519531	b
451.539874	13	0.000000	0.000000	b2
451.539874	13	18991.050781	405.535156	b
451.676049	13	0.000000	0.000000	b2
451.676049	13	18994.875000	409.355469	b
451.973901	13	0.000000	0.000000	b2
451.973901	13	19000.175781	416.507812	b
452.330485	13	0.000000	0.000000	b2
452.330485	13	19003.566406	420.000000	b
453.373802	13	0.000000	0.000000	b2
453.373802	13	19006.843750	423.218750	b
493.392934	13	0.000000	0.000000	b2
493.392934	13	19012.554688	436.449219	b
493.700812	13	0.000000	0.000000	b2
493.700812	13	19015.519531	441.484375	b
494.482498	13	0.000000	0.000000	b2
494.482499	13	19018.226562	444.281250	b
495.605352	13	0.000000	0.000000	b2
495.605352	13	19021.835938	447.929688	b
498.455016	13	0.000000	0.000000	b2
498.455016	13	19024.671875	450.613281	b
499.316144	13	0.000000	0.000000	b2
499.316144	13	19027.507812	453.394531	b
502.492695	13	0.000000	0.000000	b2
502.492695	13	19029.312500	457.285156	b
502.699765	13	0.000000	0.000000	b2
502.699765	13	19031.246094	459.277344	b
503.805559	13	0.000000	0.000000	b2
503.805559	13	19031.632812	459.671875	b
504.959812	13	0.000000	0.000000	b2
504.959812	13	19034.726562	463.359375	b
506.261767	13	0.000000	0.000000	b2
506.261767	13	19037.304688	466.902344	b
507.466461	13	0.000000	0.000000	b2
507.466462	13	19041.171875	471.613281	b
509.215366	13	0.000000	0.000000	b2
509.215366	13	19043.234375	476.464844	b
511.066591	13	0.000000	0.000000	b2
511.066591	13	19047.101562	481.171875	b
511.998747	13	0.000000	0.000000	b2
511.998747	13	19049.035156	483.949219	b
513.700296	13	0.000000	0.000000	b2
513.700297	13	19051.226562	486.605469	b
515.202618	13	0.000000	0.000000	b2
515.202618	13	19053.160156	489.074219	b
515.981086	13	0.000000	0.000000	b2
515.981086	13	19056.511719	493.453125	b
519.824346	13	0.000000	0.000000	b2
519.824346	13	19060.062500	500.296875	b
521.975991	13	0.000000	0.000000	b2
521.975991	13	19064.058594	505.234375	b
523.598426	13	0.000000	0.000000	b2
523.598426	13	19066.378906	508.503906	b
527.118734	13	0.000000	0.000000	b2
527.118881	13	19085.718750	514.527344	c
527.340482	13	0.000000	0.000000	c2
0.060553	14	18858.722656	96.160156	a
22.100227	14	0.000000	0.000000	a2
22.100228	14	18878.058594	219.222656	a
41.850514	14	0.000000	0.000000	a2
41.850514	14	18916.859375	284.250000	a
55.952486	14	0.000000	0.000000	a2
55.952487	14	18921.113281	288.515625	a
79.671629	14	0.000000	0.000000	a2
79.671629	14	18949.214844	316.468750	a
110.126123	14	0.000000	0.000000	a2
110.126123	14	18974.093750	341.339844	a
140.244500	14	0.000000	0.000000	a2
140.244500	14	18978.218750	345.480469	a
162.638435	14	0.000000	0.000000	a2
162.638435	14	18980.667969	347.988281	a
169.705951	14	0.000000	0.000000	a2
169.705951	14	18981.441406	348.839844	a
209.611101	14	0.000000	0.000000	a2
209.611101	14	19015.730469	382.988281	a
224.577626	14	0.000000	0.000000	a2
224.577626	14	19017.535156	384.871094	a
258.333962	14	0.000000	0.000000	a2
258.333962	14	19064.199219	431.429688	a
295.847290	14	0.000000	0.000000	a2
295.847290	14	19099.132812	466.382812	a
303.891156	14	0.000000	0.000000	a2
303.891156	14	19103.128906	470.648438	a
311.311395	14	0.000000	0.000000	a2
311.311396	14	19103.644531	471.167969	a
326.789296	14	0.000000	0.000000	a2
326.789296	14	19105.062500	472.597656	a
334.241438	14	0.000000	0.000000	a2
334.242664	14	18963.437500	345.902344	b
335.618323	14	0.000000	0.000000	b2
335.618323	14	18966.531250	350.316406	b
449.281905	14	0.000000	0.000000	b2
449.281906	14	18972.761719	359.812500	b
449.870553	14	0.000000	0.000000	b2
449.870553	14	18976.875000	363.824219	b
450.686946	14	0.000000	0.000000	b2
450.686946	14	18979.750000	366.800781	b
451.042456	14	0.000000	0.000000	b2
451.042456	14	18983.863281	370.898438	b
451.915000	14	0.000000	0.000000	b2
451.915000	14	18989.640625	378.707031	b
452.179262	14	0.000000	0.000000	b2
452.179263	14	18993.406250	382.503906	b
452.771891	14	0.000000	0.000000	b2
452.771891	14	18997.101562	386.121094	b
494.180575	14	0.000000	0.000000	b2
494.180576	14	19002.527344	398.523438	b
495.229565	14	0.000000	0.000000	b2
495.229565	14	19006.125000	404.335938	b
496.331789	14	0.000000	0.000000	b2
496.331790	14	19008.832031	406.949219	b
498.209060	14	0.000000	0.000000	b2
498.209060	14	19012.699219	410.679688	b
502.966271	14	0.000000	0.000000	b2
502.966271	14	19015.792969	413.953125	b
504.707073	14	0.000000	0.000000	b2
504.707073	14	19018.500000	418.609375	b
505.770914	14	0.000000	0.000000	b2
505.770915	14	19020.949219	421.031250	b
507.845163	14	0.000000	0.000000	b2
507.845163	14	19022.882812	422.820312	b
508.024535	14	0.000000	0.000000	b2
508.024536	14	19023.140625	423.332031	b
508.672856	14	0.000000	0.000000	b2
508.672856	14	19026.234375	427.019531	b
511.364376	14	0.000000	0.000000	b2
511.364376	14	19028.941406	430.628906	b
512.287470	14	0.000000	0.000000	b2
512.287471	14	19032.679688	437.199219	b
513.213357	14	0.000000	0.000000	b2
513.213357	14	19034.871094	440.101562	b
515.389557	14	0.000000	0.000000	b2
515.389557	14	19038.867188	445.144531	b
516.629284	14	0.000000	0.000000	b2
516.629284	14	19040.800781	447.863281	b
518.589775	14	0.000000	0.000000	b2
518.589775	14	19043.230469	450.765625	b
518.922864	14	0.000000	0.000000	b2
518.922864	14	19045.164062	453.433594	b
520.701551	14	0.000000	0.000000	b2
520.701551	14	19048.515625	459.796875	b
521.967368	14	0.000000	0.000000	b2
521.967368	14	19051.996094	464.378906	b
523.388397	14	0.000000	0.000000	b2
523.388397	14	19055.992188	469.539062	b
524.915786	14	0.000000	0.000000	b2
524.915786	14	19058.312500	472.687500	b
525.933368	14	0.000000	0.000000	b2
525.933368	14	19062.953125	480.566406	b
529.259186	14	0.000000	0.000000	b2
529.259312	14	19080.867188	484.914062	c
529.463216	14	0.000000	0.000000	c2
529.463217	14	19080.867188	499.582031	c
531.800761	14	0.000000	0.000000	c2
0.060098	15	18858.722656	96.316406	a
20.147785	15	0.000000	0.000000	a2
20.147786	15	18865.425781	181.800781	a
26.016028	15	0.000000	0.000000	a2
26.016028	15	18881.539062	233.000000	a
45.396470	15	0.000000	0.000000	a2
45.396470	15	18891.722656	259.097656	a
53.607400	15	0.000000	0.000000	a2
53.607400	15	18908.609375	276.207031	a
69.027810	15	0.000000	0.000000	a2
69.027811	15	18921.242188	288.894531	a
75.884418	15	0.000000	0.000000	a2
75.884418	15	18922.273438	289.906250	a
111.306529	15	0.000000	0.000000	a2
111.306529	15	18923.820312	291.496094	a
132.916174	15	0.000000	0.000000	a2
132.916174	15	18929.105469	296.667969	a
161.783080	15	0.000000	0.000000	a2
161.783080	15	18938.128906	305.714844	a
190.640406	15	0.000000	0.000000	a2
190.640407	15	18939.546875	307.144531	a
222.237539	15	0.000000	0.000000	a2
222.237539	15	18958.753906	326.421875	a
243.166412	15	0.000000	0.000000	a2
243.166412	15	18972.546875	340.046875	a
284.034071	15	0.000000	0.000000	a2
284.034071	15	18986.984375	354.593750	a
321.034893	15	0.000000	0.000000	a2
321.034894	15	18987.757812	355.351562	a
328.199364	15	0.000000	0.000000	a2
328.199364	15	18988.273438	355.925781	a
335.514169	15	0.000000	0.000000	a2
335.515389	15	18846.703125	229.324219	b
450.414826	15	0.000000	0.000000	b2
450.414827	15	18852.953125	237.457031	b
451.030367	15	0.000000	0.000000	b2
451.030367	15	18857.183594	241.722656	b
451.360699	15	0.000000	0.000000	b2
451.360699	15	18860.082031	246.664062	b
451.813424	15	0.000000	0.000000	b2
451.813424	15	18864.417969	251.113281	b
453.279160	15	0.000000	0.000000	b2
453.279160	15	18870.382812	257.078125	b
454.216231	15	0.000000	0.000000	b2
454.216232	15	18874.152344	262.957031	b
454.384055	15	0.000000	0.000000	b2
454.384055	15	18877.914062	266.546875	b
494.603581	15	0.000000	0.000000	b2
494.603581	15	18882.222656	277.140625	b
494.936613	15	0.000000	0.000000	b2
494.936613	15	18885.812500	280.792969	b
495.069536	15	0.000000	0.000000	b2
495.069537	15	18888.816406	283.558594	b
496.578370	15	0.000000	0.000000	b2
496.578370	15	18892.628906	289.535156	b
499.035497	15	0.000000	0.000000	b2
499.035498	15	18896.167969	293.011719	b
499.300201	15	0.000000	0.000000	b2
499.300202	15	18899.160156	295.945312	b
502.459033	15	0.000000	0.000000	b2
502.459033	15	18902.382812	299.187500	b
502.972866	15	0.000000	0.000000	b2
502.972867	15	18904.714844	301.585938	b
503.882091	15	0.000000	0.000000	b2
503.882091	15	18904.972656	303.750000	b
505.795564	15	0.000000	0.000000	b2
505.795564	15	18908.066406	307.648438	b
507.216577	15	0.000000	0.000000	b2
507.216578	15	18910.773438	311.011719	b
507.402564	15	0.000000	0.000000	b2
507.402564	15	18914.511719	315.757812	b
509.160255	15	0.000000	0.000000	b2
509.160256	15	18916.703125	318.632812	b
510.697603	15	0.000000	0.000000	b2
510.697604	15	18921.214844	326.261719	b
511.954017	15	0.000000	0.000000	b2
511.954018	15	18923.277344	328.910156	b
513.493339	15	0.000000	0.000000	b2
513.493339	15	18925.468750	331.570312	b
514.196420	15	0.000000	0.000000	b2
514.196421	15	18927.402344	334.359375	b
517.169471	15	0.000000	0.000000	b2
517.169471	15	18930.753906	338.523438	b
521.141146	15	0.000000	0.000000	b2
521.141147	15	18934.527344	345.476562	b
523.584998	15	0.000000	0.000000	b2
523.584999	15	18938.523438	350.531250	b
525.190485	15	0.000000	0.000000	b2
525.190485	15	18940.972656	353.855469	b
526.313207	15	0.000000	0.000000	b2
526.313207	15	18946.128906	360.515625	b
529.071578	15	0.000000	0.000000	b2
529.071578	15	18949.222656	366.742188	b
530.592564	15	0.000000	0.000000	b2
530.592682	15	18967.777344	371.621094	c
530.796690	15	0.000000	0.000000	c2
0.061568	16	18858.718750	96.214844	a
34.423376	16	0.000000	0.000000	a2
34.423376	16	18941.992188	309.480469	a
64.718676	16	0.000000	0.000000	a2
64.718676	16	18964.808594	332.324219	a
86.766841	16	0.000000	0.000000	a2
86.766841	16	18968.546875	335.867188	a
109.908499	16	0.000000	0.000000	a2
109.908499	16	18981.437500	348.855469	a
148.182301	16	0.000000	0.000000	a2
148.182301	16	18989.042969	358.437500	a
178.485069	16	0.000000	0.000000	a2
178.485069	16	18993.039062	364.242188	a
200.923354	16	0.000000	0.000000	a2
200.923355	16	18995.230469	366.562500	a
231.542930	16	0.000000	0.000000	a2
231.542930	16	18999.742188	372.632812	a
264.279742	16	0.000000	0.000000	a2
264.279742	16	19026.812500	401.738281	a
295.179436	16	0.000000	0.000000	a2
295.179436	16	19033.902344	410.707031	a
334.394187	16	0.000000	0.000000	a2
334.394187	16	19055.300781	434.097656	a
341.565675	16	0.000000	0.000000	a2
341.565675	16	19057.105469	435.656250	a
380.697035	16	0.000000	0.000000	a2
380.697035	16	19068.835938	449.476562	a
395.643692	16	0.000000	0.000000	a2
395.643692	16	19070.125000	450.910156	a
426.021162	16	0.000000	0.000000	a2
426.021162	16	19073.992188	456.375000	a
448.696041	16	0.000000	0.000000	a2
448.697325	16	18935.070312	334.628906	b
449.126621	16	0.000000	0.000000	b2
449.126621	16	18939.324219	340.273438	b
449.648618	16	0.000000	0.000000	b2
449.648618	16	18943.906250	345.515625	b
449.935989	16	0.000000	0.000000	b2
449.935989	16	18949.093750	353.546875	b
450.668007	16	0.000000	0.000000	b2
450.668007	16	18955.023438	360.757812	b
451.088861	16	0.000000	0.000000	b2
451.088861	16	18958.503906	365.019531	b
451.135879	16	0.000000	0.000000	b2
451.135879	16	18962.113281	371.394531	b
493.992391	16	0.000000	0.000000	b2
493.992391	16	18967.902344	383.492188	b
495.444632	16	0.000000	0.000000	b2
495.444632	16	18970.996094	388.179688	b
497.163694	16	0.000000	0.000000	b2
497.163694	16	18973.703125	394.203125	b
498.289387	16	0.000000	0.000000	b2
498.289387	16	18977.570312	401.035156	b
500.505135	16	0.000000	0.000000	b2
500.505135	16	18980.921875	405.195312	b
501.768457	16	0.000000	0.000000	b2
501.768457	16	18983.628906	408.765625	b
502.815963	16	0.000000	0.000000	b2
502.815963	16	18986.722656	412.492188	b
503.593945	16	0.000000	0.000000	b2
503.593945	16	18988.785156	415.289062	b
503.698997	16	0.000000	0.000000	b2
503.698997	16	18989.171875	415.984375	b
505.179589	16	0.000000	0.000000	b2
505.179589	16	18992.265625	420.964844	b
505.431820	16	0.000000	0.000000	b2
505.431820	16	18995.128906	423.964844	b
507.341654	16	0.000000	0.000000	b2
507.341654	16	18999.164062	427.851562	b
508.983371	16	0.000000	0.000000	b2
508.983371	16	19001.488281	430.328125	b
509.997007	16	0.000000	0.000000	b2
509.997007	16	19006.281250	437.156250	b
510.956989	16	0.000000	0.000000	b2
510.956989	16	19008.507812	439.082031	b
513.471248	16	0.000000	0.000000	b2
513.471248	16	19010.921875	441.593750	b
514.981777	16	0.000000	0.000000	b2
514.981777	16	19013.078125	443.800781	b
516.333019	16	0.000000	0.000000	b2
516.333019	16	19016.632812	447.230469	b
521.407731	16	0.000000	0.000000	b2
521.407731	16	19020.472656	451.062500	b
523.200795	16	0.000000	0.000000	b2
523.200795	16	19024.691406	457.417969	b
524.021310	16	0.000000	0.000000	b2
524.021310	16	19027.238281	462.023438	b
526.336337	16	0.000000	0.000000	b2
526.336337	16	19032.656250	467.433594	b
530.763788	16	0.000000	0.000000	b2
530.763788	16	19035.878906	472.527344	b
532.231899	16	0.000000	0.000000	b2
532.231899	16	19039.671875	476.324219	b
533.082535	16	0.000000	0.000000	b2
533.082663	16	19056.109375	478.011719	c
533.313704	16	0.000000	0.000000	c2
533.313706	16	19056.109375	492.757812	c
535.072052	16	0.000000	0.000000	c2
535.072052	16	19086.742188	526.996094	c
537.745151	16	0.000000	0.000000	c2
537.745151	16	19136.375000	575.937500	c
543.832319	16	0.000000	0.000000	c2
543.832320	16	19215.253906	643.203125	c
544.113917	16	0.000000	0.000000	c2
0.056788	17	18858.718750	96.210938	a
5.589509	17	0.000000	0.000000	a2
5.589509	17	18874.187500	209.250000	a
26.304660	17	0.000000	0.000000	a2
26.304661	17	18910.410156	277.835938	a
62.454389	17	0.000000	0.000000	a2
62.454390	17	18921.109375	288.617188	a
83.774247	17	0.000000	0.000000	a2
83.774247	17	18924.718750	291.960938	a
120.689984	17	0.000000	0.000000	a2
120.689984	17	18933.097656	300.410156	a
157.363945	17	0.000000	0.000000	a2
157.363945	17	18938.898438	306.375000	a
164.272765	17	0.000000	0.000000	a2
164.272765	17	18939.800781	307.191406	a
178.713233	17	0.000000	0.000000	a2
178.713233	17	18942.378906	309.832031	a
210.799242	17	0.000000	0.000000	a2
210.799242	17	18998.066406	365.542969	a
233.866328	17	0.000000	0.000000	a2
233.866328	17	19002.449219	369.847656	a
250.028233	17	0.000000	0.000000	a2
250.028233	17	19011.343750	378.679688	a
257.573837	17	0.000000	0.000000	a2
257.573837	17	19012.503906	379.820312	a
297.525139	17	0.000000	0.000000	a2
297.525139	17	19018.433594	385.742188	a
312.531741	17	0.000000	0.000000	a2
312.531741	17	19019.078125	386.457031	a
335.760704	17	0.000000	0.000000	a2
335.760705	17	19021.398438	388.910156	a
367.241778	17	0.000000	0.000000	a2
367.243287	17	18884.566406	267.082031	b
367.505385	17	0.000000	0.000000	b2
367.505385	17	18887.917969	271.597656	b
368.200724	17	0.000000	0.000000	b2
368.200725	17	18892.945312	277.632812	b
383.698536	17	0.000000	0.000000	b2
383.698537	17	18898.875000	286.703125	b
384.402509	17	0.000000	0.000000	b2
384.402509	17	18902.871094	291.589844	b
385.008180	17	0.000000	0.000000	b2
385.008180	17	18906.480469	295.863281	b
494.002703	17	0.000000	0.000000	b2
494.002703	17	18912.746094	306.328125	b
495.351921	17	0.000000	0.000000	b2
495.351921	17	18915.839844	310.949219	b
495.811883	17	0.000000	0.000000	b2
495.811883	17	18918.675781	316.031250	b
497.800287	17	0.000000	0.000000	b2
497.800287	17	18922.929688	322.476562	b
498.230371	17	0.000000	0.000000	b2
498.230371	17	18926.281250	329.429688	b
499.282254	17	0.000000	0.000000	b2
499.282254	17	18929.117188	333.648438	b
500.461133	17	0.000000	0.000000	b2
500.461133	17	18932.210938	337.277344	b
502.345675	17	0.000000	0.000000	b2
502.345675	17	18934.273438	340.109375	b
502.624377	17	0.000000	0.000000	b2
502.624378	17	18934.660156	340.808594	b
503.098764	17	0.000000	0.000000	b2
503.098764	17	18938.113281	344.187500	b
503.957051	17	0.000000	0.000000	b2
503.957051	17	18940.949219	349.011719	b
506.128139	17	0.000000	0.000000	b2
506.128140	17	18944.925781	352.992188	b
506.771992	17	0.000000	0.000000	b2
506.771992	17	18947.382812	355.457031	b
506.897265	17	0.000000	0.000000	b2
506.897265	17	18952.136719	360.187500	b
507.956735	17	0.000000	0.000000	b2
507.956736	17	18954.386719	362.582031	b
508.395542	17	0.000000	0.000000	b2
508.395543	17	18956.859375	366.910156	b
509.609783	17	0.000000	0.000000	b2
509.609783	17	18959.035156	369.218750	b
511.050655	17	0.000000	0.000000	b2
511.050655	17	18962.464844	372.566406	b
516.909498	17	0.000000	0.000000	b2
516.909498	17	18966.394531	376.363281	b
520.170198	17	0.000000	0.000000	b2
520.170199	17	18970.585938	382.683594	b
524.503455	17	0.000000	0.000000	b2
524.503455	17	18973.136719	385.542969	b
527.226086	17	0.000000	0.000000	b2
527.226086	17	18978.609375	391.199219	b
529.974397	17	0.000000	0.000000	b2
529.974397	17	18981.972656	394.304688	b
530.218467	17	0.000000	0.000000	b2
530.218467	17	18985.812500	400.136719	b
532.641387	17	0.000000	0.000000	b2
532.641387	17	18987.304688	401.890625	b
534.475499	17	0.000000	0.000000	b2
534.475626	17	19005.621094	406.382812	c
534.706087	17	0.000000	0.000000	c2
0.056189	18	18858.718750	96.339844	a
25.013650	18	0.000000	0.000000	a2
25.013650	18	18902.546875	270.253906	a
31.709656	18	0.000000	0.000000	a2
31.709656	18	18915.050781	282.656250	a
38.239549	18	0.000000	0.000000	a2
38.239549	18	18916.468750	283.929688	a
58.997176	18	0.000000	0.000000	a2
58.997176	18	18921.109375	288.640625	a
72.638731	18	0.000000	0.000000	a2
72.638731	18	18923.687500	291.136719	a
100.786613	18	0.000000	0.000000	a2
100.786613	18	18928.714844	296.332031	a
121.808376	18	0.000000	0.000000	a2
121.808376	18	18931.937500	299.550781	a
143.121725	18	0.000000	0.000000	a2
143.121725	18	18937.222656	304.703125	a
166.698140	18	0.000000	0.000000	a2
166.698140	18	18955.785156	323.222656	a
188.610645	18	0.000000	0.000000	a2
188.610645	18	18957.847656	325.484375	a
203.928584	18	0.000000	0.000000	a2
203.928585	18	18972.027344	339.492188	a
218.841298	18	0.000000	0.000000	a2
218.841298	18	18973.832031	341.371094	a
241.810313	18	0.000000	0.000000	a2
241.810314	18	18977.054688	344.730469	a
271.974385	18	0.000000	0.000000	a2
271.974385	18	18980.664062	348.250000	a
294.268870	18	0.000000	0.000000	a2
294.268870	18	18982.597656	350.074219	a
324.996121	18	0.000000	0.000000	a2
324.997344	18	18846.699219	229.351562	b
325.089312	18	0.000000	0.000000	b2
325.089312	18	18851.855469	236.195312	b
383.703772	18	0.000000	0.000000	b2
383.703772	18	18857.914062	246.089844	b
384.502827	18	0.000000	0.000000	b2
384.502828	18	18862.812500	251.648438	b
385.260967	18	0.000000	0.000000	b2
385.260968	18	18866.421875	256.109375	b
494.470915	18	0.000000	0.000000	b2
494.470915	18	18872.753906	264.308594	b
494.853541	18	0.000000	0.000000	b2
494.853541	18	18876.621094	271.441406	b
495.554511	18	0.000000	0.000000	b2
495.554511	18	18879.457031	274.707031	b
496.535336	18	0.000000	0.000000	b2
496.535337	18	18883.582031	281.078125	b
497.746769	18	0.000000	0.000000	b2
497.746769	18	18887.062500	285.820312	b
499.763416	18	0.000000	0.000000	b2
499.763416	18	18889.769531	291.933594	b
501.178028	18	0.000000	0.000000	b2
501.178028	18	18892.863281	296.902344	b
502.734745	18	0.000000	0.000000	b2
502.734746	18	18894.925781	299.468750	b
503.828743	18	0.000000	0.000000	b2
503.828744	18	18895.312500	300.175781	b
505.757367	18	0.000000	0.000000	b2
505.757367	18	18898.964844	303.562500	b
507.397908	18	0.000000	0.000000	b2
507.397909	18	18902.125000	306.832031	b
507.807097	18	0.000000	0.000000	b2
507.807098	18	18905.863281	312.656250	b
509.372462	18	0.000000	0.000000	b2
509.372462	18	18908.441406	315.050781	b
512.076919	18	0.000000	0.000000	b2
512.076920	18	18913.289062	320.082031	b
514.530389	18	0.000000	0.000000	b2
514.530390	18	18915.550781	322.414062	b
515.347525	18	0.000000	0.000000	b2
515.347525	18	18917.984375	324.839844	b
516.304200	18	0.000000	0.000000	b2
516.304200	18	18920.144531	328.894531	b
518.444493	18	0.000000	0.000000	b2
518.444493	18	18923.863281	332.617188	b
521.713222	18	0.000000	0.000000	b2
521.713222	18	18927.722656	336.589844	b
522.031807	18	0.000000	0.000000	b2
522.031807	18	18931.964844	340.675781	b
524.929237	18	0.000000	0.000000	b2
524.929238	18	18934.710938	345.421875	b
527.642669	18	0.000000	0.000000	b2
527.642669	18	18940.097656	351.359375	b
531.308987	18	0.000000	0.000000	b2
531.308987	18	18943.472656	354.902344	b
533.389346	18	0.000000	0.000000	b2
533.389346	18	18947.386719	358.761719	b
534.499780	18	0.000000	0.000000	b2
534.499780	18	18948.878906	362.304688	b
535.680820	18	0.000000	0.000000	b2
535.680820	18	18952.359375	366.703125	b
536.772936	18	0.000000	0.000000	b2
536.773069	18	18969.007812	369.582031	c
536.978624	18	0.000000	0.000000	c2
536.978626	18	18969.007812	384.230469	c
537.371341	18	0.000000	0.000000	c2
0.057449	19	18858.718750	96.343750	a
32.166011	19	0.000000	0.000000	a2
32.166012	19	18917.628906	285.167969	a
46.763582	19	0.000000	0.000000	a2
46.763583	19	18931.292969	298.792969	a
75.835266	19	0.000000	0.000000	a2
75.835266	19	18937.867188	305.347656	a
97.542782	19	0.000000	0.000000	a2
97.542782	19	18941.476562	308.937500	a
119.406688	19	0.000000	0.000000	a2
119.406688	19	18944.828125	312.503906	a
126.403674	19	0.000000	0.000000	a2
126.403675	19	18945.988281	313.609375	a
140.959611	19	0.000000	0.000000	a2
140.959611	19	18948.179688	315.621094	a
147.972910	19	0.000000	0.000000	a2
147.972911	19	18949.468750	317.109375	a
170.927931	19	0.000000	0.000000	a2
170.927932	19	18979.246094	346.781250	a
209.189013	19	0.000000	0.000000	a2
209.189013	19	18995.488281	362.917969	a
234.276264	19	0.000000	0.000000	a2
234.276265	19	19027.585938	395.121094	a
241.714241	19	0.000000	0.000000	a2
241.714241	19	19028.359375	395.828125	a
249.280860	19	0.000000	0.000000	a2
249.280860	19	19029.261719	396.929688	a
264.619443	19	0.000000	0.000000	a2
264.619443	19	19031.195312	398.742188	a
304.724893	19	0.000000	0.000000	a2
304.724893	19	19045.503906	413.042969	a
312.671185	19	0.000000	0.000000	a2
312.672401	19	18904.066406	286.714844	b
384.505663	19	0.000000	0.000000	b2
384.505663	19	18910.125000	296.488281	b
385.224247	19	0.000000	0.000000	b2
385.224247	19	18915.152344	304.179688	b
385.310121	19	0.000000	0.000000	b2
385.310121	19	18918.761719	308.636719	b
493.903423	19	0.000000	0.000000	b2
493.903423	19	18925.042969	317.238281	b
494.274281	19	0.000000	0.000000	b2
494.274281	19	18929.410156	322.125000	b
495.013656	19	0.000000	0.000000	b2
495.013656	19	18932.117188	327.628906	b
495.102959	19	0.000000	0.000000	b2
495.102959	19	18936.371094	332.843750	b
495.284975	19	0.000000	0.000000	b2
495.284975	19	18939.851562	337.031250	b
495.444608	19	0.000000	0.000000	b2
495.444608	19	18942.558594	341.269531	b
496.348520	19	0.000000	0.000000	b2
496.348520	19	18945.652344	347.351562	b
496.666138	19	0.000000	0.000000	b2
496.666138	19	18947.714844	350.835938	b
496.821986	19	0.000000	0.000000	b2
496.821986	19	18948.101562	351.406250	b
497.810482	19	0.000000	0.000000	b2
497.810482	19	18951.765625	355.640625	b
498.553516	19	0.000000	0.000000	b2
498.553516	19	18955.218750	360.039062	b
501.573082	19	0.000000	0.000000	b2
501.573082	19	18959.363281	364.558594	b
502.324001	19	0.000000	0.000000	b2
502.324001	19	18961.683594	369.093750	b
503.738082	19	0.000000	0.000000	b2
503.738082	19	18966.601562	374.066406	b
505.019049	19	0.000000	0.000000	b2
505.019049	19	18968.867188	376.429688	b
505.849071	19	0.000000	0.000000	b2
505.849071	19	18971.367188	378.753906	b
507.137040	19	0.000000	0.000000	b2
507.137040	19	18973.523438	380.980469	b
508.256401	19	0.000000	0.000000	b2
508.256401	19	18977.238281	386.679688	b
509.701525	19	0.000000	0.000000	b2
509.701525	19	18981.132812	390.695312	b
510.619650	19	0.000000	0.000000	b2
510.619650	19	18985.363281	394.808594	b
512.600148	19	0.000000	0.000000	b2
512.600148	19	18988.062500	397.488281	b
515.960143	19	0.000000	0.000000	b2
515.960143	19	18993.484375	404.992188	b
516.490448	19	0.000000	0.000000	b2
516.490448	19	18996.863281	408.437500	b
518.669394	19	0.000000	0.000000	b2
518.669394	19	19000.742188	412.292969	b
521.245624	19	0.000000	0.000000	b2
521.245624	19	19002.289062	413.835938	b
521.673202	19	0.000000	0.000000	b2
521.673202	19	19006.285156	420.789062	b
523.193787	19	0.000000	0.000000	b2
523.193787	19	19007.960938	423.160156	b
525.891469	19	0.000000	0.000000	b2
525.891605	19	19024.496094	425.488281	c
526.133505	19	0.000000	0.000000	c2
0.056189	20	18858.718750	96.382812	a
12.433045	20	0.000000	0.000000	a2
12.433046	20	18889.914062	257.535156	a
39.536021	20	0.000000	0.000000	a2
39.536022	20	18900.484375	268.117188	a
60.117169	20	0.000000	0.000000	a2
60.117169	20	18907.960938	275.660156	a
99.097575	20	0.000000	0.000000	a2
99.097575	20	18942.894531	310.332031	a
113.337346	20	0.000000	0.000000	a2
113.337347	20	18944.699219	312.402344	a
127.589681	20	0.000000	0.000000	a2
127.589681	20	18946.503906	314.156250	a
154.214431	20	0.000000	0.000000	a2
154.214431	20	18964.035156	331.628906	a
168.748267	20	0.000000	0.000000	a2
168.748267	20	18965.968750	333.582031	a
175.979527	20	0.000000	0.000000	a2
175.979527	20	18967.902344	335.425781	a
191.081559	20	0.000000	0.000000	a2
191.081559	20	18975.894531	343.570312	a
198.135683	20	0.000000	0.000000	a2
198.135684	20	18979.117188	346.851562	a
236.973597	20	0.000000	0.000000	a2
236.973597	20	18985.175781	352.894531	a
260.994288	20	0.000000	0.000000	a2
260.994288	20	18999.484375	367.152344	a
302.677966	20	0.000000	0.000000	a2
302.677966	20	19050.402344	418.039062	a
341.942345	20	0.000000	0.000000	a2
341.942345	20	19056.976562	424.453125	a
382.967872	20	0.000000	0.000000	a2
382.969084	20	18955.980469	338.667969	b
383.695367	20	0.000000	0.000000	b2
383.695367	20	18961.007812	348.089844	b
384.493270	20	0.000000	0.000000	b2
384.493270	20	18964.875000	354.699219	b
493.911366	20	0.000000	0.000000	b2
493.911366	20	18971.429688	364.222656	b
495.235309	20	0.000000	0.000000	b2
495.235309	20	18975.683594	369.234375	b
495.661587	20	0.000000	0.000000	b2
495.661587	20	18978.996094	373.300781	b
497.872068	20	0.000000	0.000000	b2
497.872068	20	18983.996094	382.046875	b
500.046023	20	0.000000	0.000000	b2
500.046023	20	18987.863281	388.378906	b
501.323601	20	0.000000	0.000000	b2
501.323601	20	18990.699219	391.742188	b
502.354174	20	0.000000	0.000000	b2
502.354174	20	18993.792969	395.816406	b
503.225844	20	0.000000	0.000000	b2
503.225844	20	18995.855469	400.726562	b
503.916014	20	0.000000	0.000000	b2
503.916014	20	18996.242188	401.433594	b
505.959826	20	0.000000	0.000000	b2
505.959826	20	18999.871094	404.890625	b
506.855053	20	0.000000	0.000000	b2
506.855053	20	19003.425781	408.687500	b
507.041906	20	0.000000	0.000000	b2
507.041906	20	19007.511719	412.812500	b
508.111194	20	0.000000	0.000000	b2
508.111194	20	19010.062500	415.363281	b
509.415749	20	0.000000	0.000000	b2
509.415749	20	19014.703125	422.113281	b
509.880687	20	0.000000	0.000000	b2
509.880687	20	19017.062500	424.253906	b
510.268575	20	0.000000	0.000000	b2
510.268575	20	19019.488281	426.855469	b
510.611448	20	0.000000	0.000000	b2
510.611449	20	19021.812500	428.964844	b
512.038944	20	0.000000	0.000000	b2
512.038944	20	19025.519531	434.792969	b
517.025847	20	0.000000	0.000000	b2
517.025847	20	19029.527344	438.808594	b
520.147494	20	0.000000	0.000000	b2
520.147494	20	19033.769531	443.046875	b
523.992791	20	0.000000	0.000000	b2
523.992791	20	19036.347656	445.523438	b
527.503016	20	0.000000	0.000000	b2
527.503016	20	19041.632812	452.847656	b
530.118004	20	0.000000	0.000000	b2
530.118004	20	19044.953125	456.359375	b
532.274337	20	0.000000	0.000000	b2
532.274337	20	19048.832031	460.246094	b
532.343241	20	0.000000	0.000000	b2
532.343241	20	19050.535156	461.812500	b
534.195820	20	0.000000	0.000000	b2
534.195820	20	19054.531250	466.871094	b
535.060763	20	0.000000	0.000000	b2
535.060763	20	19056.335938	471.277344	b
535.986061	20	0.000000	0.000000	b2
535.986061	20	19057.882812	473.511719	b
536.244938	20	0.000000	0.000000	b2
536.245067	20	19074.773438	476.480469	c
536.475249	20	0.000000	0.000000	c2
536.475250	20	19074.773438	491.250000	c
538.534546	20	0.000000	0.000000	c2
538.534546	20	19105.421875	525.296875	c
543.240022	20	0.000000	0.000000	c2
0.056770	21	18858.718750	96.164062	a
12.786765	21	0.000000	0.000000	a2
12.786765	21	18899.710938	267.160156	a
48.067243	21	0.000000	0.000000	a2
48.067243	21	18912.085938	279.535156	a
54.762830	21	0.000000	0.000000	a2
54.762830	21	18913.503906	281.035156	a
78.331656	21	0.000000	0.000000	a2
78.331657	21	18932.066406	299.308594	a
85.212181	21	0.000000	0.000000	a2
85.212181	21	18932.968750	300.289062	a
99.532709	21	0.000000	0.000000	a2
99.532709	21	18934.773438	302.175781	a
137.338619	21	0.000000	0.000000	a2
137.338619	21	18966.226562	333.621094	a
152.134516	21	0.000000	0.000000	a2
152.134516	21	18967.386719	334.648438	a
167.047578	21	0.000000	0.000000	a2
167.047579	21	18968.804688	336.148438	a
174.423094	21	0.000000	0.000000	a2
174.423094	21	18973.574219	340.992188	a
197.106269	21	0.000000	0.000000	a2
197.106269	21	18981.179688	348.609375	a
237.200640	21	0.000000	0.000000	a2
237.200640	21	18992.394531	359.871094	a
252.851990	21	0.000000	0.000000	a2
252.851990	21	18998.839844	366.269531	a
269.573995	21	0.000000	0.000000	a2
269.573995	21	19020.882812	388.179688	a
293.020774	21	0.000000	0.000000	a2
293.020775	21	19022.945312	390.160156	a
333.749914	21	0.000000	0.000000	a2
333.751139	21	18905.960938	288.429688	b
346.816740	21	0.000000	0.000000	b2
346.816740	21	18909.957031	293.851562	b
494.395860	21	0.000000	0.000000	b2
494.395861	21	18915.847656	304.539062	b
494.948830	21	0.000000	0.000000	b2
494.948830	21	18920.101562	311.367188	b
495.070590	21	0.000000	0.000000	b2
495.070590	21	18923.839844	315.832031	b
495.879786	21	0.000000	0.000000	b2
495.879786	21	18928.093750	321.089844	b
498.407642	21	0.000000	0.000000	b2
498.407643	21	18932.121094	328.910156	b
499.076117	21	0.000000	0.000000	b2
499.076117	21	18937.718750	336.667969	b
501.737299	21	0.000000	0.000000	b2
501.737300	21	18940.812500	341.464844	b
502.635323	21	0.000000	0.000000	b2
502.635323	21	18943.519531	344.710938	b
503.755507	21	0.000000	0.000000	b2
503.755507	21	18943.906250	345.343750	b
504.993173	21	0.000000	0.000000	b2
504.993173	21	18947.480469	348.824219	b
506.131333	21	0.000000	0.000000	b2
506.131333	21	18951.031250	354.582031	b
507.376720	21	0.000000	0.000000	b2
507.376720	21	18955.113281	358.589844	b
508.505535	21	0.000000	0.000000	b2
508.505535	21	18957.683594	361.343750	b
509.978311	21	0.000000	0.000000	b2
509.978312	21	18963.261719	367.050781	b
510.387374	21	0.000000	0.000000	b2
510.387374	21	18965.453125	371.136719	b
511.070649	21	0.000000	0.000000	b2
511.070649	21	18968.328125	374.101562	b
513.700760	21	0.000000	0.000000	b2
513.700760	21	18970.691406	376.210938	b
515.609558	21	0.000000	0.000000	b2
515.609559	21	18974.406250	380.058594	b
521.208758	21	0.000000	0.000000	b2
521.208758	21	18978.718750	386.351562	b
523.849964	21	0.000000	0.000000	b2
523.849964	21	18982.953125	390.589844	b
524.328514	21	0.000000	0.000000	b2
524.328514	21	18985.671875	393.316406	b
526.254094	21	0.000000	0.000000	b2
526.254094	21	18991.246094	398.898438	b
530.863711	21	0.000000	0.000000	b2
530.863711	21	18994.730469	404.375000	b
532.751063	21	0.000000	0.000000	b2
532.751063	21	18998.558594	408.339844	b
532.868201	21	0.000000	0.000000	b2
532.868201	21	19000.234375	409.886719	b
534.857849	21	0.000000	0.000000	b2
534.857849	21	19004.359375	414.933594	b
536.393631	21	0.000000	0.000000	b2
536.393631	21	19006.035156	417.417969	b
537.457789	21	0.000000	0.000000	b2
537.457789	21	19007.710938	419.632812	b
537.546910	21	0.000000	0.000000	b2
537.546910	21	19009.773438	424.671875	b
537.888104	21	0.000000	0.000000	b2
537.888247	21	19028.113281	429.214844	c
538.114940	21	0.000000	0.000000	c2
0.057036	22	18858.718750	96.203125	a
5.588365	22	0.000000	0.000000	a2
5.588365	22	18871.351562	200.179688	a
32.078317	22	0.000000	0.000000	a2
32.078317	22	18886.304688	247.789062	a
45.195849	22	0.000000	0.000000	a2
45.195849	22	18889.914062	257.257812	a
59.580339	22	0.000000	0.000000	a2
59.580339	22	18902.160156	269.710938	a
87.400989	22	0.000000	0.000000	a2
87.400989	22	18910.796875	278.128906	a
101.162108	22	0.000000	0.000000	a2
101.162108	22	18912.730469	280.082031	a
137.564257	22	0.000000	0.000000	a2
137.564257	22	18947.148438	314.503906	a
159.809692	22	0.000000	0.000000	a2
159.809692	22	18949.339844	316.878906	a
182.172939	22	0.000000	0.000000	a2
182.172939	22	18952.046875	319.441406	a
204.710066	22	0.000000	0.000000	a2
204.710067	22	18965.324219	332.769531	a
227.225897	22	0.000000	0.000000	a2
227.225897	22	18972.027344	339.414062	a
234.738681	22	0.000000	0.000000	a2
234.738681	22	18973.187500	340.625000	a
274.942169	22	0.000000	0.000000	a2
274.942169	22	18992.007812	359.464844	a
282.779101	22	0.000000	0.000000	a2
282.779101	22	19001.289062	368.601562	a
322.570581	22	0.000000	0.000000	a2
322.570581	22	19005.929688	373.371094	a
346.310429	22	0.000000	0.000000	a2
346.311638	22	18870.593750	253.101562	b
494.170004	22	0.000000	0.000000	b2
494.170004	22	18876.449219	264.406250	b
494.789364	22	0.000000	0.000000	b2
494.789364	22	18880.832031	269.433594	b
495.669017	22	0.000000	0.000000	b2
495.669018	22	18884.558594	275.871094	b
498.129612	22	0.000000	0.000000	b2
498.129612	22	18890.703125	283.671875	b
502.762681	22	0.000000	0.000000	b2
502.762681	22	18895.531250	290.675781	b
505.133768	22	0.000000	0.000000	b2
505.133768	22	18898.367188	297.324219	b
507.047177	22	0.000000	0.000000	b2
507.047177	22	18901.460938	301.300781	b
508.597212	22	0.000000	0.000000	b2
508.597212	22	18904.167969	304.789062	b
509.339141	22	0.000000	0.000000	b2
509.339141	22	18904.554688	305.429688	b
509.536546	22	0.000000	0.000000	b2
509.536546	22	18908.589844	309.378906	b
510.670768	22	0.000000	0.000000	b2
510.670768	22	18912.265625	313.046875	b
511.966530	22	0.000000	0.000000	b2
511.966530	22	18916.605469	319.253906	b
515.089244	22	0.000000	0.000000	b2
515.089245	22	18919.257812	322.046875	b
515.861836	22	0.000000	0.000000	b2
515.861836	22	18924.894531	327.882812	b
518.398067	22	0.000000	0.000000	b2
518.398067	22	18927.292969	330.050781	b
519.244036	22	0.000000	0.000000	b2
519.244036	22	18929.871094	334.937500	b
520.694067	22	0.000000	0.000000	b2
520.694067	22	18932.246094	337.070312	b
522.658108	22	0.000000	0.000000	b2
522.658108	22	18936.109375	340.890625	b
524.415264	22	0.000000	0.000000	b2
524.415264	22	18940.320312	345.218750	b
526.596179	22	0.000000	0.000000	b2
526.596179	22	18944.800781	351.707031	b
528.278076	22	0.000000	0.000000	b2
528.278076	22	18947.570312	354.476562	b
529.663378	22	0.000000	0.000000	b2
529.663378	22	18953.042969	360.074219	b
531.776241	22	0.000000	0.000000	b2
531.776241	22	18956.570312	363.476562	b
532.354411	22	0.000000	0.000000	b2
532.354411	22	18960.429688	369.457031	b
532.726751	22	0.000000	0.000000	b2
532.726751	22	18962.148438	371.054688	b
535.462460	22	0.000000	0.000000	b2
535.462460	22	18966.273438	376.117188	b
535.937406	22	0.000000	0.000000	b2
535.937406	22	18968.335938	378.906250	b
538.490170	22	0.000000	0.000000	b2
538.490170	22	18970.011719	381.187500	b
539.315228	22	0.000000	0.000000	b2
539.315228	22	18972.074219	384.250000	b
539.439557	22	0.000000	0.000000	b2
539.439557	22	18975.425781	390.664062	b
539.675081	22	0.000000	0.000000	b2
539.675217	22	18992.230469	393.457031	c
539.894789	22	0.000000	0.000000	c2
539.894790	22	18992.230469	408.199219	c
542.857346	22	0.000000	0.000000	c2
0.056460	23	18858.718750	96.343750	a
19.754255	23	0.000000	0.000000	a2
19.754255	23	18907.960938	216.167969	a
56.537675	23	0.000000	0.000000	a2
56.537675	23	18918.144531	227.785156	a
92.992776	23	0.000000	0.000000	a2
92.992776	23	18923.687500	233.972656	a
134.355280	23	0.000000	0.000000	a2
134.355280	23	18945.859375	259.296875	a
172.149870	23	0.000000	0.000000	a2
172.149870	23	18949.468750	263.433594	a
195.000381	23	0.000000	0.000000	a2
195.000381	23	18952.562500	266.906250	a
243.026737	23	0.000000	0.000000	a2
243.026737	23	18977.441406	295.203125	a
282.222851	23	0.000000	0.000000	a2
282.222852	23	18980.277344	298.332031	a
289.783295	23	0.000000	0.000000	a2
289.783295	23	18981.308594	299.578125	a
328.310628	23	0.000000	0.000000	a2
328.310629	23	18986.464844	305.371094	a
343.409795	23	0.000000	0.000000	a2
343.409795	23	18991.105469	310.593750	a
367.228867	23	0.000000	0.000000	a2
367.228867	23	18993.812500	313.957031	a
406.984834	23	0.000000	0.000000	a2
406.984834	23	19015.210938	338.320312	a
438.742607	23	0.000000	0.000000	a2
438.742608	23	19028.875000	353.777344	a
478.536129	23	0.000000	0.000000	a2
478.536130	23	19031.710938	356.921875	a
493.294763	23	0.000000	0.000000	a2
493.296199	23	18898.777344	240.558594	b
494.056959	23	0.000000	0.000000	b2
494.056959	23	18905.453125	256.222656	b
494.859662	23	0.000000	0.000000	b2
494.859662	23	18909.574219	260.890625	b
495.688953	23	0.000000	0.000000	b2
495.688953	23	18915.152344	267.539062	b
498.766501	23	0.000000	0.000000	b2
498.766502	23	18919.679688	275.812500	b
499.863386	23	0.000000	0.000000	b2
499.863386	23	18923.167969	280.117188	b
502.418211	23	0.000000	0.000000	b2
502.418211	23	18927.480469	285.921875	b
502.777453	23	0.000000	0.000000	b2
502.777453	23	18930.187500	289.457031	b
503.955671	23	0.000000	0.000000	b2
503.955671	23	18930.703125	290.136719	b
505.301410	23	0.000000	0.000000	b2
505.301410	23	18934.687500	296.089844	b
505.742985	23	0.000000	0.000000	b2
505.742985	23	18938.273438	299.839844	b
506.763950	23	0.000000	0.000000	b2
506.763950	23	18942.589844	304.023438	b
507.046298	23	0.000000	0.000000	b2
507.046298	23	18945.308594	306.742188	b
507.251793	23	0.000000	0.000000	b2
507.251793	23	18951.218750	314.734375	b
507.813779	23	0.000000	0.000000	b2
507.813779	23	18953.730469	317.257812	b
508.767495	23	0.000000	0.000000	b2
508.767496	23	18956.812500	320.484375	b
510.174581	23	0.000000	0.000000	b2
510.174581	23	18959.003906	322.414062	b
511.156278	23	0.000000	0.000000	b2
511.156278	23	18962.843750	326.269531	b
519.846531	23	0.000000	0.000000	b2
519.846531	23	18967.042969	332.593750	b
522.093909	23	0.000000	0.000000	b2
522.093909	23	18971.539062	337.093750	b
524.158222	23	0.000000	0.000000	b2
524.158222	23	18974.402344	339.835938	b
526.765214	23	0.000000	0.000000	b2
526.765214	23	18979.792969	347.472656	b
531.521048	23	0.000000	0.000000	b2
531.521048	23	18983.441406	350.871094	b
532.275925	23	0.000000	0.000000	b2
532.275925	23	18987.253906	354.937500	b
533.372882	23	0.000000	0.000000	b2
533.372882	23	18988.957031	356.519531	b
534.380538	23	0.000000	0.000000	b2
534.380539	23	18993.082031	361.597656	b
536.560932	23	0.000000	0.000000	b2
536.560932	23	18995.144531	366.382812	b
538.441883	23	0.000000	0.000000	b2
538.441884	23	18996.820312	368.675781	b
539.810233	23	0.000000	0.000000	b2
539.810233	23	18998.882812	371.734375	b
540.849068	23	0.000000	0.000000	b2
540.849068	23	19002.363281	376.128906	b
541.401880	23	0.000000	0.000000	b2
541.401881	23	19004.296875	378.820312	b
542.275111	23	0.000000	0.000000	b2
542.275250	23	19021.160156	381.699219	c
542.479964	23	0.000000	0.000000	c2
0.074662	24	18858.718750	96.375000	a
21.677820	24	0.000000	0.000000	a2
21.677820	24	18873.156250	204.277344	a
52.255830	24	0.000000	0.000000	a2
52.255830	24	18882.824219	236.472656	a
65.589929	24	0.000000	0.000000	a2
65.589929	24	18904.867188	272.480469	a
105.881218	24	0.000000	0.000000	a2
105.881218	24	18938.382812	306.042969	a
135.776186	24	0.000000	0.000000	a2
135.776186	24	18943.925781	311.460938	a
150.161070	24	0.000000	0.000000	a2
150.161070	24	18945.730469	313.195312	a
177.987020	24	0.000000	0.000000	a2
177.987021	24	18964.937500	332.585938	a
207.817276	24	0.000000	0.000000	a2
207.817276	24	18978.214844	345.714844	a
238.421876	24	0.000000	0.000000	a2
238.421876	24	18981.824219	349.453125	a
245.522292	24	0.000000	0.000000	a2
245.522292	24	18982.468750	350.050781	a
260.068103	24	0.000000	0.000000	a2
260.068103	24	18988.011719	355.597656	a
267.290913	24	0.000000	0.000000	a2
267.290913	24	18988.785156	356.472656	a
274.545669	24	0.000000	0.000000	a2
274.545669	24	18991.234375	358.839844	a
291.274426	24	0.000000	0.000000	a2
291.274426	24	19001.417969	368.902344	a
314.195804	24	0.000000	0.000000	a2
314.195805	24	19003.480469	371.093750	a
335.281763	24	0.000000	0.000000	a2
335.283014	24	18880.679688	263.351562	b
335.394307	24	0.000000	0.000000	b2
335.394307	24	18884.804688	268.906250	b
415.633065	24	0.000000	0.000000	b2
415.633065	24	18890.347656	275.500000	b
415.701061	24	0.000000	0.000000	b2
415.701061	24	18895.503906	283.769531	b
416.419436	24	0.000000	0.000000	b2
416.419437	24	18898.855469	287.636719	b
417.251849	24	0.000000	0.000000	b2
417.251849	24	18902.078125	291.636719	b
417.639741	24	0.000000	0.000000	b2
417.639741	24	18904.785156	295.179688	b
417.870409	24	0.000000	0.000000	b2
417.870409	24	18905.300781	297.707031	b
418.278932	24	0.000000	0.000000	b2
418.278932	24	18909.238281	301.687500	b
418.922786	24	0.000000	0.000000	b2
418.922787	24	18913.097656	305.644531	b
422.056853	24	0.000000	0.000000	b2
422.056853	24	18917.351562	309.769531	b
422.329915	24	0.000000	0.000000	b2
422.329915	24	18920.363281	314.777344	b
452.574298	24	0.000000	0.000000	b2
452.574299	24	18926.437500	321.097656	b
453.890990	24	0.000000	0.000000	b2
453.890990	24	18928.878906	323.343750	b
454.834092	24	0.000000	0.000000	b2
454.834092	24	18931.953125	326.593750	b
455.381252	24	0.000000	0.000000	b2
455.381252	24	18934.546875	329.082031	b
455.484804	24	0.000000	0.000000	b2
455.484805	24	18938.156250	334.652344	b
456.841231	24	0.000000	0.000000	b2
456.841232	24	18942.433594	338.976562	b
458.023236	24	0.000000	0.000000	b2
458.023236	24	18947.308594	343.976562	b
458.999349	24	0.000000	0.000000	b2
458.999349	24	18950.144531	346.773438	b
490.938818	24	0.000000	0.000000	b2
490.938819	24	18955.710938	354.371094	b
491.894407	24	0.000000	0.000000	b2
491.894407	24	18959.582031	358.226562	b
494.285892	24	0.000000	0.000000	b2
494.285892	24	18963.683594	366.261719	b
495.699528	24	0.000000	0.000000	b2
495.699528	24	18965.726562	369.804688	b
497.177338	24	0.000000	0.000000	b2
497.177339	24	18969.851562	376.867188	b
498.911761	24	0.000000	0.000000	b2
498.911761	24	18973.753906	382.171875	b
500.959314	24	0.000000	0.000000	b2
500.959314	24	18975.917969	384.765625	b
502.979980	24	0.000000	0.000000	b2
502.979980	24	18978.386719	388.121094	b
505.990490	24	0.000000	0.000000	b2
505.990490	24	18982.441406	394.445312	b
506.976823	24	0.000000	0.000000	b2
506.976823	24	18984.375000	399.183594	b
508.407047	24	0.000000	0.000000	b2
508.407047	24	18986.437500	401.902344	b
509.856355	24	0.000000	0.000000	b2
509.856498	24	19003.550781	405.042969	c
510.096370	24	0.000000	0.000000	c2
510.096371	24	19003.550781	419.855469	c
510.558746	24	0.000000	0.000000	c2
510.558746	24	19034.207031	453.929688	c
513.617961	24	0.000000	0.000000	c2
513.617962	24	19083.843750	500.789062	c
515.851067	24	0.000000	0.000000	c2
0.074662	25	18858.718750	96.371094	a
9.449642	25	0.000000	0.000000	a2
9.449643	25	18865.679688	182.015625	a
31.892572	25	0.000000	0.000000	a2
31.892572	25	18875.089844	212.265625	a
38.130969	25	0.000000	0.000000	a2
38.130969	25	18890.558594	258.214844	a
70.778284	25	0.000000	0.000000	a2
70.778284	25	18926.265625	293.769531	a
77.594081	25	0.000000	0.000000	a2
77.594081	25	18927.941406	295.636719	a
106.462355	25	0.000000	0.000000	a2
106.462355	25	18932.195312	299.847656	a
114.677272	25	0.000000	0.000000	a2
114.677272	25	18937.480469	305.164062	a
136.468969	25	0.000000	0.000000	a2
136.468969	25	18953.464844	321.132812	a
150.975226	25	0.000000	0.000000	a2
150.975227	25	18955.398438	322.984375	a
173.164988	25	0.000000	0.000000	a2
173.164989	25	18958.234375	325.949219	a
180.256185	25	0.000000	0.000000	a2
180.256185	25	18960.296875	327.929688	a
218.156043	25	0.000000	0.000000	a2
218.156043	25	18967.257812	334.890625	a
225.255757	25	0.000000	0.000000	a2
225.255757	25	18970.738281	338.257812	a
249.286470	25	0.000000	0.000000	a2
249.286470	25	18991.105469	358.765625	a
288.049513	25	0.000000	0.000000	a2
288.049513	25	18996.261719	363.902344	a
309.587573	25	0.000000	0.000000	a2
309.588808	25	18873.988281	256.664062	b
415.990027	25	0.000000	0.000000	b2
415.990027	25	18879.402344	264.531250	b
416.959653	25	0.000000	0.000000	b2
416.959653	25	18884.687500	272.824219	b
417.645253	25	0.000000	0.000000	b2
417.645253	25	18888.039062	276.714844	b
417.944320	25	0.000000	0.000000	b2
417.944320	25	18891.390625	280.765625	b
418.536584	25	0.000000	0.000000	b2
418.536584	25	18894.097656	284.367188	b
418.716687	25	0.000000	0.000000	b2
418.716688	25	18894.613281	284.921875	b
418.943870	25	0.000000	0.000000	b2
418.943870	25	18898.710938	289.167969	b
419.456865	25	0.000000	0.000000	b2
419.456865	25	18902.746094	295.085938	b
422.158989	25	0.000000	0.000000	b2
422.158989	25	18907.171875	299.582031	b
422.655709	25	0.000000	0.000000	b2
422.655709	25	18910.160156	302.437500	b
451.698277	25	0.000000	0.000000	b2
451.698277	25	18916.234375	310.519531	b
451.906737	25	0.000000	0.000000	b2
451.906737	25	18919.011719	313.488281	b
453.133216	25	0.000000	0.000000	b2
453.133216	25	18922.070312	316.582031	b
453.278906	25	0.000000	0.000000	b2
453.278906	25	18924.664062	319.031250	b
455.387275	25	0.000000	0.000000	b2
455.387275	25	18928.695312	323.121094	b
456.164099	25	0.000000	0.000000	b2
456.164099	25	18932.820312	329.191406	b
457.484607	25	0.000000	0.000000	b2
457.484607	25	18937.695312	334.238281	b
458.933512	25	0.000000	0.000000	b2
458.933512	25	18940.898438	337.351562	b
489.997243	25	0.000000	0.000000	b2
489.997243	25	18946.375000	344.917969	b
491.093216	25	0.000000	0.000000	b2
491.093216	25	18950.464844	348.820312	b
492.101051	25	0.000000	0.000000	b2
492.101051	25	18954.273438	352.820312	b
493.398162	25	0.000000	0.000000	b2
493.398162	25	18956.308594	354.683594	b
494.645939	25	0.000000	0.000000	b2
494.645939	25	18960.433594	361.722656	b
496.437744	25	0.000000	0.000000	b2
496.437744	25	18962.730469	369.445312	b
497.674703	25	0.000000	0.000000	b2
497.674703	25	18964.792969	372.554688	b
498.840291	25	0.000000	0.000000	b2
498.840291	25	18966.855469	375.750000	b
500.065327	25	0.000000	0.000000	b2
500.065328	25	18970.871094	381.371094	b
501.643812	25	0.000000	0.000000	b2
501.643812	25	18972.804688	383.996094	b
504.400417	25	0.000000	0.000000	b2
504.400418	25	18977.078125	391.148438	b
505.249280	25	0.000000	0.000000	b2
505.249280	25	18979.269531	394.148438	b
506.717625	25	0.000000	0.000000	b2
506.717773	25	18996.433594	397.328125	c
506.954836	25	0.000000	0.000000	c2
0.057693	26	18858.718750	96.351562	a
15.084087	26	0.000000	0.000000	a2
15.084087	26	18869.160156	172.171875	a
20.289908	26	0.000000	0.000000	a2
20.289909	26	18871.222656	174.464844	a
39.936878	26	0.000000	0.000000	a2
39.936878	26	18902.417969	225.578125	a
58.069438	26	0.000000	0.000000	a2
58.069438	26	18919.949219	282.484375	a
88.484815	26	0.000000	0.000000	a2
88.484815	26	18929.875000	302.292969	a
118.600893	26	0.000000	0.000000	a2
118.600893	26	18935.417969	307.925781	a
145.911033	26	0.000000	0.000000	a2
145.911033	26	18954.496094	327.015625	a
184.526119	26	0.000000	0.000000	a2
184.526119	26	18979.375000	351.910156	a
215.710775	26	0.000000	0.000000	a2
215.710776	26	18983.757812	356.289062	a
246.732549	26	0.000000	0.000000	a2
246.732549	26	18989.042969	361.332031	a
286.512076	26	0.000000	0.000000	a2
286.512076	26	19003.867188	376.218750	a
309.644196	26	0.000000	0.000000	a2
309.644196	26	19006.187500	378.777344	a
332.070021	26	0.000000	0.000000	a2
332.070021	26	19011.085938	383.503906	a
339.740187	26	0.000000	0.000000	a2
339.740187	26	19016.886719	389.441406	a
379.621071	26	0.000000	0.000000	a2
379.621071	26	19021.398438	393.859375	a
415.438397	26	0.000000	0.000000	a2
415.439631	26	18916.207031	303.738281	b
415.585219	26	0.000000	0.000000	b2
415.585219	26	18922.007812	312.121094	b
415.673079	26	0.000000	0.000000	b2
415.673079	26	18926.003906	317.761719	b
416.436765	26	0.000000	0.000000	b2
416.436765	26	18929.355469	323.929688	b
416.705714	26	0.000000	0.000000	b2
416.705714	26	18932.191406	327.390625	b
416.862990	26	0.000000	0.000000	b2
416.862990	26	18932.578125	327.933594	b
417.519996	26	0.000000	0.000000	b2
417.519996	26	18936.746094	332.214844	b
417.752601	26	0.000000	0.000000	b2
417.752601	26	18940.890625	336.269531	b
421.760651	26	0.000000	0.000000	b2
421.760652	26	18945.152344	342.679688	b
422.320821	26	0.000000	0.000000	b2
422.320822	26	18948.308594	345.730469	b
451.099230	26	0.000000	0.000000	b2
451.099231	26	18954.500000	351.914062	b
451.897847	26	0.000000	0.000000	b2
451.897847	26	18957.183594	356.777344	b
453.144435	26	0.000000	0.000000	b2
453.144436	26	18960.589844	359.957031	b
453.365821	26	0.000000	0.000000	b2
453.365821	26	18963.203125	362.578125	b
453.577099	26	0.000000	0.000000	b2
453.577099	26	18967.253906	366.679688	b
454.455915	26	0.000000	0.000000	b2
454.455916	26	18971.765625	373.179688	b
456.629168	26	0.000000	0.000000	b2
456.629169	26	18976.656250	378.246094	b
457.564444	26	0.000000	0.000000	b2
457.564444	26	18979.503906	381.023438	b
490.165902	26	0.000000	0.000000	b2
490.165903	26	18985.234375	386.699219	b
492.403757	26	0.000000	0.000000	b2
492.403757	26	18989.406250	392.910156	b
494.234417	26	0.000000	0.000000	b2
494.234417	26	18993.218750	396.738281	b
494.850345	26	0.000000	0.000000	b2
494.850346	26	18995.277344	398.890625	b
496.450250	26	0.000000	0.000000	b2
496.450251	26	18999.550781	406.359375	b
496.980133	26	0.000000	0.000000	b2
496.980134	26	19001.742188	413.757812	b
498.590154	26	0.000000	0.000000	b2
498.590154	26	19003.675781	416.996094	b
498.779045	26	0.000000	0.000000	b2
498.779046	26	19005.867188	419.875000	b
500.106436	26	0.000000	0.000000	b2
500.106437	26	19009.476562	424.542969	b
501.708847	26	0.000000	0.000000	b2
501.708848	26	19011.281250	427.183594	b
503.819305	26	0.000000	0.000000	b2
503.819306	26	19014.226562	431.007812	b
504.614065	26	0.000000	0.000000	b2
504.614065	26	19018.531250	438.128906	b
505.714946	26	0.000000	0.000000	b2
505.714946	26	19020.722656	441.089844	b
509.191637	26	0.000000	0.000000	b2
509.191781	26	19037.152344	443.507812	c
509.425696	26	0.000000	0.000000	c2
509.425697	26	19037.152344	458.304688	c
513.090893	26	0.000000	0.000000	c2
0.056193	27	18858.718750	94.437500	a
14.887529	27	0.000000	0.000000	a2
14.887529	27	18868.902344	189.757812	a
20.067514	27	0.000000	0.000000	a2
20.067514	27	18870.707031	197.777344	a
39.408067	27	0.000000	0.000000	a2
39.408067	27	18908.863281	274.457031	a
66.245605	27	0.000000	0.000000	a2
66.245605	27	18934.644531	300.203125	a
104.016513	27	0.000000	0.000000	a2
104.016513	27	18947.664062	313.484375	a
110.828253	27	0.000000	0.000000	a2
110.828253	27	18948.566406	314.332031	a
146.227971	27	0.000000	0.000000	a2
146.227971	27	18975.121094	340.750000	a
175.835371	27	0.000000	0.000000	a2
175.835371	27	18989.687500	355.414062	a
198.261483	27	0.000000	0.000000	a2
198.261483	27	18992.394531	357.976562	a
220.495460	27	0.000000	0.000000	a2
220.495460	27	18994.328125	359.937500	a
227.562862	27	0.000000	0.000000	a2
227.562862	27	18996.519531	362.078125	a
234.607931	27	0.000000	0.000000	a2
234.607931	27	18997.292969	363.035156	a
273.009229	27	0.000000	0.000000	a2
273.009229	27	19015.082031	380.640625	a
313.573742	27	0.000000	0.000000	a2
313.573742	27	19053.367188	419.031250	a
344.438577	27	0.000000	0.000000	a2
344.438578	27	19056.589844	422.128906	a
358.474701	27	0.000000	0.000000	a2
358.475894	27	18928.492188	309.238281	b
358.724202	27	0.000000	0.000000	b2
358.724202	27	18932.488281	314.535156	b
359.143161	27	0.000000	0.000000	b2
359.143161	27	18935.968750	319.082031	b
387.873977	27	0.000000	0.000000	b2
387.873977	27	18938.804688	324.445312	b
388.047817	27	0.000000	0.000000	b2
388.047817	27	18939.191406	325.066406	b
388.313175	27	0.000000	0.000000	b2
388.313175	27	18943.367188	329.363281	b
389.022279	27	0.000000	0.000000	b2
389.022279	27	18947.550781	333.476562	b
421.207042	27	0.000000	0.000000	b2
421.207042	27	18952.218750	342.730469	b
422.025795	27	0.000000	0.000000	b2
422.025796	27	18955.285156	345.890625	b
451.075009	27	0.000000	0.000000	b2
451.075009	27	18961.523438	352.140625	b
452.027073	27	0.000000	0.000000	b2
452.027073	27	18964.324219	355.085938	b
452.586494	27	0.000000	0.000000	b2
452.586494	27	18967.667969	360.410156	b
452.935598	27	0.000000	0.000000	b2
452.935599	27	18970.410156	363.160156	b
454.601064	27	0.000000	0.000000	b2
454.601064	27	18974.890625	367.550781	b
455.590742	27	0.000000	0.000000	b2
455.590742	27	18979.515625	372.304688	b
456.423841	27	0.000000	0.000000	b2
456.423841	27	18985.375000	380.031250	b
458.019515	27	0.000000	0.000000	b2
458.019515	27	18988.289062	382.957031	b
490.223267	27	0.000000	0.000000	b2
490.223267	27	18993.964844	388.789062	b
491.210034	27	0.000000	0.000000	b2
491.210035	27	18998.039062	394.664062	b
493.002633	27	0.000000	0.000000	b2
493.002633	27	19001.968750	398.753906	b
493.256780	27	0.000000	0.000000	b2
493.256780	27	19004.019531	400.628906	b
494.231669	27	0.000000	0.000000	b2
494.231670	27	19008.531250	406.281250	b
496.624140	27	0.000000	0.000000	b2
496.624141	27	19010.722656	409.914062	b
497.797189	27	0.000000	0.000000	b2
497.797189	27	19012.785156	415.460938	b
499.126021	27	0.000000	0.000000	b2
499.126022	27	19015.183594	421.460938	b
501.487277	27	0.000000	0.000000	b2
501.487277	27	19018.664062	426.015625	b
501.832876	27	0.000000	0.000000	b2
501.832876	27	19022.144531	430.378906	b
504.160928	27	0.000000	0.000000	b2
504.160929	27	19024.832031	433.664062	b
505.928169	27	0.000000	0.000000	b2
505.928170	27	19027.023438	436.660156	b
506.449460	27	0.000000	0.000000	b2
506.449460	27	19029.343750	441.726562	b
508.812290	27	0.000000	0.000000	b2
508.812290	27	19031.515625	444.820312	b
511.314958	27	0.000000	0.000000	b2
511.315097	27	19049.167969	448.542969	c
511.518634	27	0.000000	0.000000	c2
0.056575	28	18858.718750	96.355469	a
9.301467	28	0.000000	0.000000	a2
9.301468	28	18865.035156	167.437500	a
39.370520	28	0.000000	0.000000	a2
39.370520	28	18886.562500	191.699219	a
61.151099	28	0.000000	0.000000	a2
61.151100	28	18934.902344	307.566406	a
99.031089	28	0.000000	0.000000	a2
99.031089	28	18968.160156	340.886719	a
137.863678	28	0.000000	0.000000	a2
137.863678	28	18975.378906	347.925781	a
160.397968	28	0.000000	0.000000	a2
160.397968	28	18977.957031	350.707031	a
168.266529	28	0.000000	0.000000	a2
168.266529	28	18981.308594	354.062500	a
176.032709	28	0.000000	0.000000	a2
176.032709	28	18990.718750	363.394531	a
198.912007	28	0.000000	0.000000	a2
198.912007	28	18993.554688	366.339844	a
229.527851	28	0.000000	0.000000	a2
229.527851	28	18997.292969	370.023438	a
252.360393	28	0.000000	0.000000	a2
252.360393	28	19000.128906	372.683594	a
259.486265	28	0.000000	0.000000	a2
259.486265	28	19000.902344	373.449219	a
274.280310	28	0.000000	0.000000	a2
274.280310	28	19002.707031	375.453125	a
305.566066	28	0.000000	0.000000	a2
305.566066	28	19009.667969	382.515625	a
328.414361	28	0.000000	0.000000	a2
328.414361	28	19012.375000	385.207031	a
335.559186	28	0.000000	0.000000	a2
335.560425	28	18871.761719	259.546875	b
349.221497	28	0.000000	0.000000	b2
349.221497	28	18876.273438	265.605469	b
387.651547	28	0.000000	0.000000	b2
387.651547	28	18879.238281	269.937500	b
387.726457	28	0.000000	0.000000	b2
387.726457	28	18879.753906	270.550781	b
388.481832	28	0.000000	0.000000	b2
388.481832	28	18884.015625	276.785156	b
388.537924	28	0.000000	0.000000	b2
388.537924	28	18888.230469	281.054688	b
421.273414	28	0.000000	0.000000	b2
421.273414	28	18892.949219	287.824219	b
421.345961	28	0.000000	0.000000	b2
421.345961	28	18896.410156	291.246094	b
451.079930	28	0.000000	0.000000	b2
451.079930	28	18902.832031	299.777344	b
451.800100	28	0.000000	0.000000	b2
451.800100	28	18905.675781	302.718750	b
452.178276	28	0.000000	0.000000	b2
452.178277	28	18909.054688	306.167969	b
452.313763	28	0.000000	0.000000	b2
452.313763	28	18912.058594	309.050781	b
453.745931	28	0.000000	0.000000	b2
453.745931	28	18916.656250	315.531250	b
454.993039	28	0.000000	0.000000	b2
454.993039	28	18921.234375	320.347656	b
455.138707	28	0.000000	0.000000	b2
455.138707	28	18927.277344	326.343750	b
455.985360	28	0.000000	0.000000	b2
455.985360	28	18930.636719	331.699219	b
489.857840	28	0.000000	0.000000	b2
489.857840	28	18936.179688	337.300781	b
490.177107	28	0.000000	0.000000	b2
490.177107	28	18940.066406	340.929688	b
490.797901	28	0.000000	0.000000	b2
490.797901	28	18944.335938	347.519531	b
491.974853	28	0.000000	0.000000	b2
491.974853	28	18946.316406	349.328125	b
492.401323	28	0.000000	0.000000	b2
492.401323	28	18950.828125	354.851562	b
492.568366	28	0.000000	0.000000	b2
492.568366	28	18953.019531	357.769531	b
492.889426	28	0.000000	0.000000	b2
492.889426	28	18954.953125	360.406250	b
493.169039	28	0.000000	0.000000	b2
493.169039	28	18957.273438	363.519531	b
495.709094	28	0.000000	0.000000	b2
495.709094	28	18960.753906	370.714844	b
496.167850	28	0.000000	0.000000	b2
496.167850	28	18962.816406	373.558594	b
497.003521	28	0.000000	0.000000	b2
497.003522	28	18964.878906	376.175781	b
497.095476	28	0.000000	0.000000	b2
497.095476	28	18967.199219	379.449219	b
498.626149	28	0.000000	0.000000	b2
498.626149	28	18969.519531	382.304688	b
500.590092	28	0.000000	0.000000	b2
500.590092	28	18971.343750	387.542969	b
501.812171	28	0.000000	0.000000	b2
501.812171	28	18974.179688	394.210938	b
503.794928	28	0.000000	0.000000	b2
503.795068	28	18991.285156	397.468750	c
504.037966	28	0.000000	0.000000	c2
504.037967	28	18991.285156	412.242188	c
513.885048	28	0.000000	0.000000	c2
513.885048	28	19021.906250	447.128906	c
515.374924	28	0.000000	0.000000	c2
0.058130	29	18858.718750	96.363281	a
4.314727	29	0.000000	0.000000	a2
4.314727	29	18861.941406	170.121094	a
20.616423	29	0.000000	0.000000	a2
20.616423	29	18873.414062	206.566406	a
57.713809	29	0.000000	0.000000	a2
57.713809	29	18963.648438	331.316406	a
66.894358	29	0.000000	0.000000	a2
66.894358	29	18971.769531	339.457031	a
106.309031	29	0.000000	0.000000	a2
106.309031	29	18979.375000	347.046875	a
128.974088	29	0.000000	0.000000	a2
128.974088	29	18982.210938	349.871094	a
136.931597	29	0.000000	0.000000	a2
136.931597	29	18985.433594	352.945312	a
162.010140	29	0.000000	0.000000	a2
162.010140	29	19016.242188	383.789062	a
201.722389	29	0.000000	0.000000	a2
201.722389	29	19021.140625	388.734375	a
216.908329	29	0.000000	0.000000	a2
216.908329	29	19022.687500	390.355469	a
224.202743	29	0.000000	0.000000	a2
224.202743	29	19023.976562	391.421875	a
239.464784	29	0.000000	0.000000	a2
239.464784	29	19025.394531	392.976562	a
262.517907	29	0.000000	0.000000	a2
262.517907	29	19027.972656	395.417969	a
294.087522	29	0.000000	0.000000	a2
294.087522	29	19031.968750	399.468750	a
309.374189	29	0.000000	0.000000	a2
309.374189	29	19033.644531	401.273438	a
349.175262	29	0.000000	0.000000	a2
349.176487	29	18897.484375	280.152344	b
387.367036	29	0.000000	0.000000	b2
387.367036	29	18900.707031	286.222656	b
387.465400	29	0.000000	0.000000	b2
387.465400	29	18901.351562	287.085938	b
388.054306	29	0.000000	0.000000	b2
388.054306	29	18905.578125	291.226562	b
388.883358	29	0.000000	0.000000	b2
388.883358	29	18909.847656	297.593750	b
421.884597	29	0.000000	0.000000	b2
421.884597	29	18914.480469	304.640625	b
422.924803	29	0.000000	0.000000	b2
422.924804	29	18917.968750	307.976562	b
452.574434	29	0.000000	0.000000	b2
452.574434	29	18924.648438	316.789062	b
453.075879	29	0.000000	0.000000	b2
453.075879	29	18927.554688	319.667969	b
454.127493	29	0.000000	0.000000	b2
454.127493	29	18930.859375	323.062500	b
454.532071	29	0.000000	0.000000	b2
454.532072	29	18933.855469	326.117188	b
454.922521	29	0.000000	0.000000	b2
454.922521	29	18938.484375	332.550781	b
456.894166	29	0.000000	0.000000	b2
456.894167	29	18943.312500	337.656250	b
457.959257	29	0.000000	0.000000	b2
457.959257	29	18949.164062	343.363281	b
458.858272	29	0.000000	0.000000	b2
458.858272	29	18952.683594	346.921875	b
490.777573	29	0.000000	0.000000	b2
490.777573	29	18958.843750	355.058594	b
490.980258	29	0.000000	0.000000	b2
490.980258	29	18962.746094	358.863281	b
491.227699	29	0.000000	0.000000	b2
491.227700	29	18966.750000	362.949219	b
491.676133	29	0.000000	0.000000	b2
491.676133	29	18968.867188	367.144531	b
493.594342	29	0.000000	0.000000	b2
493.594342	29	18973.378906	372.593750	b
494.160531	29	0.000000	0.000000	b2
494.160532	29	18975.441406	375.484375	b
495.228130	29	0.000000	0.000000	b2
495.228130	29	18977.503906	378.132812	b
496.190242	29	0.000000	0.000000	b2
496.190242	29	18979.953125	381.281250	b
497.899272	29	0.000000	0.000000	b2
497.899272	29	18983.433594	388.550781	b
500.308487	29	0.000000	0.000000	b2
500.308487	29	18985.367188	391.433594	b
501.502356	29	0.000000	0.000000	b2
501.502356	29	18987.816406	396.703125	b
504.126802	29	0.000000	0.000000	b2
504.126802	29	18990.296875	400.316406	b
506.065719	29	0.000000	0.000000	b2
506.065719	29	18992.800781	403.753906	b
509.043098	29	0.000000	0.000000	b2
509.043098	29	18998.269531	409.988281	b
510.641228	29	0.000000	0.000000	b2
510.641228	29	19001.429688	416.140625	b
512.885175	29	0.000000	0.000000	b2
512.885175	29	19003.750000	419.261719	b
513.290358	29	0.000000	0.000000	b2
513.290502	29	19020.628906	422.093750	c
513.510885	29	0.000000	0.000000	c2
0.055492	30	18858.718750	96.339844	a
21.487190	30	0.000000	0.000000	a2
21.487190	30	18871.738281	175.035156	a
33.134641	30	0.000000	0.000000	a2
33.134642	30	18875.605469	179.375000	a
39.176568	30	0.000000	0.000000	a2
39.176568	30	18885.015625	189.992188	a
55.814749	30	0.000000	0.000000	a2
55.814749	30	18905.253906	213.207031	a
77.801055	30	0.000000	0.000000	a2
77.801056	30	18912.601562	221.402344	a
114.736709	30	0.000000	0.000000	a2
114.736709	30	18921.109375	230.976562	a
156.665415	30	0.000000	0.000000	a2
156.665415	30	18952.562500	328.378906	a
181.757778	30	0.000000	0.000000	a2
181.757778	30	18985.562500	361.601562	a
205.309733	30	0.000000	0.000000	a2
205.309734	30	18988.011719	363.921875	a
245.444292	30	0.000000	0.000000	a2
245.444293	30	18993.167969	369.082031	a
277.031689	30	0.000000	0.000000	a2
277.031689	30	18996.390625	372.339844	a
317.264813	30	0.000000	0.000000	a2
317.264814	30	19000.773438	376.832031	a
324.640857	30	0.000000	0.000000	a2
324.640857	30	19001.933594	378.015625	a
364.391244	30	0.000000	0.000000	a2
364.391244	30	19007.863281	383.664062	a
379.713960	30	0.000000	0.000000	a2
379.713960	30	19009.281250	385.187500	a
387.110600	30	0.000000	0.000000	a2
387.111794	30	18867.214844	258.234375	b
387.287954	30	0.000000	0.000000	b2
387.287954	30	18867.859375	261.210938	b
387.330720	30	0.000000	0.000000	b2
387.330720	30	18872.253906	265.890625	b
387.717723	30	0.000000	0.000000	b2
387.717723	30	18876.500000	270.398438	b
422.192963	30	0.000000	0.000000	b2
422.192963	30	18881.312500	279.128906	b
422.749036	30	0.000000	0.000000	b2
422.749036	30	18884.792969	282.523438	b
451.698127	30	0.000000	0.000000	b2
451.698127	30	18891.414062	289.398438	b
452.339163	30	0.000000	0.000000	b2
452.339164	30	18894.417969	292.492188	b
452.858801	30	0.000000	0.000000	b2
452.858801	30	18897.929688	297.808594	b
453.562016	30	0.000000	0.000000	b2
453.562016	30	18901.113281	300.937500	b
453.754631	30	0.000000	0.000000	b2
453.754631	30	18905.761719	305.796875	b
454.073289	30	0.000000	0.000000	b2
454.073290	30	18910.667969	312.683594	b
454.589890	30	0.000000	0.000000	b2
454.589890	30	18916.648438	318.492188	b
454.879787	30	0.000000	0.000000	b2
454.879788	30	18920.167969	322.109375	b
490.223512	30	0.000000	0.000000	b2
490.223512	30	18926.917969	330.929688	b
490.503210	30	0.000000	0.000000	b2
490.503211	30	18931.742188	335.843750	b
492.815098	30	0.000000	0.000000	b2
492.815099	30	18935.921875	339.753906	b
493.250381	30	0.000000	0.000000	b2
493.250382	30	18937.820312	341.742188	b
494.023262	30	0.000000	0.000000	b2
494.023262	30	18942.332031	349.289062	b
496.142362	30	0.000000	0.000000	b2
496.142362	30	18944.523438	352.199219	b
496.334870	30	0.000000	0.000000	b2
496.334870	30	18946.457031	354.855469	b
497.240719	30	0.000000	0.000000	b2
497.240719	30	18948.906250	358.464844	b
498.344046	30	0.000000	0.000000	b2
498.344046	30	18952.386719	363.050781	b
500.105342	30	0.000000	0.000000	b2
500.105342	30	18954.449219	366.058594	b
501.005806	30	0.000000	0.000000	b2
501.005806	30	18956.769531	371.066406	b
502.071897	30	0.000000	0.000000	b2
502.071897	30	18959.218750	374.832031	b
504.353484	30	0.000000	0.000000	b2
504.353485	30	18961.625000	379.925781	b
506.611002	30	0.000000	0.000000	b2
506.611002	30	18963.457031	382.445312	b
507.312890	30	0.000000	0.000000	b2
507.312890	30	18966.421875	386.101562	b
507.960724	30	0.000000	0.000000	b2
507.960724	30	18968.742188	389.363281	b
508.317003	30	0.000000	0.000000	b2
508.317004	30	18970.675781	394.109375	b
509.536228	30	0.000000	0.000000	b2
509.536377	30	18991.000000	400.480469	c
509.769608	30	0.000000	0.000000	c2
509.769609	30	18991.000000	415.214844	c
514.971925	30	0.000000	0.000000	c2
0.056484	31	18858.718750	94.476562	a
8.523571	31	0.000000	0.000000	a2
8.523571	31	18861.941406	162.101562	a
27.086755	31	0.000000	0.000000	a2
27.086756	31	18864.003906	164.472656	a
32.899513	31	0.000000	0.000000	a2
32.899513	31	18873.929688	175.769531	a
40.417216	31	0.000000	0.000000	a2
40.417216	31	18882.308594	185.054688	a
52.694442	31	0.000000	0.000000	a2
52.694442	31	18883.726562	186.859375	a
82.749620	31	0.000000	0.000000	a2
82.749620	31	18884.628906	187.898438	a
102.978152	31	0.000000	0.000000	a2
102.978153	31	18888.238281	191.917969	a
128.123791	31	0.000000	0.000000	a2
128.123791	31	18891.074219	195.195312	a
159.228303	31	0.000000	0.000000	a2
159.228303	31	18891.976562	195.941406	a
184.037396	31	0.000000	0.000000	a2
184.037396	31	18892.750000	197.175781	a
196.479355	31	0.000000	0.000000	a2
196.479355	31	18894.039062	198.656250	a
215.139657	31	0.000000	0.000000	a2
215.139657	31	18894.812500	199.539062	a
233.689090	31	0.000000	0.000000	a2
233.689090	31	18895.714844	200.464844	a
258.870557	31	0.000000	0.000000	a2
258.870557	31	18897.777344	202.781250	a
265.156821	31	0.000000	0.000000	a2
265.156822	31	18898.550781	203.679688	a
277.944420	31	0.000000	0.000000	a2
277.945652	31	18756.675781	77.000000	b
336.044470	31	0.000000	0.000000	b2
336.044470	31	18761.121094	82.699219	b
345.494732	31	0.000000	0.000000	b2
345.494732	31	18765.460938	87.785156	b
421.314337	31	0.000000	0.000000	b2
421.314337	31	18770.332031	95.957031	b
421.491507	31	0.000000	0.000000	b2
421.491507	31	18773.878906	99.656250	b
451.101963	31	0.000000	0.000000	b2
451.101963	31	18780.691406	106.589844	b
451.165546	31	0.000000	0.000000	b2
451.165546	31	18783.597656	111.574219	b
451.430584	31	0.000000	0.000000	b2
451.430585	31	18787.117188	114.910156	b
451.860781	31	0.000000	0.000000	b2
451.860781	31	18790.292969	118.101562	b
452.309869	31	0.000000	0.000000	b2
452.309870	31	18794.953125	122.898438	b
454.056664	31	0.000000	0.000000	b2
454.056664	31	18800.257812	130.054688	b
455.779657	31	0.000000	0.000000	b2
455.779657	31	18806.312500	136.183594	b
456.679683	31	0.000000	0.000000	b2
456.679683	31	18809.964844	139.843750	b
490.270053	31	0.000000	0.000000	b2
490.270053	31	18816.621094	148.339844	b
491.977660	31	0.000000	0.000000	b2
491.977660	31	18822.046875	154.003906	b
494.222159	31	0.000000	0.000000	b2
494.222159	31	18826.531250	158.441406	b
495.377473	31	0.000000	0.000000	b2
495.377473	31	18828.207031	162.136719	b
496.772154	31	0.000000	0.000000	b2
496.772155	31	18832.718750	167.464844	b
498.632871	31	0.000000	0.000000	b2
498.632871	31	18834.910156	170.695312	b
500.998688	31	0.000000	0.000000	b2
500.998688	31	18836.972656	173.277344	b
501.995468	31	0.000000	0.000000	b2
501.995468	31	18839.292969	176.421875	b
503.709137	31	0.000000	0.000000	b2
503.709137	31	18843.289062	183.878906	b
505.525691	31	0.000000	0.000000	b2
505.525691	31	18845.351562	187.464844	b
505.747314	31	0.000000	0.000000	b2
505.747314	31	18847.800781	190.722656	b
507.168169	31	0.000000	0.000000	b2
507.168169	31	18850.382812	193.945312	b
509.221626	31	0.000000	0.000000	b2
509.221626	31	18852.574219	197.031250	b
510.159832	31	0.000000	0.000000	b2
510.159832	31	18854.250000	199.511719	b
510.694596	31	0.000000	0.000000	b2
510.694596	31	18857.085938	205.269531	b
513.071444	31	0.000000	0.000000	b2
513.071444	31	18860.652344	209.765625	b
513.335605	31	0.000000	0.000000	b2
513.335605	31	18862.972656	212.781250	b
513.939444	31	0.000000	0.000000	b2
513.939444	31	18864.648438	215.214844	b
514.586894	31	0.000000	0.000000	b2
514.587039	31	18881.402344	217.957031	c
514.810997	31	0.000000	0.000000	c2


==> figures/data/1S_b0_memory.dat <==
time	vm_size	vm_rss
0.000000	798969.375000	2557.640625
0.001000	798969.375000	2557.640625
0.002000	798969.375000	2557.640625
0.003000	798969.375000	2557.640625
0.004000	798969.375000	2557.640625
0.005000	798969.375000	2557.640625
0.006000	798976.875000	2693.437500
0.007000	798987.812500	2771.601562
0.008000	799071.187500	3200.699219
0.009000	799071.187500	3200.699219
0.010000	799071.187500	3200.699219
0.011000	799071.187500	3200.699219
0.012000	799071.187500	3200.699219
0.013000	799085.187500	3343.156250
0.014000	799085.187500	3343.156250
0.015000	799085.187500	3343.156250
0.016000	799108.812500	3439.589844
0.017000	799116.937500	3450.789062
0.018000	799208.437500	3767.351562
0.019000	799208.437500	3767.351562
0.020000	799208.437500	3767.351562
0.021000	799218.500000	3844.539062
0.022000	799218.500000	3844.539062
0.023000	799218.500000	3844.539062
0.024000	799218.500000	3844.539062
0.025000	799226.375000	3855.660156
0.026000	799240.062500	3875.039062
0.027000	799252.687500	3893.312500
0.028000	799261.937500	3905.605469
0.029000	799311.312500	4036.960938
0.030000	799325.875000	4118.777344
0.031000	799325.875000	4118.777344
0.032000	799325.875000	4118.777344
0.033000	799325.875000	4118.777344
0.034000	799359.937500	4167.484375
0.035000	799359.937500	4167.484375
0.036000	799359.937500	4167.484375
0.037000	799420.187500	4299.410156
0.038000	799420.187500	4299.410156
0.039000	799450.250000	4405.292969
0.040000	799472.812500	4498.207031
0.041000	799672.687500	4947.382812
0.042000	799672.687500	4947.382812
0.043000	799672.687500	4947.382812
0.044000	799748.562500	5117.027344
0.045000	799801.000000	5190.343750
0.046000	799801.000000	5190.343750
0.047000	799801.000000	5190.343750
0.048000	799803.312500	5194.691406
0.049000	799803.312500	5194.691406
0.050000	799854.625000	5266.660156
0.051000	799873.562500	5288.105469
0.052000	799888.125000	5308.656250
0.053000	799888.125000	5308.656250
0.054000	799943.562500	5387.812500
0.055000	799943.562500	5387.812500
0.056000	799943.562500	5387.812500
0.057000	799943.562500	5387.812500
0.058000	799974.750000	5431.523438
0.059000	799974.750000	5431.523438
0.060000	799974.750000	5431.523438
0.061000	799974.750000	5431.523438
0.062000	800026.437500	5503.589844
0.063000	800070.937500	5565.730469
0.064000	800169.125000	5704.304688
0.065000	800277.812500	5852.378906
0.066000	800344.437500	5945.898438
0.067000	800344.437500	5945.898438
0.068000	800344.437500	5945.898438
0.069000	800344.437500	5945.898438
0.070000	800344.437500	5945.898438
0.071000	800344.437500	5945.898438
0.072000	800345.750000	5949.269531
0.073000	800345.750000	5949.269531
0.074000	800346.937500	5950.492188
0.075000	800427.562500	6061.703125
0.076000	800428.750000	6065.097656
0.077000	800428.750000	6065.097656
0.078000	800498.062500	6165.679688
0.079000	800498.062500	6165.679688
0.080000	800509.812500	6183.011719
0.081000	800548.875000	6239.257812
0.082000	800548.875000	6239.257812
0.083000	800625.375000	6347.875000
0.084000	800625.375000	6347.875000
0.085000	800645.750000	6372.925781
0.086000	800652.312500	6382.000000
0.087000	800691.187500	6435.875000
0.088000	800740.937500	6504.246094
0.089000	800740.937500	6504.246094
0.090000	800747.812500	6514.121094
0.091000	800747.812500	6514.121094
0.092000	800747.812500	6514.121094
0.093000	800747.812500	6514.121094
0.094000	800762.062500	6536.789062
0.095000	800767.062500	6544.921875
0.096000	800767.062500	6544.921875
0.097000	800767.062500	6544.921875
0.098000	800767.062500	6544.921875
0.099000	800822.937500	6621.593750
0.100000	800822.937500	6621.593750
0.101000	800844.562500	6652.246094
0.102000	800844.562500	6652.246094
0.103000	800847.437500	6655.761719
0.104000	800848.687500	6656.976562
0.105000	800851.437500	6659.914062
0.106000	800857.562500	6668.812500
0.107000	800927.562500	6748.503906
0.108000	800931.500000	6753.101562
0.109000	800932.250000	6754.062500
0.110000	800932.250000	6754.062500
0.111000	800932.250000	6754.062500
0.112000	800932.250000	6754.062500
0.113000	800948.875000	6777.046875
0.114000	800948.875000	6777.046875
0.115000	800958.875000	6790.226562
0.116000	800958.875000	6790.226562
0.117000	800958.875000	6790.226562
0.118000	800984.437500	6827.074219
0.119000	800987.562500	6830.269531
0.120000	800987.562500	6830.269531
0.121000	800987.562500	6830.269531
0.122000	800987.562500	6830.269531
0.123000	800988.437500	6830.980469
0.124000	801087.437500	6964.679688
0.125000	801091.812500	6969.347656
0.126000	801095.437500	6973.300781
0.127000	801095.437500	6973.300781
0.128000	801135.625000	7028.417969
0.129000	801145.687500	7041.718750
0.130000	801145.687500	7041.718750
0.131000	801145.687500	7041.718750
0.132000	801145.687500	7041.718750
0.133000	801145.687500	7041.718750
0.134000	801145.687500	7041.718750
0.135000	801146.312500	7042.750000
0.136000	801150.437500	7047.750000
0.137000	801150.437500	7047.750000
0.138000	801152.625000	7052.519531
0.139000	801152.625000	7052.519531
0.140000	801152.625000	7052.519531
0.141000	801152.625000	7052.519531
0.142000	801157.500000	7058.121094
0.143000	801189.187500	7102.199219
0.144000	801189.187500	7102.199219
0.145000	801209.562500	7125.570312
0.146000	801209.562500	7125.570312
0.147000	801211.375000	7127.648438
0.148000	801258.000000	7196.937500
0.149000	801262.812500	7204.546875
0.150000	801262.812500	7204.546875
0.151000	801262.812500	7204.546875
0.152000	801262.812500	7204.546875
0.153000	801262.812500	7204.546875
0.154000	801262.812500	7204.546875
0.155000	801262.812500	7204.546875
0.156000	801263.812500	7205.695312
0.157000	801263.812500	7205.695312
0.158000	801265.625000	7207.582031
0.159000	801273.750000	7218.859375
0.160000	801273.750000	7218.859375
0.161000	801280.437500	7228.542969
0.162000	801349.812500	7324.656250
0.163000	801349.812500	7324.656250
0.164000	801349.812500	7324.656250
0.165000	801349.812500	7324.656250
0.166000	801349.812500	7324.656250
0.167000	801356.750000	7334.378906
0.168000	801356.750000	7334.378906
0.169000	801358.500000	7338.492188
0.170000	801381.812500	7372.808594
0.171000	801381.812500	7372.808594
0.172000	801413.937500	7420.878906
0.173000	801417.687500	7427.175781
0.174000	801441.687500	7462.179688
0.175000	801441.687500	7462.179688
0.176000	801441.687500	7462.179688
0.177000	801441.687500	7462.179688
0.178000	801448.875000	7470.425781
0.179000	801455.187500	7477.273438
0.180000	801456.125000	7478.570312
0.181000	801458.125000	7480.750000
0.182000	801509.750000	7550.828125
0.183000	801511.500000	7552.769531
0.184000	801521.812500	7568.511719
0.185000	801588.187500	7661.347656
0.186000	801588.187500	7661.347656
0.187000	801588.187500	7661.347656
0.188000	801588.187500	7661.347656
0.189000	801590.250000	7665.894531
0.190000	801590.250000	7665.894531
0.191000	801596.437500	7674.968750
0.192000	801596.437500	7674.968750
0.193000	801596.437500	7674.968750
0.194000	801596.437500	7674.968750
0.195000	801596.437500	7674.968750
0.196000	801596.437500	7674.968750
0.197000	801641.812500	7740.460938
0.198000	801699.062500	7811.175781
0.199000	801699.062500	7811.175781
0.200000	801699.062500	7811.175781
0.201000	801699.062500	7811.175781
0.202000	801699.062500	7811.175781
0.203000	801701.312500	7815.558594
0.204000	801701.312500	7815.558594
0.205000	801709.937500	7827.281250
0.206000	801709.937500	7827.281250
0.207000	801733.562500	7862.015625
0.208000	801761.062500	7901.054688
0.209000	801761.062500	7901.054688
0.210000	801761.062500	7901.054688
0.211000	801761.062500	7901.054688
0.212000	801761.062500	7901.054688
0.213000	801791.687500	7943.351562
0.214000	801791.687500	7943.351562
0.215000	801791.687500	7943.351562
0.216000	801791.687500	7943.351562
0.217000	801797.437500	7949.898438
0.218000	801798.437500	7950.890625
0.219000	801858.812500	8032.691406
0.220000	801858.812500	8032.691406
0.221000	801858.812500	8032.691406
0.222000	801858.812500	8032.691406
0.223000	801858.812500	8032.691406
0.224000	801863.187500	8037.937500
0.225000	801898.250000	8077.546875
0.226000	801898.250000	8077.546875
0.227000	801969.000000	8175.226562
0.228000	801969.000000	8175.226562
0.229000	801969.000000	8175.226562
0.230000	801969.000000	8175.226562
0.231000	801969.000000	8175.226562
0.232000	801969.000000	8175.226562
0.233000	801969.000000	8175.226562
0.234000	801969.000000	8175.226562
0.235000	801988.437500	8199.148438
0.236000	802013.062500	8233.039062
0.237000	802043.187500	8275.082031
0.238000	802075.062500	8318.964844
0.239000	802075.062500	8318.964844
0.240000	802080.562500	8327.152344
0.241000	802080.562500	8327.152344
0.242000	802080.562500	8327.152344
0.243000	802085.562500	8334.804688
0.244000	802128.062500	8392.621094
0.245000	802128.062500	8392.621094
0.246000	802155.187500	8431.066406
0.247000	802155.187500	8431.066406
0.248000	802161.062500	8439.925781
0.249000	802161.062500	8439.925781
0.250000	802173.937500	8458.324219
0.251000	802182.937500	8470.679688
0.252000	802182.937500	8470.679688
0.253000	802246.687500	8560.328125
0.254000	802246.687500	8560.328125
0.255000	802252.187500	8566.320312
0.256000	802254.875000	8571.425781
0.257000	802286.625000	8615.324219
0.258000	802287.500000	8616.390625
0.259000	802287.500000	8616.390625
0.260000	802289.625000	8618.710938
0.261000	802291.375000	8620.785156
0.262000	802292.750000	8622.296875
0.263000	802292.750000	8622.296875
0.264000	802292.750000	8622.296875
0.265000	802326.125000	8669.843750
0.266000	802326.125000	8669.843750
0.267000	802326.125000	8669.843750
0.268000	802342.375000	8692.445312
0.269000	802342.375000	8692.445312
0.270000	802342.375000	8692.445312
0.271000	802342.375000	8692.445312
0.272000	802342.375000	8692.445312
0.273000	802349.250000	8700.585938
0.274000	802349.250000	8700.585938
0.275000	802359.625000	8714.492188
0.276000	802359.625000	8714.492188
0.277000	802359.625000	8714.492188
0.278000	802374.500000	8733.558594
0.279000	802374.500000	8733.558594
0.280000	802374.500000	8733.558594
0.281000	802374.500000	8733.558594
0.282000	802378.500000	8740.062500
0.283000	802429.125000	8811.121094
0.284000	802429.125000	8811.121094
0.285000	802457.000000	8850.511719
0.286000	802472.500000	8874.105469
0.287000	802481.750000	8884.574219
0.288000	802515.500000	8930.718750
0.289000	802515.500000	8930.718750
0.290000	802524.750000	8945.199219
0.291000	802524.750000	8945.199219
0.292000	802524.750000	8945.199219
0.293000	802550.000000	8979.691406
0.294000	802550.000000	8979.691406
0.295000	802555.250000	8985.433594
0.296000	802566.375000	8999.941406
0.297000	802567.375000	9001.128906
0.298000	802567.375000	9001.128906
0.299000	802567.375000	9001.128906
0.300000	802567.375000	9001.128906
0.301000	802570.375000	9006.515625
0.302000	802570.375000	9006.515625
0.303000	802603.375000	9055.511719
0.304000	802605.875000	9060.308594
0.305000	802605.875000	9060.308594
0.306000	802605.875000	9060.308594
0.307000	802607.125000	9061.894531
0.308000	802611.125000	9066.437500
0.309000	802624.875000	9086.152344
0.310000	802624.875000	9086.152344
0.311000	802624.875000	9086.152344
0.312000	802627.250000	9090.699219
0.313000	802654.125000	9130.804688
0.314000	802654.125000	9130.804688
0.315000	802654.125000	9130.804688
0.316000	802654.125000	9130.804688
0.317000	802654.125000	9130.804688
0.318000	802709.750000	9209.234375
0.319000	802709.750000	9209.234375
0.320000	802714.750000	9216.890625
0.321000	802714.750000	9216.890625
0.322000	802714.750000	9216.890625
0.323000	802714.750000	9216.890625
0.324000	802742.000000	9255.453125
0.325000	802742.000000	9255.453125
0.326000	802742.000000	9255.453125
0.327000	802742.000000	9255.453125
0.328000	802742.000000	9255.453125
0.329000	802756.750000	9273.757812
0.330000	802774.437500	9297.609375
0.331000	802774.437500	9297.609375
0.332000	802781.000000	9304.890625
0.333000	802781.000000	9304.890625
0.334000	802781.000000	9304.890625
0.335000	802781.000000	9304.890625
0.336000	802781.000000	9304.890625
0.337000	802781.000000	9304.890625
0.338000	802816.312500	9354.429688
0.339000	802816.312500	9354.429688
0.340000	802823.437500	9364.464844
0.341000	802834.000000	9382.527344
0.342000	802845.750000	9399.671875
0.343000	802845.750000	9399.671875
0.344000	802845.750000	9399.671875
0.345000	802845.750000	9399.671875
0.346000	802847.437500	9403.542969
0.347000	802847.437500	9403.542969
0.348000	802873.437500	9438.855469
0.349000	802874.187500	9439.855469
0.350000	802874.187500	9439.855469
0.351000	802892.937500	9465.042969
0.352000	802892.937500	9465.042969
0.353000	802892.937500	9465.042969
0.354000	802929.625000	9518.171875
0.355000	802929.625000	9518.171875
0.356000	802941.875000	9536.113281
0.357000	802989.375000	9592.093750
0.358000	802994.000000	9599.152344
0.359000	802994.000000	9599.152344
0.360000	802994.000000	9599.152344
0.361000	802994.000000	9599.152344
0.362000	802994.000000	9599.152344
0.363000	802994.000000	9599.152344
0.364000	802994.000000	9599.152344
0.365000	802996.687500	9602.480469
0.366000	802998.312500	9604.730469
0.367000	803031.187500	9649.957031
0.368000	803034.187500	9653.582031
0.369000	803034.187500	9653.582031
0.370000	803056.812500	9685.183594
0.371000	803056.812500	9685.183594
0.372000	803056.812500	9685.183594
0.373000	803056.812500	9685.183594
0.374000	803056.812500	9685.183594
0.375000	803088.687500	9731.253906
0.376000	803088.687500	9731.253906
0.377000	803094.625000	9737.878906
0.378000	803094.625000	9737.878906
0.379000	803094.625000	9737.878906
0.380000	803094.625000	9737.878906
0.381000	803094.625000	9737.878906
0.382000	803094.625000	9737.878906
0.383000	803148.437500	9810.562500
0.384000	803156.562500	9825.910156
0.385000	803176.000000	9854.167969
0.386000	803194.750000	9879.726562
0.387000	803194.750000	9879.726562
0.388000	803225.625000	9924.562500
0.389000	803225.625000	9924.562500
0.390000	803225.625000	9924.562500
0.391000	803225.625000	9924.562500
0.392000	803225.625000	9924.562500
0.393000	803227.937500	9927.312500
0.394000	803227.937500	9927.312500
0.395000	803229.875000	9929.460938
0.396000	803231.062500	9930.808594
0.397000	803231.062500	9930.808594
0.398000	803236.625000	9939.070312
0.399000	803240.625000	9943.648438
0.400000	803240.625000	9943.648438
0.401000	803248.562500	9952.636719
0.402000	803258.875000	9966.207031
0.403000	803278.812500	9992.535156
0.404000	803278.812500	9992.535156
0.405000	803278.812500	9992.535156
0.406000	803280.125000	9995.855469
0.407000	803280.125000	9995.855469
0.408000	803283.500000	9999.878906
0.409000	803283.500000	9999.878906
0.410000	803283.500000	9999.878906
0.411000	803283.500000	9999.878906
0.412000	803293.875000	10017.324219
0.413000	803293.875000	10017.324219
0.414000	803299.312500	10025.425781
0.415000	803303.062500	10031.703125
0.416000	803303.062500	10031.703125
0.417000	803312.875000	10046.632812
0.418000	803313.625000	10047.652344
0.419000	803336.062500	10078.515625
0.420000	803336.062500	10078.515625
0.421000	803363.000000	10116.660156
0.422000	803370.625000	10125.023438
0.423000	803383.375000	10141.203125
0.424000	803391.250000	10149.933594
0.425000	803391.250000	10149.933594
0.426000	803410.312500	10177.175781
0.427000	803268.000000	10049.886719
0.428000	803268.000000	10049.886719
0.429000	803268.000000	10049.886719
0.430000	803268.000000	10049.886719
0.431000	803268.000000	10049.886719
0.432000	803268.000000	10049.886719
0.433000	803268.000000	10049.886719
0.434000	803268.000000	10049.886719
0.435000	803268.000000	10049.886719
0.436000	803268.000000	10049.886719
0.437000	803268.000000	10049.886719
0.438000	803271.312500	10055.800781
0.439000	803271.312500	10055.800781
0.440000	803271.312500	10055.800781
0.441000	803271.312500	10055.800781
0.442000	803271.312500	10055.800781
0.443000	803271.312500	10055.800781
0.444000	803271.312500	10055.800781
0.445000	803271.312500	10055.800781
0.446000	803284.500000	10070.910156
0.447000	803284.500000	10070.910156
0.448000	803285.875000	10076.523438
0.449000	803310.625000	10110.132812
0.450000	803316.562500	10116.632812
0.451000	803316.562500	10116.632812
0.452000	803322.625000	10125.289062
0.453000	803328.812500	10134.203125
0.454000	803345.625000	10159.078125
0.455000	803350.687500	10164.820312
0.456000	803350.687500	10164.820312
0.457000	803350.687500	10164.820312
0.458000	803357.625000	10172.277344
0.459000	803363.687500	10181.281250
0.460000	803363.687500	10181.281250
0.461000	803390.125000	10221.382812
0.462000	803390.937500	10222.292969
0.463000	803390.937500	10222.292969
0.464000	803390.937500	10222.292969
0.465000	803390.937500	10222.292969
0.466000	803390.937500	10222.292969
0.467000	803400.875000	10237.500000
0.468000	803400.875000	10237.500000
0.469000	803423.187500	10266.503906
0.470000	803483.062500	10349.562500
0.471000	803483.062500	10349.562500
0.472000	803483.062500	10349.562500
0.473000	803483.062500	10349.562500
0.474000	803488.437500	10355.589844
0.475000	803494.625000	10364.593750
0.476000	803505.187500	10376.550781
0.477000	803505.187500	10376.550781
0.478000	803505.875000	10377.554688
0.479000	803505.875000	10377.554688
0.480000	803406.312500	10312.570312
0.481000	803406.312500	10312.570312
0.482000	803264.250000	10187.710938
0.483000	803264.250000	10187.710938
0.484000	803264.250000	10187.710938
0.485000	803122.562500	10061.320312
0.486000	803127.687500	10069.246094
0.487000	803127.687500	10069.246094
0.488000	803127.687500	10069.246094
0.489000	803127.687500	10069.246094
0.490000	803142.625000	10092.238281
0.491000	803142.625000	10092.238281
0.492000	803151.875000	10104.582031
0.493000	803151.875000	10104.582031
0.494000	803152.687500	10105.675781
0.495000	803046.187500	10029.242188
0.496000	803048.250000	10031.718750
0.497000	803048.250000	10031.718750
0.498000	803048.250000	10031.718750
0.499000	803048.250000	10031.718750
0.500000	803067.250000	10059.152344
0.501000	803067.250000	10059.152344
0.502000	802787.312500	9810.609375
0.503000	802787.312500	9810.609375
0.504000	802792.562500	9816.675781
0.505000	802792.562500	9816.675781
0.506000	802792.562500	9816.675781
0.507000	802824.062500	9859.917969
0.508000	802828.625000	9865.343750
0.509000	802829.250000	9866.117188
0.510000	802829.250000	9866.117188
0.511000	802846.250000	9889.226562
0.512000	802846.250000	9889.226562
0.513000	802895.000000	9958.218750
0.514000	802895.000000	9958.218750
0.515000	802896.875000	9960.628906
0.516000	802912.062500	9981.851562
0.517000	802912.062500	9981.851562
0.518000	802912.062500	9981.851562
0.519000	802915.812500	9986.406250
0.520000	802915.812500	9986.406250
0.521000	802915.812500	9986.406250
0.522000	802793.812500	9888.417969
0.523000	802793.812500	9888.417969
0.524000	802793.812500	9888.417969
0.525000	802658.062500	9770.605469
0.526000	802663.687500	9778.746094
0.527000	802663.687500	9778.746094
0.528000	802664.437500	9779.757812
0.529000	802664.437500	9779.757812
0.530000	802666.437500	9781.835938
0.531000	802666.437500	9781.835938
0.532000	802667.187500	9782.730469
0.533000	802667.187500	9782.730469
0.534000	802667.187500	9782.730469
0.535000	802668.687500	9784.765625
0.536000	802670.062500	9786.527344
0.537000	802679.812500	9799.460938
0.538000	802679.812500	9799.460938
0.539000	802540.437500	9675.886719
0.540000	802540.437500	9675.886719
0.541000	802540.437500	9675.886719
0.542000	802540.437500	9675.886719
0.543000	802540.437500	9675.886719
0.544000	802542.687500	9678.906250
0.545000	802560.312500	9704.687500
0.546000	802560.312500	9704.687500
0.547000	802560.312500	9704.687500
0.548000	802560.312500	9704.687500
0.549000	802560.937500	9705.652344
0.550000	802560.937500	9705.652344
0.551000	802563.812500	9709.140625
0.552000	802563.812500	9709.140625
0.553000	802575.812500	9726.984375
0.554000	802590.187500	9745.121094
0.555000	802590.187500	9745.121094
0.556000	802465.812500	9640.218750
0.557000	802465.812500	9640.218750
0.558000	802466.437500	9641.191406
0.559000	802466.437500	9641.191406
0.560000	802466.437500	9641.191406
0.561000	802466.437500	9641.191406
0.562000	802490.937500	9669.253906
0.563000	802490.937500	9669.253906
0.564000	802529.437500	9727.230469
0.565000	802529.437500	9727.230469
0.566000	802529.437500	9727.230469
0.567000	802532.687500	9730.906250
0.568000	802532.687500	9730.906250
0.569000	802538.937500	9738.035156
0.570000	802539.687500	9738.863281
0.571000	802552.562500	9752.199219
0.572000	802552.562500	9752.199219
0.573000	802552.562500	9752.199219
0.574000	802561.937500	9765.441406
0.575000	802562.687500	9766.281250
0.576000	802562.687500	9766.281250
0.577000	802574.062500	9783.628906
0.578000	802574.937500	9784.847656
0.579000	802584.437500	9797.339844
0.580000	802584.437500	9797.339844
0.581000	802442.187500	9668.230469
0.582000	802317.812500	9565.421875
0.583000	802323.312500	9574.375000
0.584000	802323.312500	9574.375000
0.585000	802323.312500	9574.375000
0.586000	802328.312500	9580.511719
0.587000	802328.937500	9581.367188
0.588000	802328.937500	9581.367188
0.589000	802328.937500	9581.367188
0.590000	802328.937500	9581.367188
0.591000	802189.562500	9458.621094
0.592000	802191.312500	9460.769531
0.593000	802191.312500	9460.769531
0.594000	802052.812500	9338.265625
0.595000	802054.312500	9340.445312
0.596000	802054.312500	9340.445312
0.597000	802056.312500	9342.640625
0.598000	802059.937500	9349.773438
0.599000	802064.437500	9354.964844
0.600000	802065.812500	9356.519531
0.601000	802065.812500	9356.519531
0.602000	802065.812500	9356.519531
0.603000	802065.812500	9356.519531
0.604000	802081.937500	9377.183594
0.605000	802083.937500	9379.535156
0.606000	802083.937500	9379.535156
0.607000	801944.687500	9255.562500
0.608000	801950.562500	9264.476562
0.609000	801950.562500	9264.476562
0.610000	801955.437500	9272.648438
0.611000	801962.437500	9281.425781
0.612000	801962.437500	9281.425781
0.613000	801962.437500	9281.425781
0.614000	801971.375000	9291.410156
0.615000	801971.375000	9291.410156
0.616000	801995.250000	9324.570312
0.617000	801996.125000	9325.828125
0.618000	801996.375000	9326.343750
0.619000	802002.125000	9334.386719
0.620000	802002.125000	9334.386719
0.621000	802002.125000	9334.386719
0.622000	802002.125000	9334.386719
0.623000	802002.125000	9334.386719
0.624000	802006.750000	9339.871094
0.625000	802006.750000	9339.871094
0.626000	802006.750000	9339.871094
0.627000	802006.750000	9339.871094
0.628000	801884.000000	9238.652344
0.629000	801886.375000	9242.535156
0.630000	801897.125000	9255.445312
0.631000	801761.500000	9138.269531
0.632000	801761.500000	9138.269531
0.633000	801761.500000	9138.269531
0.634000	801761.500000	9138.269531
0.635000	801761.500000	9138.269531
0.636000	801761.500000	9138.269531
0.637000	801764.250000	9141.902344
0.638000	801801.125000	9191.832031
0.639000	801801.125000	9191.832031
0.640000	801801.125000	9191.832031
0.641000	801807.125000	9200.722656
0.642000	801810.250000	9204.335938
0.643000	801810.250000	9204.335938
0.644000	801810.250000	9204.335938
0.645000	801810.250000	9204.335938
0.646000	801810.250000	9204.335938
0.647000	801810.250000	9204.335938
0.648000	801810.250000	9204.335938
0.649000	801671.250000	9081.933594
0.650000	801674.750000	9086.332031
0.651000	801676.625000	9090.605469
0.652000	801679.250000	9093.378906
0.653000	801681.875000	9098.226562
0.654000	801545.375000	8980.320312
0.655000	801550.250000	8986.296875
0.656000	801550.250000	8986.296875
0.657000	801550.250000	8986.296875
0.658000	801550.250000	8986.296875
0.659000	801550.250000	8986.296875
0.660000	801550.250000	8986.296875
0.661000	801550.250000	8986.296875
0.662000	801550.250000	8986.296875
0.663000	801553.250000	8989.828125
0.664000	801563.250000	9001.066406
0.665000	801563.750000	9001.296875
0.666000	801563.750000	9001.296875
0.667000	801566.625000	9004.906250
0.668000	801566.625000	9004.906250
0.669000	801566.625000	9004.906250
0.670000	801566.625000	9004.906250
0.671000	801566.625000	9004.906250
0.672000	801566.625000	9004.906250
0.673000	801566.625000	9004.906250
0.674000	801566.625000	9004.906250
0.675000	801566.625000	9004.906250
0.676000	801575.375000	9015.382812
0.677000	801580.625000	9020.605469
0.678000	801580.625000	9020.605469
0.679000	801580.625000	9020.605469
0.680000	801587.000000	9028.218750
0.681000	801587.000000	9028.218750
0.682000	801587.000000	9028.218750
0.683000	801587.000000	9028.218750
0.684000	801587.000000	9028.218750
0.685000	801587.000000	9028.218750
0.686000	801587.000000	9028.218750
0.687000	801587.000000	9028.218750
0.688000	801587.000000	9028.218750
0.689000	801618.750000	9072.429688
0.690000	801503.062500	8978.226562
0.691000	801522.812500	9003.304688
0.692000	801522.812500	9003.304688
0.693000	801525.812500	9007.562500
0.694000	801525.812500	9007.562500
0.695000	801525.812500	9007.562500
0.696000	801525.812500	9007.562500
0.697000	801525.812500	9007.562500
0.698000	801525.812500	9007.562500
0.699000	801525.812500	9007.562500
0.700000	801525.812500	9007.562500
0.701000	801533.187500	9016.484375
0.702000	801551.562500	9038.121094
0.703000	801553.312500	9041.757812
0.704000	801553.312500	9041.757812
0.705000	801553.312500	9041.757812
0.706000	801553.312500	9041.757812
0.707000	801553.312500	9041.757812
0.708000	801553.312500	9041.757812
0.709000	801553.312500	9041.757812
0.710000	801553.312500	9041.757812
0.711000	801553.312500	9041.757812
0.712000	801553.312500	9041.757812
0.713000	801553.312500	9041.757812
0.714000	801560.312500	9050.417969
0.715000	801563.187500	9053.257812
0.716000	801563.187500	9053.257812
0.717000	801563.187500	9053.257812
0.718000	801578.312500	9074.902344
0.719000	801578.312500	9074.902344
0.720000	801578.312500	9074.902344
0.721000	801578.312500	9074.902344
0.722000	801578.312500	9074.902344
0.723000	801578.312500	9074.902344
0.724000	801613.812500	9124.054688
0.725000	801690.062500	9208.433594
0.726000	801624.625000	9165.250000
0.727000	801702.687500	9256.921875
0.728000	801779.812500	9336.281250
0.729000	801853.687500	9423.156250
0.730000	801921.625000	9498.988281
0.731000	801982.812500	9563.917969
0.732000	802036.687500	9624.335938
0.733000	802073.937500	9662.988281
0.734000	802084.187500	9673.132812
0.735000	802093.062500	9683.945312
0.736000	802093.625000	9684.671875
0.737000	802093.625000	9684.671875
0.738000	802093.625000	9684.671875
0.739000	802093.625000	9684.671875
0.740000	802093.625000	9684.671875
0.741000	802093.625000	9684.671875
0.742000	802093.625000	9684.671875
0.743000	802093.625000	9684.671875
0.744000	802093.625000	9684.671875
0.745000	802093.625000	9684.671875
0.746000	802093.625000	9684.671875
0.747000	802093.625000	9684.671875
0.748000	802093.625000	9684.671875
0.749000	802093.625000	9684.671875
0.750000	802093.625000	9684.671875
0.751000	802093.625000	9684.671875
0.752000	802093.625000	9684.671875
0.753000	802093.625000	9684.671875
0.754000	802093.625000	9684.671875
0.755000	802093.625000	9684.671875
0.756000	801961.375000	9571.621094
0.757000	801961.375000	9571.621094
0.758000	801974.000000	9585.093750
0.759000	801981.000000	9594.757812
0.760000	801987.625000	9601.390625
0.761000	801993.687500	9607.320312
0.762000	802001.750000	9617.585938
0.763000	802007.625000	9623.160156
0.764000	802009.562500	9625.226562
0.765000	802009.562500	9625.226562
0.766000	802009.562500	9625.226562
0.767000	802009.562500	9625.226562
0.768000	802009.562500	9625.226562
0.769000	802009.562500	9625.226562
0.770000	802009.562500	9625.226562
0.771000	802023.375000	9644.746094
0.772000	802023.375000	9644.746094
0.773000	802023.375000	9644.746094
0.774000	802023.375000	9644.746094
0.775000	802023.375000	9644.746094
0.776000	802135.000000	9769.765625
0.777000	802139.437500	9774.421875
0.778000	802139.437500	9774.421875
0.779000	802139.437500	9774.421875
0.780000	802139.437500	9774.421875
0.781000	802139.437500	9774.421875
0.782000	802139.437500	9774.421875
0.783000	802139.437500	9774.421875
0.784000	802139.437500	9774.421875
0.785000	802139.437500	9774.421875
0.786000	802139.437500	9774.421875
0.787000	802139.437500	9774.421875
0.788000	802139.437500	9774.421875
0.789000	802139.437500	9774.421875
0.790000	802139.437500	9774.421875
0.791000	802139.437500	9774.421875
0.792000	802139.437500	9774.421875
0.793000	802139.437500	9774.421875
0.794000	802139.437500	9774.421875
0.795000	802139.437500	9774.421875
0.796000	802139.437500	9774.421875
0.797000	802139.437500	9774.421875
0.798000	802139.437500	9774.421875
0.799000	802139.437500	9774.421875
0.800000	802139.437500	9774.421875
0.801000	802139.437500	9774.421875
0.802000	802139.437500	9774.421875
0.803000	802139.437500	9774.421875
0.804000	802139.437500	9774.421875
0.805000	802139.437500	9774.421875
0.806000	802139.437500	9774.421875
0.807000	802139.437500	9774.421875
0.808000	802139.437500	9774.421875
0.809000	802139.437500	9774.421875
0.810000	802139.437500	9774.421875
0.811000	802190.812500	9829.554688
0.812000	802286.562500	9924.964844
0.813000	802345.125000	9986.265625
0.814000	802405.937500	10062.503906
0.815000	802464.625000	10124.308594
0.816000	802514.375000	10176.261719
0.817000	802564.125000	10234.230469
0.818000	802608.062500	10283.632812
0.819000	802648.812500	10326.726562
0.820000	802696.437500	10380.519531
0.821000	802746.375000	10434.023438
0.822000	802790.375000	10478.023438
0.823000	802832.000000	10523.515625
0.824000	802878.125000	10579.179688
0.825000	802923.812500	10629.390625
0.826000	802961.312500	10666.183594
0.827000	802998.812500	10708.105469
0.828000	803031.812500	10747.949219
0.829000	803065.000000	10785.125000
0.830000	803101.750000	10829.042969
0.831000	803136.687500	10866.273438
0.832000	803177.500000	10907.750000
0.833000	803211.812500	10942.070312
0.834000	803247.500000	10981.011719
0.835000	803281.187500	11015.175781
0.836000	803309.187500	11042.527344
0.837000	803330.500000	11070.121094
0.838000	803229.250000	10987.027344
0.839000	803251.000000	11011.964844
0.840000	803258.750000	11021.609375
0.841000	803266.000000	11028.917969
0.842000	803273.500000	11036.292969
0.843000	803278.875000	11043.671875
0.844000	803284.500000	11049.300781
0.845000	803288.625000	11053.601562
0.846000	803293.750000	11058.734375
0.847000	803299.000000	11065.906250
0.848000	803302.625000	11069.601562
0.849000	803307.125000	11073.964844
0.850000	803311.500000	11078.390625
0.851000	803316.000000	11082.839844
0.852000	803320.125000	11089.074219
0.853000	803324.500000	11093.296875
0.854000	803328.875000	11097.582031
0.855000	803332.375000	11101.296875
0.856000	803334.375000	11103.183594
0.857000	803459.375000	11233.585938
0.858000	803492.375000	11270.269531
0.859000	803527.625000	11306.906250
0.860000	803562.187500	11348.695312
0.861000	803600.687500	11391.082031
0.862000	803634.187500	11424.617188
0.863000	803666.000000	11458.929688
0.864000	803696.875000	11493.300781
0.865000	803733.125000	11535.855469
0.866000	803764.125000	11566.089844
0.867000	803794.125000	11597.761719
0.868000	803828.812500	11635.187500
0.869000	803866.000000	11675.226562
0.870000	803902.812500	11713.476562
0.871000	803935.687500	11746.484375
0.872000	803968.750000	11778.871094
0.873000	803998.000000	11812.570312
0.874000	804032.812500	11851.355469
0.875000	804075.312500	11897.742188
0.876000	804130.562500	11962.437500
0.877000	804201.250000	12033.312500
0.878000	804293.125000	12134.902344
0.879000	804404.250000	12249.488281
0.880000	804498.750000	12351.125000
0.881000	804710.500000	12544.656250
0.882000	804755.375000	12578.945312
0.883000	804839.000000	12653.640625
0.884000	804868.000000	12695.175781
0.885000	804934.750000	12754.281250
0.886000	804967.750000	12775.980469
0.887000	805005.000000	12803.335938
0.888000	805060.000000	12845.757812
0.889000	805087.875000	12888.425781
0.890000	805132.250000	12928.332031
0.891000	805152.375000	12947.308594
0.892000	805170.250000	12966.207031
0.893000	805221.375000	13023.035156
0.894000	805317.875000	13095.058594
0.895000	805332.000000	13122.066406
0.896000	805342.500000	13133.328125
0.897000	805342.500000	13133.328125
0.898000	805342.875000	13133.878906
0.899000	805345.750000	13138.398438
0.900000	805359.375000	13152.210938
0.901000	805361.125000	13154.195312
0.902000	805361.750000	13155.027344
0.903000	805362.000000	13155.539062
0.904000	805362.750000	13156.562500
0.905000	805363.750000	13158.187500
0.906000	805366.937500	13162.472656
0.907000	805366.937500	13162.472656
0.908000	805367.937500	13164.218750
0.909000	805381.812500	13165.917969
0.910000	805381.812500	13165.917969
0.911000	805395.187500	13179.656250
0.912000	805421.312500	13193.414062
0.913000	805434.625000	13194.062500
0.914000	805434.625000	13194.062500
0.915000	805434.625000	13194.062500
0.916000	805434.625000	13194.062500
0.917000	805434.625000	13194.062500
0.918000	805434.625000	13194.062500
0.919000	805434.625000	13194.062500
0.920000	805434.625000	13194.062500
0.921000	805434.625000	13194.062500
0.922000	805434.625000	13194.062500
0.923000	805434.625000	13194.062500
0.924000	805434.625000	13194.062500
0.925000	805434.625000	13194.062500
0.926000	805434.625000	13194.062500
0.927000	805434.625000	13194.062500
0.928000	805434.625000	13194.062500
0.929000	805434.625000	13194.062500
0.930000	805434.625000	13194.062500
0.931000	805434.625000	13194.062500
0.932000	805434.625000	13194.062500
0.933000	805434.625000	13194.062500
0.934000	805434.625000	13194.062500
0.935000	805434.625000	13194.062500
0.936000	805434.625000	13194.062500
0.937000	805434.625000	13194.062500
0.938000	805434.625000	13194.062500
0.939000	805434.625000	13194.062500
0.940000	805434.625000	13194.062500
0.941000	805434.625000	13194.062500
0.942000	805434.625000	13194.062500
0.943000	805434.625000	13194.062500
0.944000	805434.625000	13194.062500
0.945000	805434.625000	13194.062500
0.946000	805434.625000	13194.062500
0.947000	805434.625000	13194.062500
0.948000	805434.625000	13194.062500
0.949000	805434.625000	13194.062500
0.950000	805434.625000	13194.062500
0.951000	805434.625000	13194.062500
0.952000	805434.625000	13194.062500
0.953000	805434.625000	13194.062500
0.954000	805434.625000	13194.062500
0.955000	805434.625000	13194.062500
0.956000	805434.625000	13194.062500
0.957000	805434.625000	13194.062500
0.958000	805434.625000	13194.062500
0.959000	805434.625000	13194.062500
0.960000	805434.625000	13194.062500
0.961000	805434.625000	13194.062500
0.962000	805434.625000	13194.062500
0.963000	805434.625000	13194.062500
0.964000	805434.625000	13194.062500
0.965000	805434.625000	13194.062500
0.966000	805434.625000	13194.062500
0.967000	805434.625000	13194.062500
0.968000	805434.625000	13194.062500
0.969000	805434.625000	13194.062500
0.970000	805434.625000	13194.062500
0.971000	805434.625000	13194.062500
0.972000	805434.625000	13194.062500
0.973000	805434.625000	13194.062500
0.974000	805434.625000	13194.062500
0.975000	805434.625000	13194.062500
0.976000	805434.625000	13194.062500
0.977000	805434.625000	13194.062500
0.978000	805434.625000	13194.062500
0.979000	805434.625000	13194.062500
0.980000	805434.625000	13194.062500
0.981000	805434.625000	13194.062500
0.982000	805434.625000	13194.062500
0.983000	805434.625000	13194.062500
0.984000	805434.625000	13194.062500
0.985000	805434.625000	13194.062500
0.986000	805434.625000	13194.062500
0.987000	805434.625000	13194.062500
0.988000	805434.625000	13194.062500
0.989000	805434.625000	13194.062500
0.990000	805434.625000	13194.062500
0.991000	805434.625000	13194.062500
0.992000	805434.625000	13194.062500
0.993000	805434.625000	13194.062500
0.994000	805434.625000	13194.062500
0.995000	805434.625000	13194.062500
0.996000	805434.625000	13194.062500
0.997000	805434.625000	13194.062500
0.998000	805434.625000	13194.062500
0.999000	805434.625000	13194.062500
1.000000	805434.625000	13194.062500


==> figures/data/1S_b1.dat <==
time	rank	vm_size	vm_rss	step
0.056350	0	18858.710938	96.218750	a
4.359272	0	0.000000	0.000000	a2
4.359273	0	18863.222656	173.386719	a
9.653831	0	0.000000	0.000000	a2
9.653831	0	18873.664062	206.761719	a
15.044459	0	0.000000	0.000000	a2
15.044460	0	18874.953125	212.042969	a
20.518869	0	0.000000	0.000000	a2
20.518869	0	18876.628906	215.863281	a
27.787920	0	0.000000	0.000000	a2
27.787920	0	18885.265625	244.843750	a
33.764625	0	0.000000	0.000000	a2
33.764626	0	18886.296875	249.890625	a
39.716178	0	0.000000	0.000000	a2
39.716178	0	18887.199219	250.710938	a
46.218690	0	0.000000	0.000000	a2
46.218690	0	18890.808594	258.371094	a
52.351792	0	0.000000	0.000000	a2
52.351792	0	18892.871094	260.410156	a
58.460337	0	0.000000	0.000000	a2
58.460337	0	18893.644531	261.277344	a
64.549499	0	0.000000	0.000000	a2
64.549499	0	18894.546875	262.078125	a
71.520633	0	0.000000	0.000000	a2
71.520633	0	18900.992188	268.566406	a
77.777214	0	0.000000	0.000000	a2
77.777214	0	18901.765625	269.339844	a
84.100164	0	0.000000	0.000000	a2
84.100164	0	18902.796875	270.421875	a
90.324679	0	0.000000	0.000000	a2
90.324679	0	18903.570312	270.941406	a
96.613962	0	0.000000	0.000000	a2
96.615220	0	18761.503906	144.085938	b
100.342665	0	0.000000	0.000000	b2
100.342665	0	18762.789062	145.925781	b
101.663467	0	0.000000	0.000000	b2
101.663467	0	18763.691406	147.027344	b
101.673955	0	0.000000	0.000000	b2
101.673955	0	18764.464844	148.097656	b
101.684505	0	0.000000	0.000000	b2
101.684505	0	18765.367188	149.152344	b
101.693937	0	0.000000	0.000000	b2
101.693937	0	18766.011719	150.007812	b
101.702835	0	0.000000	0.000000	b2
101.702835	0	18766.527344	150.941406	b
101.713340	0	0.000000	0.000000	b2
101.713340	0	18767.300781	151.714844	b
101.726701	0	0.000000	0.000000	b2
101.726701	0	18768.203125	152.917969	b
101.741786	0	0.000000	0.000000	b2
101.741786	0	18769.105469	154.382812	b
101.756140	0	0.000000	0.000000	b2
101.756141	0	18769.878906	155.457031	b
101.769699	0	0.000000	0.000000	b2
101.769699	0	18770.523438	156.269531	b
101.785125	0	0.000000	0.000000	b2
101.785125	0	18771.167969	157.437500	b
101.799190	0	0.000000	0.000000	b2
101.799190	0	18771.812500	158.214844	b
101.814295	0	0.000000	0.000000	b2
101.814295	0	18772.457031	159.125000	b
104.722998	0	0.000000	0.000000	b2
104.722998	0	18773.230469	160.375000	b
104.738564	0	0.000000	0.000000	b2
104.738564	0	18773.617188	160.656250	b
104.754982	0	0.000000	0.000000	b2
104.754982	0	18774.296875	161.261719	b
104.770563	0	0.000000	0.000000	b2
104.770563	0	18774.917969	163.925781	b
104.787968	0	0.000000	0.000000	b2
104.787969	0	18775.503906	164.542969	b
104.808159	0	0.000000	0.000000	b2
104.808160	0	18776.160156	165.187500	b
104.828940	0	0.000000	0.000000	b2
104.828940	0	18776.843750	165.875000	b
104.846356	0	0.000000	0.000000	b2
104.846356	0	18777.375000	166.542969	b
104.863633	0	0.000000	0.000000	b2
104.863633	0	18777.953125	167.117188	b
104.880469	0	0.000000	0.000000	b2
104.880469	0	18778.500000	167.656250	b
104.899783	0	0.000000	0.000000	b2
104.899783	0	18779.156250	168.175781	b
104.918219	0	0.000000	0.000000	b2
104.918219	0	18779.746094	168.777344	b
104.937365	0	0.000000	0.000000	b2
104.937365	0	18780.203125	169.367188	b
104.955160	0	0.000000	0.000000	b2
104.955160	0	18780.781250	169.949219	b
105.668944	0	0.000000	0.000000	b2
105.668944	0	18781.347656	170.386719	b
105.916504	0	0.000000	0.000000	b2
105.916504	0	18782.093750	171.062500	b
106.101090	0	0.000000	0.000000	b2
106.101197	0	18787.687500	174.066406	c
106.131682	0	0.000000	0.000000	c2
106.131683	0	18787.687500	176.722656	c
106.150745	0	0.000000	0.000000	c2
106.150745	0	18791.449219	179.347656	c
106.152710	0	0.000000	0.000000	c2
106.152710	0	18794.207031	182.179688	c
106.154661	0	0.000000	0.000000	c2
106.154661	0	18796.968750	184.941406	c
106.155744	0	0.000000	0.000000	c2
106.155745	0	18799.726562	187.640625	c
106.173273	0	0.000000	0.000000	c2
0.058858	1	18858.710938	96.328125	a
4.480854	1	0.000000	0.000000	a2
4.480854	1	18862.707031	172.925781	a
9.935382	1	0.000000	0.000000	a2
9.935382	1	18873.535156	206.750000	a
15.570934	1	0.000000	0.000000	a2
15.570935	1	18874.695312	211.792969	a
21.246258	1	0.000000	0.000000	a2
21.246258	1	18875.726562	215.136719	a
28.597020	1	0.000000	0.000000	a2
28.597020	1	18884.492188	242.187500	a
35.101110	1	0.000000	0.000000	a2
35.101110	1	18885.394531	246.980469	a
41.196800	1	0.000000	0.000000	a2
41.196801	1	18886.296875	249.890625	a
47.876673	1	0.000000	0.000000	a2
47.876673	1	18890.035156	257.570312	a
54.334579	1	0.000000	0.000000	a2
54.334579	1	18896.093750	263.757812	a
60.667492	1	0.000000	0.000000	a2
60.667492	1	18896.996094	264.765625	a
67.043013	1	0.000000	0.000000	a2
67.043014	1	18897.898438	265.488281	a
74.408154	1	0.000000	0.000000	a2
74.408155	1	18904.601562	272.226562	a
80.879353	1	0.000000	0.000000	a2
80.879353	1	18905.375000	273.093750	a
87.397577	1	0.000000	0.000000	a2
87.397577	1	18906.277344	273.906250	a
93.873989	1	0.000000	0.000000	a2
93.873990	1	18907.050781	274.742188	a
100.325190	1	0.000000	0.000000	a2
100.326376	1	18764.726562	147.648438	b
101.666585	1	0.000000	0.000000	b2
101.666585	1	18766.011719	149.449219	b
101.677177	1	0.000000	0.000000	b2
101.677177	1	18766.914062	150.695312	b
101.687821	1	0.000000	0.000000	b2
101.687821	1	18767.816406	151.699219	b
101.697065	1	0.000000	0.000000	b2
101.697065	1	18768.460938	152.589844	b
101.706017	1	0.000000	0.000000	b2
101.706017	1	18769.105469	153.507812	b
101.716428	1	0.000000	0.000000	b2
101.716428	1	18769.750000	154.296875	b
101.729841	1	0.000000	0.000000	b2
101.729841	1	18770.652344	155.488281	b
101.744789	1	0.000000	0.000000	b2
101.744789	1	18771.683594	156.984375	b
101.759393	1	0.000000	0.000000	b2
101.759393	1	18772.457031	158.050781	b
101.773050	1	0.000000	0.000000	b2
101.773050	1	18773.101562	158.890625	b
101.788788	1	0.000000	0.000000	b2
101.788788	1	18773.746094	160.089844	b
101.803157	1	0.000000	0.000000	b2
101.803157	1	18774.390625	160.871094	b
101.818305	1	0.000000	0.000000	b2
101.818305	1	18775.035156	161.777344	b
104.728873	1	0.000000	0.000000	b2
104.728873	1	18775.808594	163.019531	b
104.745374	1	0.000000	0.000000	b2
104.745374	1	18776.488281	163.605469	b
104.761341	1	0.000000	0.000000	b2
104.761341	1	18776.875000	164.035156	b
104.776738	1	0.000000	0.000000	b2
104.776738	1	18777.503906	164.625000	b
104.794629	1	0.000000	0.000000	b2
104.794629	1	18778.093750	165.222656	b
104.815471	1	0.000000	0.000000	b2
104.815471	1	18778.769531	167.886719	b
104.836158	1	0.000000	0.000000	b2
104.836158	1	18779.433594	168.554688	b
104.853731	1	0.000000	0.000000	b2
104.853731	1	18780.085938	169.214844	b
104.871327	1	0.000000	0.000000	b2
104.871327	1	18780.539062	169.785156	b
104.888528	1	0.000000	0.000000	b2
104.888528	1	18781.093750	170.335938	b
104.908674	1	0.000000	0.000000	b2
104.908674	1	18781.738281	170.871094	b
104.927622	1	0.000000	0.000000	b2
104.927622	1	18782.332031	171.445312	b
104.946901	1	0.000000	0.000000	b2
104.946901	1	18782.800781	172.054688	b
104.963948	1	0.000000	0.000000	b2
104.963948	1	18783.378906	172.636719	b
105.670607	1	0.000000	0.000000	b2
105.670607	1	18783.949219	173.203125	b
105.916234	1	0.000000	0.000000	b2
105.916234	1	18784.683594	173.906250	b
106.101213	1	0.000000	0.000000	b2
106.101213	1	18787.507812	176.578125	b
106.171606	1	0.000000	0.000000	b2
106.171692	1	18790.648438	177.367188	c
106.204086	1	0.000000	0.000000	c2
0.056096	2	18858.710938	94.394531	a
4.404584	2	0.000000	0.000000	a2
4.404585	2	18862.449219	170.617188	a
10.156817	2	0.000000	0.000000	a2
10.156817	2	18878.175781	219.765625	a
15.827995	2	0.000000	0.000000	a2
15.827996	2	18879.207031	226.789062	a
21.627002	2	0.000000	0.000000	a2
21.627002	2	18880.238281	227.910156	a
29.216063	2	0.000000	0.000000	a2
29.216063	2	18888.359375	254.187500	a
35.445854	2	0.000000	0.000000	a2
35.445854	2	18889.390625	255.132812	a
41.607731	2	0.000000	0.000000	a2
41.607731	2	18890.292969	255.960938	a
48.430676	2	0.000000	0.000000	a2
48.430676	2	18893.515625	259.363281	a
55.222913	2	0.000000	0.000000	a2
55.222913	2	18897.769531	263.632812	a
61.641680	2	0.000000	0.000000	a2
61.641680	2	18899.316406	265.093750	a
68.087225	2	0.000000	0.000000	a2
68.087226	2	18900.218750	265.765625	a
75.523195	2	0.000000	0.000000	a2
75.523195	2	18906.535156	272.062500	a
82.070755	2	0.000000	0.000000	a2
82.070755	2	18907.308594	273.074219	a
88.628110	2	0.000000	0.000000	a2
88.628110	2	18908.082031	273.636719	a
95.161492	2	0.000000	0.000000	a2
95.161492	2	18908.726562	274.531250	a
101.652919	2	0.000000	0.000000	a2
101.654071	2	18766.515625	147.523438	b
101.666297	2	0.000000	0.000000	b2
101.666297	2	18767.546875	149.328125	b
101.677025	2	0.000000	0.000000	b2
101.677025	2	18768.683594	150.597656	b
101.686453	2	0.000000	0.000000	b2
101.686453	2	18769.535156	151.746094	b
101.695433	2	0.000000	0.000000	b2
101.695433	2	18770.179688	152.625000	b
101.705979	2	0.000000	0.000000	b2
101.705979	2	18770.824219	153.449219	b
101.719306	2	0.000000	0.000000	b2
101.719306	2	18771.726562	154.687500	b
101.734464	2	0.000000	0.000000	b2
101.734464	2	18772.757812	156.179688	b
101.748955	2	0.000000	0.000000	b2
101.748955	2	18773.531250	157.300781	b
101.762626	2	0.000000	0.000000	b2
101.762626	2	18774.304688	158.148438	b
101.778246	2	0.000000	0.000000	b2
101.778246	2	18774.949219	159.355469	b
101.792876	2	0.000000	0.000000	b2
101.792876	2	18775.593750	160.148438	b
101.808105	2	0.000000	0.000000	b2
101.808105	2	18776.367188	161.113281	b
104.726565	2	0.000000	0.000000	b2
104.726565	2	18777.140625	162.367188	b
104.742958	2	0.000000	0.000000	b2
104.742958	2	18777.753906	162.894531	b
104.759686	2	0.000000	0.000000	b2
104.759686	2	18778.367188	163.570312	b
104.774911	2	0.000000	0.000000	b2
104.774911	2	18778.753906	164.027344	b
104.793047	2	0.000000	0.000000	b2
104.793047	2	18779.390625	164.617188	b
104.814071	2	0.000000	0.000000	b2
104.814071	2	18780.078125	167.292969	b
104.834956	2	0.000000	0.000000	b2
104.834956	2	18780.777344	167.996094	b
104.852771	2	0.000000	0.000000	b2
104.852771	2	18781.449219	168.675781	b
104.870114	2	0.000000	0.000000	b2
104.870114	2	18781.906250	169.261719	b
104.887349	2	0.000000	0.000000	b2
104.887349	2	18782.460938	169.804688	b
104.906986	2	0.000000	0.000000	b2
104.906987	2	18783.136719	170.351562	b
104.926049	2	0.000000	0.000000	b2
104.926049	2	18783.730469	170.949219	b
104.945855	2	0.000000	0.000000	b2
104.945855	2	18784.351562	171.578125	b
104.963363	2	0.000000	0.000000	b2
104.963363	2	18784.949219	172.175781	b
105.670742	2	0.000000	0.000000	b2
105.670742	2	18785.406250	172.757812	b
105.916583	2	0.000000	0.000000	b2
105.916584	2	18786.144531	173.460938	b
106.101746	2	0.000000	0.000000	b2
106.101747	2	18788.960938	176.066406	b
106.173065	2	0.000000	0.000000	b2
106.173065	2	18789.347656	176.835938	b
106.294233	2	0.000000	0.000000	b2
106.294325	2	18792.597656	177.617188	c
106.325180	2	0.000000	0.000000	c2
106.325181	2	18792.597656	180.167969	c
106.345125	2	0.000000	0.000000	c2
0.056385	3	18858.710938	96.332031	a
4.301772	3	0.000000	0.000000	a2
4.301772	3	18862.320312	170.476562	a
9.746943	3	0.000000	0.000000	a2
9.746943	3	18874.179688	211.472656	a
15.312554	3	0.000000	0.000000	a2
15.312554	3	18875.339844	212.542969	a
20.924541	3	0.000000	0.000000	a2
20.924541	3	18876.500000	217.894531	a
27.965377	3	0.000000	0.000000	a2
27.965377	3	18883.718750	241.371094	a
34.001995	3	0.000000	0.000000	a2
34.001995	3	18884.750000	244.414062	a
40.059916	3	0.000000	0.000000	a2
40.059916	3	18885.910156	247.472656	a
46.630383	3	0.000000	0.000000	a2
46.630383	3	18889.519531	257.152344	a
53.220453	3	0.000000	0.000000	a2
53.220453	3	18900.476562	268.265625	a
59.507825	3	0.000000	0.000000	a2
59.507825	3	18901.250000	268.949219	a
65.809456	3	0.000000	0.000000	a2
65.809456	3	18902.023438	269.492188	a
73.047702	3	0.000000	0.000000	a2
73.047702	3	18910.144531	277.707031	a
79.476004	3	0.000000	0.000000	a2
79.476004	3	18910.789062	278.382812	a
85.923441	3	0.000000	0.000000	a2
85.923441	3	18911.949219	279.593750	a
92.573898	3	0.000000	0.000000	a2
92.573898	3	18913.496094	280.980469	a
99.016639	3	0.000000	0.000000	a2
99.017810	3	18771.179688	153.894531	b
100.356841	3	0.000000	0.000000	b2
100.356841	3	18772.210938	155.484375	b
100.366283	3	0.000000	0.000000	b2
100.366283	3	18772.855469	156.355469	b
100.375224	3	0.000000	0.000000	b2
100.375224	3	18773.628906	157.292969	b
100.386019	3	0.000000	0.000000	b2
100.386019	3	18774.402344	158.300781	b
100.398955	3	0.000000	0.000000	b2
100.398955	3	18775.304688	159.597656	b
100.413396	3	0.000000	0.000000	b2
100.413396	3	18776.335938	160.921875	b
100.427356	3	0.000000	0.000000	b2
100.427356	3	18777.109375	162.054688	b
100.440439	3	0.000000	0.000000	b2
100.440439	3	18777.882812	162.960938	b
100.455043	3	0.000000	0.000000	b2
100.455043	3	18778.656250	164.203125	b
100.468286	3	0.000000	0.000000	b2
100.468286	3	18779.300781	165.039062	b
100.482062	3	0.000000	0.000000	b2
100.482062	3	18779.945312	165.984375	b
104.728998	3	0.000000	0.000000	b2
104.728998	3	18781.183594	168.375000	b
104.746100	3	0.000000	0.000000	b2
104.746100	3	18781.781250	168.910156	b
104.762905	3	0.000000	0.000000	b2
104.762905	3	18782.386719	169.531250	b
104.778727	3	0.000000	0.000000	b2
104.778727	3	18783.000000	170.175781	b
104.796924	3	0.000000	0.000000	b2
104.796924	3	18783.386719	170.800781	b
104.818192	3	0.000000	0.000000	b2
104.818192	3	18784.078125	171.417969	b
104.839415	3	0.000000	0.000000	b2
104.839415	3	18784.785156	172.031250	b
104.858218	3	0.000000	0.000000	b2
104.858218	3	18785.449219	174.667969	b
104.876000	3	0.000000	0.000000	b2
104.876000	3	18785.933594	175.285156	b
104.893476	3	0.000000	0.000000	b2
104.893476	3	18786.492188	175.828125	b
104.913656	3	0.000000	0.000000	b2
104.913656	3	18787.156250	176.371094	b
104.933536	3	0.000000	0.000000	b2
104.933536	3	18787.765625	176.976562	b
104.953715	3	0.000000	0.000000	b2
104.953715	3	18788.386719	177.609375	b
104.969981	3	0.000000	0.000000	b2
104.969981	3	18788.851562	178.187500	b
105.671040	3	0.000000	0.000000	b2
105.671040	3	18789.421875	178.777344	b
105.917272	3	0.000000	0.000000	b2
105.917272	3	18790.183594	179.496094	b
106.102136	3	0.000000	0.000000	b2
106.102136	3	18793.023438	182.171875	b
106.174041	3	0.000000	0.000000	b2
106.174041	3	18793.410156	182.898438	b
106.293742	3	0.000000	0.000000	b2
106.293742	3	18793.796875	183.523438	b
106.434604	3	0.000000	0.000000	b2
106.434699	3	18797.136719	184.398438	c
106.465861	3	0.000000	0.000000	c2
0.056353	4	18858.710938	94.441406	a
4.474691	4	0.000000	0.000000	a2
4.474691	4	18862.062500	168.343750	a
10.252982	4	0.000000	0.000000	a2
10.252982	4	18879.207031	224.832031	a
16.213316	4	0.000000	0.000000	a2
16.213317	4	18880.367188	227.914062	a
22.190210	4	0.000000	0.000000	a2
22.190210	4	18881.140625	230.800781	a
28.378839	4	0.000000	0.000000	a2
28.378839	4	18882.816406	234.617188	a
34.783925	4	0.000000	0.000000	a2
34.783926	4	18891.839844	257.617188	a
41.101484	4	0.000000	0.000000	a2
41.101485	4	18892.742188	258.507812	a
47.457288	4	0.000000	0.000000	a2
47.457289	4	18894.417969	260.148438	a
53.934043	4	0.000000	0.000000	a2
53.934043	4	18897.253906	263.089844	a
60.282993	4	0.000000	0.000000	a2
60.282993	4	18897.898438	263.730469	a
66.698064	4	0.000000	0.000000	a2
66.698064	4	18898.671875	264.398438	a
73.515545	4	0.000000	0.000000	a2
73.515545	4	18904.730469	270.300781	a
80.110795	4	0.000000	0.000000	a2
80.110795	4	18905.503906	271.296875	a
87.008314	4	0.000000	0.000000	a2
87.008314	4	18912.464844	278.085938	a
93.673184	4	0.000000	0.000000	a2
93.673184	4	18913.367188	279.039062	a
100.333797	4	0.000000	0.000000	a2
100.334906	4	18771.132812	151.957031	b
100.347749	4	0.000000	0.000000	b2
100.347749	4	18771.906250	153.441406	b
100.356470	4	0.000000	0.000000	b2
100.356470	4	18772.679688	154.460938	b
100.366546	4	0.000000	0.000000	b2
100.366546	4	18773.453125	155.394531	b
100.379128	4	0.000000	0.000000	b2
100.379129	4	18774.484375	156.812500	b
100.393314	4	0.000000	0.000000	b2
100.393314	4	18775.515625	158.187500	b
100.406928	4	0.000000	0.000000	b2
100.406928	4	18776.417969	159.445312	b
100.419517	4	0.000000	0.000000	b2
100.419517	4	18777.062500	160.371094	b
100.433747	4	0.000000	0.000000	b2
100.433747	4	18777.835938	161.613281	b
100.446759	4	0.000000	0.000000	b2
100.446759	4	18778.609375	162.445312	b
100.460424	4	0.000000	0.000000	b2
100.460424	4	18779.253906	163.406250	b
104.727082	4	0.000000	0.000000	b2
104.727082	4	18780.492188	165.812500	b
104.743074	4	0.000000	0.000000	b2
104.743074	4	18781.101562	166.332031	b
104.759151	4	0.000000	0.000000	b2
104.759151	4	18781.714844	166.945312	b
104.774099	4	0.000000	0.000000	b2
104.774099	4	18782.339844	167.628906	b
104.791401	4	0.000000	0.000000	b2
104.791402	4	18782.937500	168.250000	b
104.810976	4	0.000000	0.000000	b2
104.810976	4	18783.453125	168.734375	b
104.831436	4	0.000000	0.000000	b2
104.831436	4	18784.128906	169.433594	b
104.848931	4	0.000000	0.000000	b2
104.848931	4	18784.812500	170.125000	b
104.866312	4	0.000000	0.000000	b2
104.866312	4	18785.312500	172.746094	b
104.883120	4	0.000000	0.000000	b2
104.883120	4	18785.882812	173.308594	b
104.902493	4	0.000000	0.000000	b2
104.902493	4	18786.562500	173.859375	b
104.921077	4	0.000000	0.000000	b2
104.921077	4	18787.175781	174.476562	b
104.940232	4	0.000000	0.000000	b2
104.940233	4	18787.808594	175.125000	b
104.958110	4	0.000000	0.000000	b2
104.958110	4	18788.414062	175.726562	b
105.670676	4	0.000000	0.000000	b2
105.670676	4	18788.878906	176.316406	b
105.916582	4	0.000000	0.000000	b2
105.916582	4	18789.640625	177.042969	b
106.101430	4	0.000000	0.000000	b2
106.101430	4	18792.484375	179.675781	b
106.173079	4	0.000000	0.000000	b2
106.173079	4	18792.871094	180.441406	b
106.293486	4	0.000000	0.000000	b2
106.293486	4	18793.386719	181.093750	b
106.434385	4	0.000000	0.000000	b2
106.434385	4	18793.902344	181.812500	b
106.570923	4	0.000000	0.000000	b2
106.571014	4	18797.152344	182.730469	c
106.600922	4	0.000000	0.000000	c2
106.600923	4	18797.152344	185.515625	c
106.620664	4	0.000000	0.000000	c2
106.620664	4	18800.945312	188.117188	c
106.622646	4	0.000000	0.000000	c2
0.056765	5	18858.710938	96.281250	a
4.384791	5	0.000000	0.000000	a2
4.384791	5	18862.062500	170.128906	a
10.094438	5	0.000000	0.000000	a2
10.094438	5	18874.566406	211.750000	a
15.808178	5	0.000000	0.000000	a2
15.808179	5	18875.726562	214.785156	a
21.782678	5	0.000000	0.000000	a2
21.782678	5	18877.917969	221.281250	a
27.609807	5	0.000000	0.000000	a2
27.609807	5	18878.691406	224.183594	a
33.926922	5	0.000000	0.000000	a2
33.926922	5	18888.230469	255.679688	a
40.068009	5	0.000000	0.000000	a2
40.068009	5	18889.261719	256.703125	a
46.198805	5	0.000000	0.000000	a2
46.198805	5	18890.164062	257.671875	a
52.439375	5	0.000000	0.000000	a2
52.439375	5	18891.195312	258.886719	a
58.568366	5	0.000000	0.000000	a2
58.568366	5	18892.226562	259.929688	a
64.756960	5	0.000000	0.000000	a2
64.756960	5	18893.000000	260.500000	a
71.437996	5	0.000000	0.000000	a2
71.437996	5	18900.089844	267.683594	a
77.908198	5	0.000000	0.000000	a2
77.908198	5	18901.121094	268.535156	a
84.560508	5	0.000000	0.000000	a2
84.560508	5	18905.503906	273.164062	a
91.016602	5	0.000000	0.000000	a2
91.016602	5	18906.277344	273.945312	a
97.445056	5	0.000000	0.000000	a2
97.446254	5	18764.296875	146.945312	b
97.455551	5	0.000000	0.000000	b2
97.455551	5	18765.070312	148.210938	b
97.889637	5	0.000000	0.000000	b2
97.889637	5	18765.972656	149.269531	b
97.902905	5	0.000000	0.000000	b2
97.902905	5	18767.132812	150.707031	b
100.011200	5	0.000000	0.000000	b2
100.011200	5	18768.292969	152.335938	b
100.033390	5	0.000000	0.000000	b2
100.033390	5	18769.066406	153.589844	b
100.047542	5	0.000000	0.000000	b2
100.047542	5	18769.839844	154.585938	b
100.063567	5	0.000000	0.000000	b2
100.063567	5	18770.613281	155.738281	b
100.078814	5	0.000000	0.000000	b2
100.078814	5	18771.386719	156.679688	b
100.094670	5	0.000000	0.000000	b2
100.094670	5	18772.160156	157.691406	b
104.727889	5	0.000000	0.000000	b2
104.727889	5	18773.320312	160.210938	b
104.743768	5	0.000000	0.000000	b2
104.743768	5	18773.933594	160.792969	b
104.759778	5	0.000000	0.000000	b2
104.759778	5	18774.562500	161.445312	b
104.774606	5	0.000000	0.000000	b2
104.774606	5	18775.187500	162.085938	b
104.791487	5	0.000000	0.000000	b2
104.791487	5	18775.785156	162.691406	b
104.811472	5	0.000000	0.000000	b2
104.811472	5	18776.597656	163.609375	b
104.831588	5	0.000000	0.000000	b2
104.831588	5	18777.113281	163.914062	b
104.849022	5	0.000000	0.000000	b2
104.849022	5	18777.695312	164.605469	b
104.865987	5	0.000000	0.000000	b2
104.865987	5	18778.179688	165.218750	b
104.882952	5	0.000000	0.000000	b2
104.882952	5	18778.753906	165.773438	b
104.903165	5	0.000000	0.000000	b2
104.903165	5	18779.437500	168.339844	b
104.921873	5	0.000000	0.000000	b2
104.921874	5	18780.066406	168.964844	b
104.941492	5	0.000000	0.000000	b2
104.941492	5	18780.691406	169.605469	b
104.959106	5	0.000000	0.000000	b2
104.959106	5	18781.292969	170.203125	b
105.671094	5	0.000000	0.000000	b2
105.671094	5	18781.753906	170.789062	b
105.916734	5	0.000000	0.000000	b2
105.916734	5	18782.523438	171.531250	b
106.101440	5	0.000000	0.000000	b2
106.101440	5	18785.363281	174.351562	b
106.174038	5	0.000000	0.000000	b2
106.174038	5	18785.750000	174.917969	b
106.293856	5	0.000000	0.000000	b2
106.293856	5	18786.265625	175.562500	b
106.433589	5	0.000000	0.000000	b2
106.433589	5	18786.652344	176.289062	b
106.569649	5	0.000000	0.000000	b2
106.569649	5	18787.167969	176.980469	b
106.720551	5	0.000000	0.000000	b2
106.720640	5	18790.421875	177.890625	c
106.750076	5	0.000000	0.000000	c2
0.061170	6	18858.710938	96.347656	a
4.359340	6	0.000000	0.000000	a2
4.359340	6	18862.062500	170.160156	a
9.671982	6	0.000000	0.000000	a2
9.671982	6	18873.148438	206.382812	a
15.261220	6	0.000000	0.000000	a2
15.261220	6	18874.437500	211.667969	a
20.943814	6	0.000000	0.000000	a2
20.943814	6	18876.113281	215.445312	a
26.640125	6	0.000000	0.000000	a2
26.640125	6	18877.015625	218.433594	a
32.726347	6	0.000000	0.000000	a2
32.726347	6	18885.652344	247.210938	a
38.732175	6	0.000000	0.000000	a2
38.732175	6	18886.554688	250.183594	a
44.745925	6	0.000000	0.000000	a2
44.745925	6	18887.328125	251.066406	a
50.835968	6	0.000000	0.000000	a2
50.835969	6	18888.355469	256.144531	a
56.937982	6	0.000000	0.000000	a2
56.937982	6	18890.675781	258.437500	a
63.014464	6	0.000000	0.000000	a2
63.014464	6	18891.449219	259.113281	a
69.433293	6	0.000000	0.000000	a2
69.433293	6	18898.539062	266.222656	a
75.778211	6	0.000000	0.000000	a2
75.778211	6	18899.441406	267.000000	a
82.294478	6	0.000000	0.000000	a2
82.294478	6	18903.050781	270.742188	a
88.747285	6	0.000000	0.000000	a2
88.747285	6	18903.953125	271.519531	a
95.191747	6	0.000000	0.000000	a2
95.192927	6	18761.761719	144.476562	b
97.890364	6	0.000000	0.000000	b2
97.890364	6	18762.792969	145.992188	b
97.902965	6	0.000000	0.000000	b2
97.902965	6	18763.953125	147.777344	b
100.009300	6	0.000000	0.000000	b2
100.009301	6	18765.113281	149.289062	b
100.032649	6	0.000000	0.000000	b2
100.032650	6	18766.015625	150.566406	b
100.046294	6	0.000000	0.000000	b2
100.046294	6	18766.789062	151.617188	b
100.061579	6	0.000000	0.000000	b2
100.061579	6	18767.562500	152.562500	b
100.075647	6	0.000000	0.000000	b2
100.075648	6	18768.335938	153.707031	b
100.090740	6	0.000000	0.000000	b2
100.090740	6	18769.109375	154.691406	b
104.726926	6	0.000000	0.000000	b2
104.726926	6	18770.285156	157.234375	b
104.742415	6	0.000000	0.000000	b2
104.742416	6	18770.933594	157.726562	b
104.757851	6	0.000000	0.000000	b2
104.757851	6	18771.554688	158.343750	b
104.772455	6	0.000000	0.000000	b2
104.772455	6	18772.187500	159.011719	b
104.789165	6	0.000000	0.000000	b2
104.789165	6	18772.800781	159.847656	b
104.808776	6	0.000000	0.000000	b2
104.808776	6	18773.617188	160.476562	b
104.828458	6	0.000000	0.000000	b2
104.828458	6	18774.230469	161.066406	b
104.845087	6	0.000000	0.000000	b2
104.845087	6	18774.746094	161.613281	b
104.861662	6	0.000000	0.000000	b2
104.861662	6	18775.230469	162.238281	b
104.878002	6	0.000000	0.000000	b2
104.878002	6	18775.796875	162.800781	b
104.896642	6	0.000000	0.000000	b2
104.896642	6	18776.488281	163.367188	b
104.915211	6	0.000000	0.000000	b2
104.915212	6	18777.105469	165.972656	b
104.933630	6	0.000000	0.000000	b2
104.933630	6	18777.742188	166.613281	b
104.951172	6	0.000000	0.000000	b2
104.951172	6	18778.339844	167.218750	b
105.668430	6	0.000000	0.000000	b2
105.668430	6	18778.812500	167.812500	b
105.916637	6	0.000000	0.000000	b2
105.916637	6	18779.558594	168.539062	b
106.101353	6	0.000000	0.000000	b2
106.101353	6	18782.414062	171.234375	b
106.171229	6	0.000000	0.000000	b2
106.171229	6	18782.800781	171.960938	b
106.294043	6	0.000000	0.000000	b2
106.294043	6	18783.316406	172.574219	b
106.434216	6	0.000000	0.000000	b2
106.434216	6	18783.832031	173.292969	b
106.570077	6	0.000000	0.000000	b2
106.570077	6	18784.218750	174.015625	b
106.719297	6	0.000000	0.000000	b2
106.719297	6	18784.734375	174.718750	b
106.841333	6	0.000000	0.000000	b2
106.841426	6	18787.945312	175.601562	c
106.868766	6	0.000000	0.000000	c2
106.868767	6	18787.945312	178.167969	c
106.888392	6	0.000000	0.000000	c2
0.056096	7	18858.714844	94.414062	a
4.347067	7	0.000000	0.000000	a2
4.347067	7	18862.195312	168.464844	a
9.933109	7	0.000000	0.000000	a2
9.933109	7	18874.828125	210.207031	a
15.692884	7	0.000000	0.000000	a2
15.692885	7	18876.117188	213.492188	a
21.510702	7	0.000000	0.000000	a2
21.510702	7	18877.277344	218.855469	a
27.359016	7	0.000000	0.000000	a2
27.359016	7	18878.179688	221.808594	a
33.590003	7	0.000000	0.000000	a2
33.590003	7	18888.105469	253.824219	a
39.760216	7	0.000000	0.000000	a2
39.760216	7	18888.878906	254.636719	a
45.919018	7	0.000000	0.000000	a2
45.919018	7	18889.781250	255.519531	a
52.306996	7	0.000000	0.000000	a2
52.306996	7	18895.195312	261.039062	a
58.649746	7	0.000000	0.000000	a2
58.649747	7	18897.128906	263.003906	a
65.039367	7	0.000000	0.000000	a2
65.039368	7	18898.031250	263.804688	a
71.659662	7	0.000000	0.000000	a2
71.659662	7	18902.671875	268.312500	a
78.218095	7	0.000000	0.000000	a2
78.218096	7	18904.089844	269.722656	a
84.748178	7	0.000000	0.000000	a2
84.748178	7	18909.375000	275.085938	a
91.341105	7	0.000000	0.000000	a2
91.341105	7	18910.406250	275.945312	a
97.878580	7	0.000000	0.000000	a2
97.879716	7	18768.230469	149.257812	b
97.893593	7	0.000000	0.000000	b2
97.893593	7	18769.519531	151.308594	b
100.010512	7	0.000000	0.000000	b2
100.010512	7	18770.808594	153.085938	b
100.033432	7	0.000000	0.000000	b2
100.033432	7	18771.839844	154.375000	b
100.047640	7	0.000000	0.000000	b2
100.047640	7	18772.613281	155.417969	b
100.063548	7	0.000000	0.000000	b2
100.063548	7	18773.386719	156.644531	b
100.078065	7	0.000000	0.000000	b2
100.078065	7	18774.160156	157.640625	b
100.093738	7	0.000000	0.000000	b2
100.093738	7	18774.933594	158.640625	b
104.727974	7	0.000000	0.000000	b2
104.727974	7	18776.148438	161.222656	b
104.743650	7	0.000000	0.000000	b2
104.743650	7	18776.796875	162.082031	b
104.759796	7	0.000000	0.000000	b2
104.759796	7	18777.445312	162.511719	b
104.774551	7	0.000000	0.000000	b2
104.774551	7	18778.082031	163.144531	b
104.791620	7	0.000000	0.000000	b2
104.791620	7	18778.699219	163.847656	b
104.811213	7	0.000000	0.000000	b2
104.811213	7	18779.535156	164.781250	b
104.831211	7	0.000000	0.000000	b2
104.831211	7	18780.136719	165.281250	b
104.848629	7	0.000000	0.000000	b2
104.848629	7	18780.839844	166.000000	b
104.865590	7	0.000000	0.000000	b2
104.865590	7	18781.226562	166.429688	b
104.882801	7	0.000000	0.000000	b2
104.882801	7	18781.718750	166.980469	b
104.902682	7	0.000000	0.000000	b2
104.902682	7	18782.406250	167.562500	b
104.921729	7	0.000000	0.000000	b2
104.921729	7	18783.031250	168.164062	b
104.942046	7	0.000000	0.000000	b2
104.942046	7	18783.691406	170.835938	b
104.959802	7	0.000000	0.000000	b2
104.959802	7	18784.304688	171.460938	b
105.671013	7	0.000000	0.000000	b2
105.671013	7	18784.761719	172.039062	b
105.916917	7	0.000000	0.000000	b2
105.916917	7	18785.523438	172.765625	b
106.101756	7	0.000000	0.000000	b2
106.101756	7	18788.363281	175.433594	b
106.172227	7	0.000000	0.000000	b2
106.172227	7	18788.750000	176.164062	b
106.295014	7	0.000000	0.000000	b2
106.295014	7	18789.265625	176.800781	b
106.435038	7	0.000000	0.000000	b2
106.435038	7	18789.781250	177.531250	b
106.571332	7	0.000000	0.000000	b2
106.571332	7	18790.167969	178.246094	b
106.720911	7	0.000000	0.000000	b2
106.720911	7	18790.683594	178.980469	b
106.840423	7	0.000000	0.000000	b2
106.840423	7	18791.070312	179.710938	b
106.973220	7	0.000000	0.000000	b2
106.973322	7	18794.343750	180.492188	c
107.001664	7	0.000000	0.000000	c2
0.072590	8	18858.714844	96.351562	a
4.454575	8	0.000000	0.000000	a2
4.454576	8	18862.710938	172.859375	a
9.130400	8	0.000000	0.000000	a2
9.130400	8	18864.257812	176.570312	a
14.360824	8	0.000000	0.000000	a2
14.360824	8	18868.898438	191.707031	a
20.121093	8	0.000000	0.000000	a2
20.121094	8	18878.953125	224.449219	a
26.263593	8	0.000000	0.000000	a2
26.263593	8	18885.914062	247.570312	a
32.802921	8	0.000000	0.000000	a2
32.802921	8	18894.808594	262.375000	a
38.995075	8	0.000000	0.000000	a2
38.995075	8	18895.582031	263.265625	a
45.237140	8	0.000000	0.000000	a2
45.237141	8	18896.613281	264.132812	a
52.029859	8	0.000000	0.000000	a2
52.029859	8	18902.285156	270.046875	a
58.349398	8	0.000000	0.000000	a2
58.349398	8	18903.187500	270.976562	a
64.727645	8	0.000000	0.000000	a2
64.727646	8	18904.089844	271.781250	a
70.779384	8	0.000000	0.000000	a2
70.779385	8	18911.308594	278.789062	a
76.925365	8	0.000000	0.000000	a2
76.925365	8	18916.078125	283.640625	a
83.709315	8	0.000000	0.000000	a2
83.709315	8	18921.234375	288.769531	a
90.274945	8	0.000000	0.000000	a2
90.274945	8	18923.039062	290.707031	a
96.817235	8	0.000000	0.000000	a2
96.818469	8	18780.734375	163.441406	b
100.005816	8	0.000000	0.000000	b2
100.005816	8	18782.023438	166.277344	b
100.034103	8	0.000000	0.000000	b2
100.034103	8	18783.183594	167.550781	b
100.046693	8	0.000000	0.000000	b2
100.046693	8	18783.957031	168.664062	b
100.060846	8	0.000000	0.000000	b2
100.060846	8	18784.859375	169.863281	b
100.073525	8	0.000000	0.000000	b2
100.073525	8	18785.632812	170.828125	b
100.086860	8	0.000000	0.000000	b2
100.086860	8	18786.406250	172.089844	b
104.727869	8	0.000000	0.000000	b2
104.727869	8	18787.570312	174.878906	b
104.743188	8	0.000000	0.000000	b2
104.743188	8	18788.246094	175.519531	b
104.758573	8	0.000000	0.000000	b2
104.758573	8	18788.894531	176.175781	b
104.773024	8	0.000000	0.000000	b2
104.773025	8	18789.542969	176.855469	b
104.789850	8	0.000000	0.000000	b2
104.789850	8	18790.300781	177.703125	b
104.809334	8	0.000000	0.000000	b2
104.809334	8	18791.011719	178.359375	b
104.829012	8	0.000000	0.000000	b2
104.829012	8	18791.761719	179.179688	b
104.845865	8	0.000000	0.000000	b2
104.845865	8	18792.347656	179.714844	b
104.862415	8	0.000000	0.000000	b2
104.862415	8	18792.839844	180.328125	b
104.878999	8	0.000000	0.000000	b2
104.878999	8	18793.226562	180.703125	b
104.898266	8	0.000000	0.000000	b2
104.898266	8	18793.929688	181.296875	b
104.916393	8	0.000000	0.000000	b2
104.916393	8	18794.578125	181.933594	b
104.934644	8	0.000000	0.000000	b2
104.934644	8	18795.226562	182.597656	b
104.949636	8	0.000000	0.000000	b2
104.949636	8	18795.859375	185.218750	b
105.667548	8	0.000000	0.000000	b2
105.667548	8	18796.328125	185.816406	b
105.916371	8	0.000000	0.000000	b2
105.916371	8	18797.074219	186.531250	b
106.101216	8	0.000000	0.000000	b2
106.101216	8	18799.910156	189.363281	b
106.171927	8	0.000000	0.000000	b2
106.171927	8	18800.296875	189.937500	b
106.295374	8	0.000000	0.000000	b2
106.295374	8	18800.812500	190.582031	b
106.435555	8	0.000000	0.000000	b2
106.435555	8	18801.328125	191.281250	b
106.571546	8	0.000000	0.000000	b2
106.571546	8	18801.714844	191.992188	b
106.722007	8	0.000000	0.000000	b2
106.722007	8	18802.230469	192.726562	b
106.843037	8	0.000000	0.000000	b2
106.843037	8	18802.617188	193.445312	b
106.973941	8	0.000000	0.000000	b2
106.973941	8	18803.003906	194.121094	b
107.102057	8	0.000000	0.000000	b2
107.102152	8	18806.292969	194.914062	c
107.133781	8	0.000000	0.000000	c2
107.133782	8	18806.292969	197.421875	c
107.154669	8	0.000000	0.000000	c2
107.154669	8	18810.039062	200.253906	c
107.156612	8	0.000000	0.000000	c2
107.156612	8	18812.785156	203.003906	c
107.157689	8	0.000000	0.000000	c2
0.072596	9	18858.714844	96.203125	a
4.445698	9	0.000000	0.000000	a2
4.445698	9	18862.453125	170.406250	a
9.205757	9	0.000000	0.000000	a2
9.205757	9	18865.546875	181.878906	a
14.409124	9	0.000000	0.000000	a2
14.409124	9	18867.996094	188.445312	a
20.239333	9	0.000000	0.000000	a2
20.239333	9	18886.300781	247.863281	a
26.732941	9	0.000000	0.000000	a2
26.732941	9	18896.484375	264.121094	a
33.454902	9	0.000000	0.000000	a2
33.454902	9	18902.800781	270.355469	a
39.841374	9	0.000000	0.000000	a2
39.841375	9	18903.445312	270.875000	a
46.166337	9	0.000000	0.000000	a2
46.166337	9	18904.218750	271.808594	a
53.215818	9	0.000000	0.000000	a2
53.215819	9	18910.019531	277.625000	a
59.720807	9	0.000000	0.000000	a2
59.720807	9	18910.792969	278.343750	a
66.239988	9	0.000000	0.000000	a2
66.239988	9	18911.566406	279.015625	a
72.499174	9	0.000000	0.000000	a2
72.499175	9	18919.429688	287.000000	a
79.506719	9	0.000000	0.000000	a2
79.506720	9	18923.941406	291.398438	a
86.472119	9	0.000000	0.000000	a2
86.472119	9	18929.613281	297.226562	a
93.333422	9	0.000000	0.000000	a2
93.333422	9	18930.773438	298.417969	a
99.983184	9	0.000000	0.000000	a2
99.984375	9	18788.558594	171.136719	b
100.001986	9	0.000000	0.000000	b2
100.001986	9	18789.718750	174.222656	b
100.017994	9	0.000000	0.000000	b2
100.017994	9	18790.621094	175.367188	b
100.033017	9	0.000000	0.000000	b2
100.033018	9	18791.652344	176.687500	b
100.045945	9	0.000000	0.000000	b2
100.045945	9	18792.425781	177.761719	b
100.059806	9	0.000000	0.000000	b2
100.059806	9	18793.199219	178.839844	b
104.728034	9	0.000000	0.000000	b2
104.728034	9	18794.464844	182.136719	b
104.743249	9	0.000000	0.000000	b2
104.743249	9	18795.167969	182.800781	b
104.758690	9	0.000000	0.000000	b2
104.758690	9	18795.824219	183.277344	b
104.773012	9	0.000000	0.000000	b2
104.773012	9	18796.492188	183.960938	b
104.790518	9	0.000000	0.000000	b2
104.790518	9	18797.253906	184.585938	b
104.810712	9	0.000000	0.000000	b2
104.810713	9	18797.972656	185.554688	b
104.831489	9	0.000000	0.000000	b2
104.831489	9	18798.738281	186.074219	b
104.849550	9	0.000000	0.000000	b2
104.849550	9	18799.328125	186.800781	b
104.866990	9	0.000000	0.000000	b2
104.866990	9	18799.964844	187.421875	b
104.884564	9	0.000000	0.000000	b2
104.884564	9	18800.546875	188.015625	b
104.904279	9	0.000000	0.000000	b2
104.904280	9	18800.933594	188.460938	b
104.923003	9	0.000000	0.000000	b2
104.923004	9	18801.613281	189.082031	b
104.941522	9	0.000000	0.000000	b2
104.941522	9	18802.269531	189.742188	b
104.955697	9	0.000000	0.000000	b2
104.955697	9	18802.898438	190.375000	b
105.669262	9	0.000000	0.000000	b2
105.669262	9	18803.496094	192.976562	b
105.917071	9	0.000000	0.000000	b2
105.917071	9	18804.136719	193.707031	b
106.101802	9	0.000000	0.000000	b2
106.101802	9	18806.996094	196.511719	b
106.174172	9	0.000000	0.000000	b2
106.174172	9	18807.382812	197.132812	b
106.295846	9	0.000000	0.000000	b2
106.295846	9	18807.898438	197.761719	b
106.436740	9	0.000000	0.000000	b2
106.436740	9	18808.414062	198.484375	b
106.571843	9	0.000000	0.000000	b2
106.571843	9	18808.800781	199.203125	b
106.724325	9	0.000000	0.000000	b2
106.724325	9	18809.316406	199.929688	b
106.844803	9	0.000000	0.000000	b2
106.844803	9	18809.832031	200.679688	b
106.974648	9	0.000000	0.000000	b2
106.974648	9	18810.218750	201.355469	b
107.104340	9	0.000000	0.000000	b2
107.104340	9	18810.605469	201.984375	b
107.278513	9	0.000000	0.000000	b2
107.278610	9	18813.929688	202.949219	c
107.310173	9	0.000000	0.000000	c2
0.054429	10	18858.714844	96.324219	a
4.343262	10	0.000000	0.000000	a2
4.343262	10	18862.453125	172.570312	a
9.009878	10	0.000000	0.000000	a2
9.009878	10	18864.515625	178.937500	a
13.981804	10	0.000000	0.000000	a2
13.981804	10	18867.093750	185.507812	a
19.642637	10	0.000000	0.000000	a2
19.642637	10	18878.050781	221.574219	a
25.674232	10	0.000000	0.000000	a2
25.674232	10	18884.496094	244.226562	a
32.286150	10	0.000000	0.000000	a2
32.286150	10	18893.519531	261.042969	a
38.368002	10	0.000000	0.000000	a2
38.368002	10	18894.164062	261.730469	a
44.474233	10	0.000000	0.000000	a2
44.474233	10	18895.324219	262.898438	a
51.142070	10	0.000000	0.000000	a2
51.142071	10	18901.253906	268.972656	a
57.397716	10	0.000000	0.000000	a2
57.397716	10	18902.027344	269.816406	a
63.671142	10	0.000000	0.000000	a2
63.671143	10	18902.929688	270.398438	a
69.755108	10	0.000000	0.000000	a2
69.755108	10	18911.437500	279.128906	a
76.548851	10	0.000000	0.000000	a2
76.548851	10	18918.011719	285.632812	a
83.370012	10	0.000000	0.000000	a2
83.370012	10	18925.488281	293.000000	a
89.875671	10	0.000000	0.000000	a2
89.875671	10	18926.261719	293.921875	a
96.345049	10	0.000000	0.000000	a2
96.346261	10	18783.992188	166.691406	b
97.302625	10	0.000000	0.000000	b2
97.302625	10	18785.023438	168.347656	b
98.992761	10	0.000000	0.000000	b2
98.992761	10	18786.183594	169.675781	b
100.002958	10	0.000000	0.000000	b2
100.002958	10	18786.957031	171.214844	b
100.017876	10	0.000000	0.000000	b2
100.017876	10	18787.859375	172.253906	b
104.727266	10	0.000000	0.000000	b2
104.727266	10	18789.242188	176.597656	b
104.741437	10	0.000000	0.000000	b2
104.741437	10	18789.890625	177.441406	b
104.755870	10	0.000000	0.000000	b2
104.755870	10	18790.566406	178.121094	b
104.769658	10	0.000000	0.000000	b2
104.769658	10	18791.242188	178.578125	b
104.785645	10	0.000000	0.000000	b2
104.785645	10	18792.027344	179.441406	b
104.804057	10	0.000000	0.000000	b2
104.804057	10	18792.773438	180.152344	b
104.823114	10	0.000000	0.000000	b2
104.823114	10	18793.554688	180.839844	b
104.839265	10	0.000000	0.000000	b2
104.839265	10	18794.175781	181.570312	b
104.855220	10	0.000000	0.000000	b2
104.855220	10	18794.824219	182.207031	b
104.871488	10	0.000000	0.000000	b2
104.871489	10	18795.429688	182.804688	b
104.890230	10	0.000000	0.000000	b2
104.890230	10	18796.203125	183.683594	b
104.907899	10	0.000000	0.000000	b2
104.907900	10	18796.589844	183.996094	b
104.925580	10	0.000000	0.000000	b2
104.925580	10	18797.292969	184.691406	b
104.940958	10	0.000000	0.000000	b2
104.940958	10	18797.945312	185.335938	b
105.667381	10	0.000000	0.000000	b2
105.667381	10	18798.417969	185.929688	b
105.916177	10	0.000000	0.000000	b2
105.916177	10	18799.187500	186.664062	b
106.101292	10	0.000000	0.000000	b2
106.101292	10	18801.269531	190.656250	b
106.171709	10	0.000000	0.000000	b2
106.171709	10	18802.476562	191.996094	b
106.294231	10	0.000000	0.000000	b2
106.294231	10	18802.992188	192.734375	b
106.434217	10	0.000000	0.000000	b2
106.434217	10	18803.378906	193.472656	b
106.570887	10	0.000000	0.000000	b2
106.570887	10	18803.894531	194.187500	b
106.722309	10	0.000000	0.000000	b2
106.722309	10	18804.410156	194.929688	b
106.843150	10	0.000000	0.000000	b2
106.843150	10	18804.796875	195.675781	b
106.974443	10	0.000000	0.000000	b2
106.974443	10	18805.312500	196.355469	b
107.101431	10	0.000000	0.000000	b2
107.101431	10	18805.699219	197.007812	b
107.276206	10	0.000000	0.000000	b2
107.276206	10	18806.214844	197.980469	b
107.442654	10	0.000000	0.000000	b2
107.442749	10	18809.593750	198.855469	c
107.473068	10	0.000000	0.000000	c2
107.473069	10	18809.593750	201.617188	c
107.494669	10	0.000000	0.000000	c2
0.056111	11	18858.714844	96.261719	a
4.403343	11	0.000000	0.000000	a2
4.403343	11	18862.324219	170.367188	a
9.074749	11	0.000000	0.000000	a2
9.074749	11	18864.515625	178.855469	a
14.058896	11	0.000000	0.000000	a2
14.058896	11	18866.835938	185.425781	a
20.080058	11	0.000000	0.000000	a2
20.080058	11	18883.207031	236.777344	a
26.364262	11	0.000000	0.000000	a2
26.364262	11	18890.296875	257.964844	a
32.804486	11	0.000000	0.000000	a2
32.804487	11	18898.031250	265.496094	a
39.069579	11	0.000000	0.000000	a2
39.069579	11	18898.804688	266.394531	a
45.404821	11	0.000000	0.000000	a2
45.404822	11	18899.320312	266.910156	a
52.016336	11	0.000000	0.000000	a2
52.016337	11	18904.218750	271.914062	a
58.356886	11	0.000000	0.000000	a2
58.356886	11	18905.250000	272.859375	a
64.746615	11	0.000000	0.000000	a2
64.746615	11	18906.023438	273.660156	a
70.755784	11	0.000000	0.000000	a2
70.755784	11	18911.695312	279.085938	a
77.381045	11	0.000000	0.000000	a2
77.381046	11	18915.562500	283.199219	a
84.192366	11	0.000000	0.000000	a2
84.192366	11	18920.074219	287.644531	a
90.731247	11	0.000000	0.000000	a2
90.731247	11	18921.105469	288.554688	a
97.275691	11	0.000000	0.000000	a2
97.276913	11	18778.847656	161.476562	b
98.994804	11	0.000000	0.000000	b2
98.994805	11	18780.136719	163.750000	b
100.003649	11	0.000000	0.000000	b2
100.003650	11	18781.039062	164.855469	b
100.018334	11	0.000000	0.000000	b2
100.018334	11	18782.070312	166.507812	b
104.726349	11	0.000000	0.000000	b2
104.726350	11	18783.542969	170.480469	b
104.739969	11	0.000000	0.000000	b2
104.739970	11	18784.128906	171.417969	b
104.753676	11	0.000000	0.000000	b2
104.753676	11	18784.832031	171.890625	b
104.766725	11	0.000000	0.000000	b2
104.766726	11	18785.523438	172.601562	b
104.782557	11	0.000000	0.000000	b2
104.782557	11	18786.300781	173.503906	b
104.800371	11	0.000000	0.000000	b2
104.800371	11	18787.066406	174.261719	b
104.818744	11	0.000000	0.000000	b2
104.818744	11	18787.875000	175.082031	b
104.834354	11	0.000000	0.000000	b2
104.834354	11	18788.500000	175.585938	b
104.850065	11	0.000000	0.000000	b2
104.850065	11	18789.136719	176.199219	b
104.865780	11	0.000000	0.000000	b2
104.865780	11	18789.742188	176.804688	b
104.884138	11	0.000000	0.000000	b2
104.884138	11	18790.515625	177.714844	b
104.901605	11	0.000000	0.000000	b2
104.901605	11	18791.261719	178.207031	b
104.919428	11	0.000000	0.000000	b2
104.919428	11	18791.648438	178.734375	b
104.935599	11	0.000000	0.000000	b2
104.935600	11	18792.304688	179.386719	b
105.667327	11	0.000000	0.000000	b2
105.667328	11	18792.906250	179.992188	b
105.916058	11	0.000000	0.000000	b2
105.916058	11	18793.554688	180.734375	b
106.101249	11	0.000000	0.000000	b2
106.101250	11	18794.308594	181.542969	b
106.173394	11	0.000000	0.000000	b2
106.173394	11	18796.855469	184.207031	b
106.294439	11	0.000000	0.000000	b2
106.294439	11	18797.371094	186.804688	b
106.436602	11	0.000000	0.000000	b2
106.436602	11	18797.886719	187.554688	b
106.571583	11	0.000000	0.000000	b2
106.571583	11	18798.273438	188.300781	b
106.723777	11	0.000000	0.000000	b2
106.723777	11	18798.789062	189.039062	b
106.842457	11	0.000000	0.000000	b2
106.842457	11	18799.304688	189.773438	b
106.975051	11	0.000000	0.000000	b2
106.975051	11	18799.691406	190.457031	b
107.102561	11	0.000000	0.000000	b2
107.102561	11	18800.078125	191.082031	b
107.277192	11	0.000000	0.000000	b2
107.277192	11	18800.593750	192.058594	b
107.442169	11	0.000000	0.000000	b2
107.442170	11	18801.109375	192.863281	b
107.623997	11	0.000000	0.000000	b2
107.624091	11	18804.453125	193.773438	c
107.654852	11	0.000000	0.000000	c2
0.054681	12	18858.714844	96.316406	a
4.313794	12	0.000000	0.000000	a2
4.313794	12	18862.195312	170.339844	a
9.685139	12	0.000000	0.000000	a2
9.685140	12	18873.667969	206.804688	a
15.398052	12	0.000000	0.000000	a2
15.398052	12	18875.343750	212.609375	a
21.531022	12	0.000000	0.000000	a2
21.531022	12	18887.460938	251.222656	a
28.067546	12	0.000000	0.000000	a2
28.067546	12	18897.128906	264.824219	a
34.244828	12	0.000000	0.000000	a2
34.244829	12	18898.417969	265.859375	a
40.414292	12	0.000000	0.000000	a2
40.414293	12	18899.191406	266.839844	a
46.663021	12	0.000000	0.000000	a2
46.663021	12	18899.835938	267.410156	a
53.218947	12	0.000000	0.000000	a2
53.218947	12	18906.152344	273.878906	a
59.488095	12	0.000000	0.000000	a2
59.488095	12	18906.796875	274.500000	a
66.215947	12	0.000000	0.000000	a2
66.215947	12	18913.500000	281.097656	a
72.377053	12	0.000000	0.000000	a2
72.377053	12	18918.910156	286.585938	a
79.378288	12	0.000000	0.000000	a2
79.378288	12	18925.484375	293.070312	a
85.988255	12	0.000000	0.000000	a2
85.988256	12	18926.515625	294.003906	a
92.487690	12	0.000000	0.000000	a2
92.487690	12	18927.289062	294.953125	a
98.975773	12	0.000000	0.000000	a2
98.976970	12	18785.503906	168.199219	b
100.003828	12	0.000000	0.000000	b2
100.003828	12	18786.535156	170.457031	b
100.017817	12	0.000000	0.000000	b2
100.017818	12	18787.566406	171.738281	b
104.726787	12	0.000000	0.000000	b2
104.726787	12	18789.070312	176.527344	b
104.739987	12	0.000000	0.000000	b2
104.739987	12	18789.875000	177.421875	b
104.753593	12	0.000000	0.000000	b2
104.753593	12	18790.464844	177.898438	b
104.766510	12	0.000000	0.000000	b2
104.766510	12	18791.171875	178.617188	b
104.781600	12	0.000000	0.000000	b2
104.781600	12	18791.972656	179.546875	b
104.799637	12	0.000000	0.000000	b2
104.799637	12	18792.738281	180.296875	b
104.817823	12	0.000000	0.000000	b2
104.817824	12	18793.550781	181.125000	b
104.833339	12	0.000000	0.000000	b2
104.833339	12	18794.195312	181.648438	b
104.848998	12	0.000000	0.000000	b2
104.848998	12	18794.867188	182.312500	b
104.864508	12	0.000000	0.000000	b2
104.864508	12	18795.496094	182.941406	b
104.882777	12	0.000000	0.000000	b2
104.882777	12	18796.281250	183.851562	b
104.900366	12	0.000000	0.000000	b2
104.900366	12	18797.050781	184.628906	b
104.918281	12	0.000000	0.000000	b2
104.918282	12	18797.796875	185.117188	b
104.934130	12	0.000000	0.000000	b2
104.934130	12	18798.183594	185.667969	b
105.667241	12	0.000000	0.000000	b2
105.667241	12	18798.820312	186.277344	b
105.916468	12	0.000000	0.000000	b2
105.916468	12	18799.605469	186.968750	b
106.100975	12	0.000000	0.000000	b2
106.100975	12	18800.058594	187.652344	b
106.171795	12	0.000000	0.000000	b2
106.171795	12	18802.812500	190.382812	b
106.295914	12	0.000000	0.000000	b2
106.295914	12	18803.328125	191.140625	b
106.435659	12	0.000000	0.000000	b2
106.435659	12	18803.714844	193.863281	b
106.572514	12	0.000000	0.000000	b2
106.572514	12	18804.230469	194.613281	b
106.722780	12	0.000000	0.000000	b2
106.722780	12	18804.746094	195.359375	b
106.842649	12	0.000000	0.000000	b2
106.842649	12	18805.261719	196.121094	b
106.974996	12	0.000000	0.000000	b2
106.974996	12	18805.648438	196.828125	b
107.102356	12	0.000000	0.000000	b2
107.102356	12	18806.164062	197.460938	b
107.275775	12	0.000000	0.000000	b2
107.275775	12	18806.550781	198.453125	b
107.441534	12	0.000000	0.000000	b2
107.441534	12	18807.195312	199.250000	b
107.622543	12	0.000000	0.000000	b2
107.622543	12	18807.710938	200.160156	b
107.767424	12	0.000000	0.000000	b2
107.767517	12	18810.941406	200.953125	c
107.797904	12	0.000000	0.000000	c2
107.797905	12	18810.941406	203.511719	c
107.817898	12	0.000000	0.000000	c2
107.817898	12	18814.695312	206.308594	c
107.819848	12	0.000000	0.000000	c2
0.061831	13	18858.714844	96.343750	a
4.388007	13	0.000000	0.000000	a2
4.388007	13	18862.324219	170.406250	a
9.843831	13	0.000000	0.000000	a2
9.843832	13	18877.921875	221.390625	a
15.731643	13	0.000000	0.000000	a2
15.731643	13	18879.597656	226.937500	a
21.819541	13	0.000000	0.000000	a2
21.819541	13	18883.980469	241.613281	a
28.356585	13	0.000000	0.000000	a2
28.356585	13	18895.066406	262.753906	a
34.615625	13	0.000000	0.000000	a2
34.615626	13	18895.968750	263.531250	a
40.849318	13	0.000000	0.000000	a2
40.849319	13	18896.613281	264.160156	a
47.167386	13	0.000000	0.000000	a2
47.167386	13	18897.515625	265.109375	a
53.936551	13	0.000000	0.000000	a2
53.936551	13	18904.218750	271.960938	a
60.390226	13	0.000000	0.000000	a2
60.390227	13	18905.121094	272.855469	a
66.923726	13	0.000000	0.000000	a2
66.923726	13	18907.312500	274.816406	a
73.038955	13	0.000000	0.000000	a2
73.038955	13	18914.144531	281.656250	a
80.053322	13	0.000000	0.000000	a2
80.053323	13	18919.429688	287.027344	a
86.700996	13	0.000000	0.000000	a2
86.700997	13	18920.203125	287.917969	a
93.299901	13	0.000000	0.000000	a2
93.299901	13	18920.976562	288.695312	a
99.988051	13	0.000000	0.000000	a2
99.989173	13	18779.062500	162.050781	b
100.004459	13	0.000000	0.000000	b2
100.004459	13	18780.222656	164.273438	b
104.725745	13	0.000000	0.000000	b2
104.725745	13	18781.882812	169.144531	b
104.739027	13	0.000000	0.000000	b2
104.739027	13	18782.839844	169.812500	b
104.752372	13	0.000000	0.000000	b2
104.752372	13	18783.558594	170.664062	b
104.764931	13	0.000000	0.000000	b2
104.764931	13	18784.167969	171.191406	b
104.780149	13	0.000000	0.000000	b2
104.780150	13	18784.976562	172.074219	b
104.797684	13	0.000000	0.000000	b2
104.797684	13	18785.917969	172.878906	b
104.815618	13	0.000000	0.000000	b2
104.815618	13	18786.640625	173.828125	b
104.831143	13	0.000000	0.000000	b2
104.831143	13	18787.312500	174.375000	b
104.846551	13	0.000000	0.000000	b2
104.846551	13	18788.000000	175.058594	b
104.862224	13	0.000000	0.000000	b2
104.862225	13	18788.636719	175.671875	b
104.880447	13	0.000000	0.000000	b2
104.880447	13	18789.449219	176.640625	b
104.898225	13	0.000000	0.000000	b2
104.898225	13	18790.238281	177.414062	b
104.916100	13	0.000000	0.000000	b2
104.916100	13	18791.000000	177.925781	b
104.932268	13	0.000000	0.000000	b2
104.932269	13	18791.605469	178.667969	b
105.666295	13	0.000000	0.000000	b2
105.666295	13	18792.121094	179.195312	b
105.916187	13	0.000000	0.000000	b2
105.916187	13	18792.578125	179.753906	b
106.101185	13	0.000000	0.000000	b2
106.101185	13	18793.148438	180.367188	b
106.173177	13	0.000000	0.000000	b2
106.173177	13	18795.523438	182.699219	b
106.294847	13	0.000000	0.000000	b2
106.294847	13	18796.535156	184.238281	b
106.436177	13	0.000000	0.000000	b2
106.436177	13	18797.050781	184.761719	b
106.572054	13	0.000000	0.000000	b2
106.572054	13	18797.566406	187.496094	b
106.721038	13	0.000000	0.000000	b2
106.721038	13	18798.082031	188.261719	b
106.843835	13	0.000000	0.000000	b2
106.843835	13	18798.597656	189.019531	b
106.973030	13	0.000000	0.000000	b2
106.973030	13	18798.984375	189.730469	b
107.102274	13	0.000000	0.000000	b2
107.102274	13	18799.500000	190.363281	b
107.277634	13	0.000000	0.000000	b2
107.277634	13	18800.015625	191.371094	b
107.442469	13	0.000000	0.000000	b2
107.442469	13	18800.531250	192.203125	b
107.622242	13	0.000000	0.000000	b2
107.622242	13	18801.046875	193.121094	b
107.767521	13	0.000000	0.000000	b2
107.767521	13	18801.562500	193.675781	b
107.941317	13	0.000000	0.000000	b2
107.941417	13	18804.773438	194.656250	c
107.971341	13	0.000000	0.000000	c2
0.060063	14	18858.714844	96.359375	a
4.411757	14	0.000000	0.000000	a2
4.411757	14	18863.613281	175.898438	a
9.728694	14	0.000000	0.000000	a2
9.728694	14	18876.503906	217.945312	a
15.592976	14	0.000000	0.000000	a2
15.592976	14	18878.695312	224.000000	a
22.034658	14	0.000000	0.000000	a2
22.034658	14	18887.976562	255.664062	a
28.278447	14	0.000000	0.000000	a2
28.278447	14	18893.132812	260.855469	a
34.482824	14	0.000000	0.000000	a2
34.482825	14	18894.035156	261.632812	a
40.685299	14	0.000000	0.000000	a2
40.685299	14	18894.808594	262.566406	a
46.994834	14	0.000000	0.000000	a2
46.994834	14	18895.582031	263.304688	a
53.453972	14	0.000000	0.000000	a2
53.453972	14	18900.609375	268.320312	a
59.709898	14	0.000000	0.000000	a2
59.709898	14	18901.511719	269.253906	a
66.405545	14	0.000000	0.000000	a2
66.405546	14	18912.339844	279.980469	a
72.479483	14	0.000000	0.000000	a2
72.479483	14	18918.656250	286.203125	a
79.325833	14	0.000000	0.000000	a2
79.325833	14	18922.652344	290.246094	a
85.938217	14	0.000000	0.000000	a2
85.938217	14	18923.167969	290.929688	a
92.509175	14	0.000000	0.000000	a2
92.509176	14	18923.941406	291.648438	a
99.102449	14	0.000000	0.000000	a2
99.103624	14	18782.218750	164.941406	b
104.725829	14	0.000000	0.000000	b2
104.725829	14	18783.828125	171.089844	b
104.738333	14	0.000000	0.000000	b2
104.738334	14	18784.765625	172.128906	b
104.751336	14	0.000000	0.000000	b2
104.751336	14	18785.699219	172.828125	b
104.763680	14	0.000000	0.000000	b2
104.763680	14	18786.433594	173.746094	b
104.778247	14	0.000000	0.000000	b2
104.778248	14	18787.144531	174.417969	b
104.795484	14	0.000000	0.000000	b2
104.795484	14	18788.101562	175.457031	b
104.812786	14	0.000000	0.000000	b2
104.812786	14	18788.851562	176.191406	b
104.827829	14	0.000000	0.000000	b2
104.827829	14	18789.531250	176.757812	b
104.842996	14	0.000000	0.000000	b2
104.842996	14	18790.230469	177.453125	b
104.858482	14	0.000000	0.000000	b2
104.858482	14	18791.015625	178.093750	b
104.876429	14	0.000000	0.000000	b2
104.876429	14	18791.730469	179.085938	b
104.893546	14	0.000000	0.000000	b2
104.893546	14	18792.546875	179.890625	b
104.911322	14	0.000000	0.000000	b2
104.911322	14	18793.316406	180.656250	b
104.927579	14	0.000000	0.000000	b2
104.927579	14	18794.070312	181.160156	b
105.667229	14	0.000000	0.000000	b2
105.667229	14	18794.652344	181.875000	b
105.914957	14	0.000000	0.000000	b2
105.914957	14	18795.328125	182.558594	b
106.100591	14	0.000000	0.000000	b2
106.100591	14	18795.777344	183.152344	b
106.173406	14	0.000000	0.000000	b2
106.173406	14	18796.433594	183.824219	b
106.295038	14	0.000000	0.000000	b2
106.295038	14	18799.167969	186.812500	b
106.436149	14	0.000000	0.000000	b2
106.436149	14	18799.683594	187.546875	b
106.572406	14	0.000000	0.000000	b2
106.572406	14	18800.199219	188.292969	b
106.723117	14	0.000000	0.000000	b2
106.723117	14	18800.714844	191.027344	b
106.841587	14	0.000000	0.000000	b2
106.841587	14	18801.101562	191.785156	b
106.974733	14	0.000000	0.000000	b2
106.974733	14	18801.617188	192.480469	b
107.102853	14	0.000000	0.000000	b2
107.102853	14	18802.132812	193.113281	b
107.276476	14	0.000000	0.000000	b2
107.276476	14	18802.648438	194.105469	b
107.441554	14	0.000000	0.000000	b2
107.441554	14	18803.164062	194.921875	b
107.622636	14	0.000000	0.000000	b2
107.622636	14	18803.679688	195.839844	b
107.766839	14	0.000000	0.000000	b2
107.766839	14	18804.195312	196.414062	b
107.941571	14	0.000000	0.000000	b2
107.941571	14	18804.582031	197.164062	b
108.080123	14	0.000000	0.000000	b2
108.080247	14	18807.777344	198.050781	c
108.109091	14	0.000000	0.000000	c2
108.109092	14	18807.777344	200.597656	c
108.129940	14	0.000000	0.000000	c2
0.054888	15	18858.714844	96.304688	a
4.206584	15	0.000000	0.000000	a2
4.206585	15	18862.066406	170.191406	a
9.717890	15	0.000000	0.000000	a2
9.717890	15	18878.179688	223.628906	a
15.631479	15	0.000000	0.000000	a2
15.631479	15	18881.789062	235.250000	a
23.517355	15	0.000000	0.000000	a2
23.517355	15	18898.675781	266.355469	a
30.717870	15	0.000000	0.000000	a2
30.717870	15	18903.058594	270.773438	a
37.263212	15	0.000000	0.000000	a2
37.263213	15	18904.089844	271.781250	a
43.808690	15	0.000000	0.000000	a2
43.808690	15	18904.734375	272.316406	a
50.488900	15	0.000000	0.000000	a2
50.488900	15	18906.925781	274.601562	a
56.990614	15	0.000000	0.000000	a2
56.990615	15	18910.792969	278.464844	a
63.625006	15	0.000000	0.000000	a2
63.625006	15	18911.437500	279.023438	a
70.625011	15	0.000000	0.000000	a2
70.625011	15	18919.816406	287.386719	a
77.071085	15	0.000000	0.000000	a2
77.071086	15	18926.261719	293.941406	a
84.393313	15	0.000000	0.000000	a2
84.393313	15	18932.964844	300.464844	a
91.171040	15	0.000000	0.000000	a2
91.171040	15	18933.351562	300.914062	a
97.979106	15	0.000000	0.000000	a2
97.979106	15	18933.867188	301.597656	a
104.701806	15	0.000000	0.000000	a2
104.703243	15	18792.308594	175.324219	b
104.720373	15	0.000000	0.000000	b2
104.720373	15	18793.464844	181.277344	b
104.732676	15	0.000000	0.000000	b2
104.732676	15	18794.359375	182.250000	b
104.744620	15	0.000000	0.000000	b2
104.744620	15	18795.167969	182.957031	b
104.758636	15	0.000000	0.000000	b2
104.758636	15	18796.113281	183.734375	b
104.775313	15	0.000000	0.000000	b2
104.775313	15	18796.980469	184.824219	b
104.792600	15	0.000000	0.000000	b2
104.792600	15	18797.898438	185.500000	b
104.807343	15	0.000000	0.000000	b2
104.807343	15	18798.480469	186.390625	b
104.822301	15	0.000000	0.000000	b2
104.822301	15	18799.183594	186.937500	b
104.837836	15	0.000000	0.000000	b2
104.837836	15	18799.976562	187.839844	b
104.855615	15	0.000000	0.000000	b2
104.855615	15	18800.718750	188.609375	b
104.872384	15	0.000000	0.000000	b2
104.872384	15	18801.542969	189.421875	b
104.890593	15	0.000000	0.000000	b2
104.890593	15	18802.324219	190.199219	b
104.907384	15	0.000000	0.000000	b2
104.907384	15	18803.113281	190.734375	b
105.667748	15	0.000000	0.000000	b2
105.667748	15	18803.703125	191.449219	b
105.916558	15	0.000000	0.000000	b2
105.916558	15	18804.597656	192.433594	b
106.100097	15	0.000000	0.000000	b2
106.100097	15	18804.855469	192.582031	b
106.172286	15	0.000000	0.000000	b2
106.172286	15	18805.535156	193.574219	b
106.295773	15	0.000000	0.000000	b2
106.295773	15	18808.277344	196.550781	b
106.436783	15	0.000000	0.000000	b2
106.436783	15	18808.792969	197.199219	b
106.572719	15	0.000000	0.000000	b2
106.572719	15	18809.308594	197.933594	b
106.723959	15	0.000000	0.000000	b2
106.723959	15	18809.824219	198.675781	b
106.842253	15	0.000000	0.000000	b2
106.842253	15	18810.339844	201.437500	b
106.974327	15	0.000000	0.000000	b2
106.974327	15	18810.726562	202.132812	b
107.103218	15	0.000000	0.000000	b2
107.103218	15	18811.242188	202.777344	b
107.277126	15	0.000000	0.000000	b2
107.277127	15	18811.757812	203.773438	b
107.442432	15	0.000000	0.000000	b2
107.442432	15	18812.402344	204.601562	b
107.623367	15	0.000000	0.000000	b2
107.623367	15	18812.917969	205.550781	b
107.768477	15	0.000000	0.000000	b2
107.768477	15	18813.304688	206.128906	b
107.941281	15	0.000000	0.000000	b2
107.941282	15	18813.691406	206.890625	b
108.080658	15	0.000000	0.000000	b2
108.080658	15	18814.207031	207.613281	b
108.245202	15	0.000000	0.000000	b2
108.245322	15	18817.449219	208.593750	c
108.271343	15	0.000000	0.000000	c2
0.056359	16	18858.710938	96.292969	a
5.697889	16	0.000000	0.000000	a2
5.697889	16	18875.468750	212.664062	a
11.836200	16	0.000000	0.000000	a2
11.836200	16	18881.140625	230.679688	a
17.938189	16	0.000000	0.000000	a2
17.938189	16	18882.429688	235.910156	a
24.401975	16	0.000000	0.000000	a2
24.401975	16	18886.683594	248.312500	a
30.718782	16	0.000000	0.000000	a2
30.718783	16	18887.972656	255.714844	a
37.022318	16	0.000000	0.000000	a2
37.022318	16	18889.003906	256.464844	a
43.318004	16	0.000000	0.000000	a2
43.318004	16	18889.777344	257.191406	a
49.701001	16	0.000000	0.000000	a2
49.701001	16	18890.808594	258.492188	a
56.464504	16	0.000000	0.000000	a2
56.464504	16	18897.511719	265.148438	a
62.973684	16	0.000000	0.000000	a2
62.973684	16	18899.187500	266.859375	a
69.584106	16	0.000000	0.000000	a2
69.584106	16	18903.183594	270.839844	a
76.160279	16	0.000000	0.000000	a2
76.160280	16	18904.988281	272.386719	a
82.836014	16	0.000000	0.000000	a2
82.836015	16	18907.179688	274.683594	a
89.444725	16	0.000000	0.000000	a2
89.444725	16	18907.824219	275.308594	a
96.025394	16	0.000000	0.000000	a2
96.025394	16	18908.726562	276.410156	a
102.648072	16	0.000000	0.000000	a2
102.649258	16	18767.125000	149.777344	b
102.660134	16	0.000000	0.000000	b2
102.660134	16	18768.027344	151.050781	b
102.669285	16	0.000000	0.000000	b2
102.669285	16	18768.800781	152.000000	b
102.679985	16	0.000000	0.000000	b2
102.679985	16	18769.574219	153.261719	b
102.692390	16	0.000000	0.000000	b2
102.692390	16	18770.476562	154.355469	b
104.494906	16	0.000000	0.000000	b2
104.494906	16	18771.121094	155.234375	b
104.507108	16	0.000000	0.000000	b2
104.507108	16	18771.636719	156.234375	b
104.519776	16	0.000000	0.000000	b2
104.519777	16	18772.152344	156.777344	b
104.533097	16	0.000000	0.000000	b2
104.533098	16	18772.796875	157.781250	b
104.548670	16	0.000000	0.000000	b2
104.548670	16	18773.441406	158.617188	b
104.563875	16	0.000000	0.000000	b2
104.563875	16	18774.085938	159.574219	b
104.579807	16	0.000000	0.000000	b2
104.579807	16	18774.730469	160.468750	b
104.593808	16	0.000000	0.000000	b2
104.593808	16	18775.246094	161.347656	b
105.645513	16	0.000000	0.000000	b2
105.645513	16	18778.562500	165.289062	b
105.790635	16	0.000000	0.000000	b2
105.790635	16	18779.078125	165.964844	b
105.904148	16	0.000000	0.000000	b2
105.904148	16	18779.464844	166.746094	b
105.930875	16	0.000000	0.000000	b2
105.930875	16	18779.851562	167.214844	b
105.947175	16	0.000000	0.000000	b2
105.947175	16	18780.632812	167.843750	b
105.964248	16	0.000000	0.000000	b2
105.964248	16	18781.351562	168.546875	b
105.982455	16	0.000000	0.000000	b2
105.982455	16	18781.941406	169.277344	b
106.001121	16	0.000000	0.000000	b2
106.001121	16	18782.753906	169.957031	b
106.017410	16	0.000000	0.000000	b2
106.017410	16	18783.363281	170.691406	b
106.033606	16	0.000000	0.000000	b2
106.033606	16	18784.031250	173.363281	b
106.051650	16	0.000000	0.000000	b2
106.051650	16	18784.648438	173.984375	b
106.073411	16	0.000000	0.000000	b2
106.073411	16	18785.464844	174.910156	b
106.097310	16	0.000000	0.000000	b2
106.097310	16	18786.214844	175.679688	b
106.125205	16	0.000000	0.000000	b2
106.125205	16	18787.031250	176.269531	b
106.147412	16	0.000000	0.000000	b2
106.147412	16	18787.648438	177.000000	b
106.171081	16	0.000000	0.000000	b2
106.171081	16	18788.332031	177.789062	b
106.194614	16	0.000000	0.000000	b2
106.194614	16	18788.828125	178.156250	b
106.218014	16	0.000000	0.000000	b2
106.218014	16	18789.535156	179.156250	b
106.242105	16	0.000000	0.000000	b2
106.242194	16	18793.164062	180.941406	c
106.273586	16	0.000000	0.000000	c2
106.273587	16	18793.164062	183.710938	c
106.294704	16	0.000000	0.000000	c2
106.294704	16	18796.929688	186.234375	c
106.296676	16	0.000000	0.000000	c2
106.296676	16	18799.691406	189.070312	c
106.298646	16	0.000000	0.000000	c2
106.298646	16	18802.457031	191.835938	c
106.299742	16	0.000000	0.000000	c2
0.055977	17	18858.710938	96.250000	a
5.455687	17	0.000000	0.000000	a2
5.455687	17	18874.179688	209.355469	a
11.440383	17	0.000000	0.000000	a2
11.440384	17	18882.171875	233.710938	a
17.573738	17	0.000000	0.000000	a2
17.573738	17	18883.332031	236.906250	a
23.729438	17	0.000000	0.000000	a2
23.729438	17	18884.363281	241.949219	a
29.925642	17	0.000000	0.000000	a2
29.925642	17	18885.652344	247.253906	a
36.105968	17	0.000000	0.000000	a2
36.105968	17	18886.425781	249.921875	a
42.319937	17	0.000000	0.000000	a2
42.319937	17	18887.328125	252.863281	a
48.588027	17	0.000000	0.000000	a2
48.588027	17	18888.488281	256.160156	a
55.147079	17	0.000000	0.000000	a2
55.147079	17	18899.960938	267.566406	a
61.608045	17	0.000000	0.000000	a2
61.608045	17	18901.250000	268.886719	a
68.309690	17	0.000000	0.000000	a2
68.309690	17	18905.503906	272.906250	a
74.961478	17	0.000000	0.000000	a2
74.961478	17	18906.664062	274.308594	a
81.654684	17	0.000000	0.000000	a2
81.654684	17	18907.695312	275.144531	a
88.212403	17	0.000000	0.000000	a2
88.212403	17	18907.953125	275.558594	a
94.813831	17	0.000000	0.000000	a2
94.813831	17	18908.726562	276.113281	a
101.493525	17	0.000000	0.000000	a2
101.494709	17	18767.097656	149.718750	b
101.505107	17	0.000000	0.000000	b2
101.505107	17	18767.871094	150.894531	b
101.515643	17	0.000000	0.000000	b2
101.515643	17	18768.773438	152.226562	b
101.527740	17	0.000000	0.000000	b2
101.527740	17	18769.804688	153.285156	b
104.494287	17	0.000000	0.000000	b2
104.494287	17	18770.449219	154.554688	b
104.505857	17	0.000000	0.000000	b2
104.505857	17	18771.093750	155.539062	b
104.517779	17	0.000000	0.000000	b2
104.517779	17	18771.609375	156.109375	b
104.530224	17	0.000000	0.000000	b2
104.530224	17	18772.125000	157.109375	b
104.545094	17	0.000000	0.000000	b2
104.545094	17	18772.898438	157.949219	b
104.559466	17	0.000000	0.000000	b2
104.559466	17	18773.542969	158.921875	b
104.574687	17	0.000000	0.000000	b2
104.574687	17	18774.187500	159.804688	b
104.588260	17	0.000000	0.000000	b2
104.588260	17	18774.703125	160.683594	b
105.644267	17	0.000000	0.000000	b2
105.644267	17	18778.128906	164.757812	b
105.789388	17	0.000000	0.000000	b2
105.789388	17	18778.515625	165.316406	b
105.903628	17	0.000000	0.000000	b2
105.903628	17	18778.902344	165.980469	b
105.930496	17	0.000000	0.000000	b2
105.930496	17	18779.542969	166.683594	b
105.945638	17	0.000000	0.000000	b2
105.945638	17	18780.058594	167.265625	b
105.961364	17	0.000000	0.000000	b2
105.961364	17	18780.718750	167.933594	b
105.978823	17	0.000000	0.000000	b2
105.978823	17	18781.421875	168.644531	b
105.996634	17	0.000000	0.000000	b2
105.996634	17	18782.250000	169.339844	b
106.012789	17	0.000000	0.000000	b2
106.012789	17	18782.839844	170.054688	b
106.027786	17	0.000000	0.000000	b2
106.027787	17	18783.535156	170.757812	b
106.045469	17	0.000000	0.000000	b2
106.045469	17	18784.160156	173.382812	b
106.066675	17	0.000000	0.000000	b2
106.066675	17	18784.980469	174.320312	b
106.090073	17	0.000000	0.000000	b2
106.090073	17	18785.734375	175.082031	b
106.124521	17	0.000000	0.000000	b2
106.124521	17	18786.550781	175.679688	b
106.145709	17	0.000000	0.000000	b2
106.145709	17	18787.171875	176.429688	b
106.168925	17	0.000000	0.000000	b2
106.168925	17	18787.847656	177.203125	b
106.194865	17	0.000000	0.000000	b2
106.194865	17	18788.531250	177.875000	b
106.217534	17	0.000000	0.000000	b2
106.217534	17	18789.265625	178.488281	b
106.240424	17	0.000000	0.000000	b2
106.240424	17	18789.984375	179.550781	b
106.391997	17	0.000000	0.000000	b2
106.392454	17	18793.085938	183.003906	c
106.422513	17	0.000000	0.000000	c2
0.055518	18	18858.710938	96.144531	a
5.152055	18	0.000000	0.000000	a2
5.152055	18	18869.667969	194.441406	a
10.728677	18	0.000000	0.000000	a2
10.728677	18	18882.171875	233.566406	a
16.398739	18	0.000000	0.000000	a2
16.398739	18	18883.589844	240.851562	a
22.111764	18	0.000000	0.000000	a2
22.111765	18	18884.750000	244.207031	a
27.822072	18	0.000000	0.000000	a2
27.822072	18	18885.781250	247.320312	a
33.554371	18	0.000000	0.000000	a2
33.554372	18	18886.683594	250.093750	a
39.340323	18	0.000000	0.000000	a2
39.340324	18	18887.585938	253.019531	a
45.158677	18	0.000000	0.000000	a2
45.158678	18	18889.132812	256.460938	a
51.381791	18	0.000000	0.000000	a2
51.381791	18	18894.417969	261.949219	a
57.353720	18	0.000000	0.000000	a2
57.353721	18	18895.062500	262.605469	a
63.533775	18	0.000000	0.000000	a2
63.533776	18	18901.507812	269.074219	a
69.703966	18	0.000000	0.000000	a2
69.703967	18	18902.410156	269.886719	a
75.916475	18	0.000000	0.000000	a2
75.916475	18	18903.441406	270.753906	a
82.038625	18	0.000000	0.000000	a2
82.038625	18	18904.214844	271.519531	a
88.152433	18	0.000000	0.000000	a2
88.152433	18	18904.730469	272.207031	a
94.340957	18	0.000000	0.000000	a2
94.342205	18	18763.230469	145.746094	b
99.020416	18	0.000000	0.000000	b2
99.020416	18	18764.261719	147.152344	b
99.635933	18	0.000000	0.000000	b2
99.635933	18	18765.292969	148.621094	b
104.501587	18	0.000000	0.000000	b2
104.501587	18	18766.195312	150.296875	b
104.512716	18	0.000000	0.000000	b2
104.512716	18	18766.839844	151.125000	b
104.523750	18	0.000000	0.000000	b2
104.523750	18	18767.355469	151.906250	b
104.535161	18	0.000000	0.000000	b2
104.535161	18	18767.871094	152.605469	b
104.548753	18	0.000000	0.000000	b2
104.548754	18	18768.644531	153.710938	b
104.562266	18	0.000000	0.000000	b2
104.562266	18	18769.289062	154.464844	b
104.576418	18	0.000000	0.000000	b2
104.576418	18	18769.933594	155.371094	b
104.589187	18	0.000000	0.000000	b2
104.589187	18	18770.449219	156.277344	b
105.643654	18	0.000000	0.000000	b2
105.643654	18	18773.789062	160.347656	b
105.789921	18	0.000000	0.000000	b2
105.789921	18	18774.304688	160.882812	b
105.901971	18	0.000000	0.000000	b2
105.901971	18	18774.691406	161.519531	b
105.929945	18	0.000000	0.000000	b2
105.929945	18	18775.312500	162.093750	b
105.944879	18	0.000000	0.000000	b2
105.944879	18	18776.109375	163.160156	b
105.959686	18	0.000000	0.000000	b2
105.959686	18	18776.625000	163.523438	b
105.976376	18	0.000000	0.000000	b2
105.976377	18	18777.347656	164.191406	b
105.993366	18	0.000000	0.000000	b2
105.993366	18	18778.058594	164.925781	b
106.008635	18	0.000000	0.000000	b2
106.008635	18	18778.671875	165.664062	b
106.023058	18	0.000000	0.000000	b2
106.023058	18	18779.375000	166.367188	b
106.039495	18	0.000000	0.000000	b2
106.039495	18	18780.136719	167.000000	b
106.060162	18	0.000000	0.000000	b2
106.060162	18	18780.847656	169.945312	b
106.082377	18	0.000000	0.000000	b2
106.082378	18	18781.742188	170.734375	b
106.102880	18	0.000000	0.000000	b2
106.102880	18	18782.449219	171.355469	b
106.122982	18	0.000000	0.000000	b2
106.122983	18	18783.078125	172.109375	b
106.145037	18	0.000000	0.000000	b2
106.145038	18	18783.761719	172.753906	b
106.165386	18	0.000000	0.000000	b2
106.165386	18	18784.449219	173.566406	b
106.194975	18	0.000000	0.000000	b2
106.194975	18	18785.238281	174.250000	b
106.219766	18	0.000000	0.000000	b2
106.219766	18	18785.945312	174.894531	b
106.390634	18	0.000000	0.000000	b2
106.390634	18	18786.203125	176.652344	b
106.511607	18	0.000000	0.000000	b2
106.511715	18	18789.343750	177.175781	c
106.542894	18	0.000000	0.000000	c2
106.542895	18	18789.343750	179.863281	c
106.562606	18	0.000000	0.000000	c2
0.055927	19	18858.710938	96.281250	a
4.925763	19	0.000000	0.000000	a2
4.925764	19	18870.570312	197.468750	a
10.757748	19	0.000000	0.000000	a2
10.757748	19	18877.402344	220.781250	a
16.693674	19	0.000000	0.000000	a2
16.693674	19	18878.949219	224.332031	a
22.673472	19	0.000000	0.000000	a2
22.673472	19	18880.109375	227.582031	a
28.673950	19	0.000000	0.000000	a2
28.673950	19	18881.140625	232.718750	a
34.694583	19	0.000000	0.000000	a2
34.694583	19	18882.300781	235.750000	a
40.765786	19	0.000000	0.000000	a2
40.765787	19	18883.332031	238.875000	a
46.833236	19	0.000000	0.000000	a2
46.833237	19	18884.621094	244.203125	a
53.107141	19	0.000000	0.000000	a2
53.107141	19	18894.031250	261.652344	a
59.345901	19	0.000000	0.000000	a2
59.345901	19	18896.609375	264.218750	a
66.084652	19	0.000000	0.000000	a2
66.084652	19	18906.921875	274.441406	a
72.581368	19	0.000000	0.000000	a2
72.581368	19	18907.695312	275.269531	a
79.147942	19	0.000000	0.000000	a2
79.147942	19	18908.726562	276.136719	a
85.636110	19	0.000000	0.000000	a2
85.636110	19	18909.628906	277.113281	a
92.197736	19	0.000000	0.000000	a2
92.197736	19	18911.820312	279.332031	a
99.008744	19	0.000000	0.000000	a2
99.009935	19	18770.347656	153.000000	b
99.637763	19	0.000000	0.000000	b2
99.637763	19	18771.507812	155.050781	b
104.505113	19	0.000000	0.000000	b2
104.505113	19	18772.539062	156.800781	b
104.517084	19	0.000000	0.000000	b2
104.517085	19	18773.183594	157.707031	b
104.528787	19	0.000000	0.000000	b2
104.528787	19	18773.699219	158.371094	b
104.540795	19	0.000000	0.000000	b2
104.540795	19	18774.343750	159.203125	b
104.554708	19	0.000000	0.000000	b2
104.554708	19	18774.988281	160.316406	b
104.568470	19	0.000000	0.000000	b2
104.568470	19	18775.632812	161.082031	b
104.582880	19	0.000000	0.000000	b2
104.582880	19	18776.277344	161.992188	b
104.595755	19	0.000000	0.000000	b2
104.595755	19	18776.921875	162.910156	b
105.644994	19	0.000000	0.000000	b2
105.644994	19	18780.230469	166.894531	b
105.788534	19	0.000000	0.000000	b2
105.788534	19	18780.746094	167.578125	b
105.903758	19	0.000000	0.000000	b2
105.903758	19	18781.132812	168.246094	b
105.930138	19	0.000000	0.000000	b2
105.930138	19	18781.761719	168.820312	b
105.944849	19	0.000000	0.000000	b2
105.944849	19	18782.558594	169.480469	b
105.960510	19	0.000000	0.000000	b2
105.960510	19	18783.289062	170.218750	b
105.977711	19	0.000000	0.000000	b2
105.977711	19	18783.804688	171.171875	b
105.995378	19	0.000000	0.000000	b2
105.995378	19	18784.535156	171.687500	b
106.011121	19	0.000000	0.000000	b2
106.011121	19	18785.140625	172.425781	b
106.025806	19	0.000000	0.000000	b2
106.025806	19	18785.835938	173.117188	b
106.042693	19	0.000000	0.000000	b2
106.042693	19	18786.457031	173.742188	b
106.063460	19	0.000000	0.000000	b2
106.063460	19	18787.285156	174.691406	b
106.086764	19	0.000000	0.000000	b2
106.086765	19	18788.062500	177.476562	b
106.107834	19	0.000000	0.000000	b2
106.107834	19	18788.894531	178.093750	b
106.128348	19	0.000000	0.000000	b2
106.128348	19	18789.523438	178.847656	b
106.151108	19	0.000000	0.000000	b2
106.151108	19	18790.199219	179.601562	b
106.172324	19	0.000000	0.000000	b2
106.172324	19	18790.894531	180.304688	b
106.195385	19	0.000000	0.000000	b2
106.195386	19	18791.695312	180.980469	b
106.221194	19	0.000000	0.000000	b2
106.221194	19	18792.453125	181.929688	b
106.391746	19	0.000000	0.000000	b2
106.391746	19	18792.839844	183.457031	b
106.512780	19	0.000000	0.000000	b2
106.512780	19	18793.097656	184.148438	b
106.648347	19	0.000000	0.000000	b2
106.648442	19	18796.195312	184.718750	c
106.677914	19	0.000000	0.000000	c2
0.061401	20	18858.710938	94.386719	a
5.603954	20	0.000000	0.000000	a2
5.603954	20	18874.308594	209.632812	a
11.278306	20	0.000000	0.000000	a2
11.278306	20	18875.855469	211.308594	a
17.008230	20	0.000000	0.000000	a2
17.008231	20	18877.917969	219.355469	a
23.195556	20	0.000000	0.000000	a2
23.195556	20	18882.558594	234.269531	a
29.100811	20	0.000000	0.000000	a2
29.100811	20	18883.460938	235.242188	a
35.023693	20	0.000000	0.000000	a2
35.023694	20	18884.363281	242.156250	a
42.075181	20	0.000000	0.000000	a2
42.075181	20	18889.777344	255.566406	a
48.153206	20	0.000000	0.000000	a2
48.153206	20	18890.679688	256.511719	a
54.485681	20	0.000000	0.000000	a2
54.485682	20	18892.613281	258.449219	a
60.722369	20	0.000000	0.000000	a2
60.722369	20	18896.609375	262.433594	a
66.902257	20	0.000000	0.000000	a2
66.902257	20	18899.832031	265.539062	a
73.250745	20	0.000000	0.000000	a2
73.250746	20	18900.734375	266.339844	a
79.729615	20	0.000000	0.000000	a2
79.729615	20	18904.988281	270.652344	a
86.367130	20	0.000000	0.000000	a2
86.367130	20	18912.593750	278.214844	a
92.824650	20	0.000000	0.000000	a2
92.824650	20	18913.753906	279.445312	a
99.623528	20	0.000000	0.000000	a2
99.624714	20	18777.781250	158.812500	b
104.505673	20	0.000000	0.000000	b2
104.505673	20	18778.812500	161.332031	b
104.516966	20	0.000000	0.000000	b2
104.516966	20	18779.585938	162.222656	b
104.528319	20	0.000000	0.000000	b2
104.528319	20	18780.230469	163.121094	b
104.540093	20	0.000000	0.000000	b2
104.540093	20	18780.875000	163.972656	b
104.553804	20	0.000000	0.000000	b2
104.553804	20	18781.648438	165.128906	b
104.567250	20	0.000000	0.000000	b2
104.567250	20	18782.292969	165.871094	b
104.581601	20	0.000000	0.000000	b2
104.581601	20	18783.066406	166.812500	b
104.594176	20	0.000000	0.000000	b2
104.594176	20	18783.582031	167.750000	b
105.643172	20	0.000000	0.000000	b2
105.643172	20	18787.035156	171.867188	b
105.789123	20	0.000000	0.000000	b2
105.789123	20	18787.421875	172.503906	b
105.902741	20	0.000000	0.000000	b2
105.902741	20	18787.808594	173.179688	b
105.930326	20	0.000000	0.000000	b2
105.930326	20	18788.476562	173.742188	b
105.945456	20	0.000000	0.000000	b2
105.945456	20	18789.277344	174.414062	b
105.960729	20	0.000000	0.000000	b2
105.960729	20	18790.003906	175.156250	b
105.978065	20	0.000000	0.000000	b2
105.978065	20	18790.718750	175.863281	b
105.995503	20	0.000000	0.000000	b2
105.995503	20	18791.234375	176.441406	b
106.011381	20	0.000000	0.000000	b2
106.011381	20	18791.875000	177.550781	b
106.026169	20	0.000000	0.000000	b2
106.026169	20	18792.562500	178.097656	b
106.043166	20	0.000000	0.000000	b2
106.043166	20	18793.332031	178.726562	b
106.063860	20	0.000000	0.000000	b2
106.063861	20	18794.046875	179.707031	b
106.087215	20	0.000000	0.000000	b2
106.087215	20	18794.941406	182.480469	b
106.108455	20	0.000000	0.000000	b2
106.108455	20	18795.664062	183.121094	b
106.128957	20	0.000000	0.000000	b2
106.128957	20	18796.292969	183.871094	b
106.151895	20	0.000000	0.000000	b2
106.151895	20	18797.097656	184.542969	b
106.172548	20	0.000000	0.000000	b2
106.172548	20	18797.679688	185.285156	b
106.195412	20	0.000000	0.000000	b2
106.195412	20	18798.464844	186.015625	b
106.221336	20	0.000000	0.000000	b2
106.221336	20	18799.218750	186.980469	b
106.390751	20	0.000000	0.000000	b2
106.390751	20	18799.605469	188.750000	b
106.512378	20	0.000000	0.000000	b2
106.512378	20	18799.863281	189.343750	b
106.647474	20	0.000000	0.000000	b2
106.647474	20	18800.250000	189.875000	b
106.777985	20	0.000000	0.000000	b2
106.778076	20	18803.375000	190.511719	c
106.807478	20	0.000000	0.000000	c2
106.807479	20	18803.375000	193.246094	c
106.827834	20	0.000000	0.000000	c2
106.827835	20	18807.117188	195.855469	c
106.828913	20	0.000000	0.000000	c2
0.055959	21	18858.710938	98.355469	a
5.800480	21	0.000000	0.000000	a2
5.800480	21	18879.207031	201.093750	a
11.777837	21	0.000000	0.000000	a2
11.777837	21	18880.496094	202.453125	a
17.893471	21	0.000000	0.000000	a2
17.893471	21	18881.914062	203.953125	a
24.523218	21	0.000000	0.000000	a2
24.523218	21	18886.812500	209.394531	a
30.762835	21	0.000000	0.000000	a2
30.762835	21	18887.714844	210.394531	a
37.025738	21	0.000000	0.000000	a2
37.025738	21	18888.488281	211.167969	a
44.773128	21	0.000000	0.000000	a2
44.773128	21	18894.417969	217.511719	a
51.193249	21	0.000000	0.000000	a2
51.193249	21	18894.933594	218.363281	a
57.629505	21	0.000000	0.000000	a2
57.629505	21	18895.578125	219.160156	a
64.275400	21	0.000000	0.000000	a2
64.275400	21	18900.347656	224.171875	a
70.715548	21	0.000000	0.000000	a2
70.715548	21	18902.281250	226.390625	a
77.390961	21	0.000000	0.000000	a2
77.390961	21	18903.699219	227.914062	a
84.046531	21	0.000000	0.000000	a2
84.046531	21	18906.792969	231.363281	a
91.084666	21	0.000000	0.000000	a2
91.084667	21	18917.492188	243.242188	a
97.808062	21	0.000000	0.000000	a2
97.808062	21	18918.136719	243.945312	a
104.478264	21	0.000000	0.000000	a2
104.479427	21	18778.699219	119.835938	b
104.492006	21	0.000000	0.000000	b2
104.492006	21	18779.472656	122.628906	b
104.502932	21	0.000000	0.000000	b2
104.502932	21	18780.375000	123.718750	b
104.514441	21	0.000000	0.000000	b2
104.514441	21	18781.019531	124.890625	b
104.528352	21	0.000000	0.000000	b2
104.528352	21	18781.792969	125.937500	b
104.542088	21	0.000000	0.000000	b2
104.542088	21	18782.566406	127.156250	b
104.557017	21	0.000000	0.000000	b2
104.557017	21	18783.210938	128.222656	b
104.570995	21	0.000000	0.000000	b2
104.570995	21	18783.855469	129.039062	b
105.643983	21	0.000000	0.000000	b2
105.643983	21	18787.332031	133.488281	b
105.789929	21	0.000000	0.000000	b2
105.789929	21	18787.847656	134.042969	b
105.903964	21	0.000000	0.000000	b2
105.903964	21	18788.234375	134.800781	b
105.930453	21	0.000000	0.000000	b2
105.930453	21	18788.832031	135.445312	b
105.945817	21	0.000000	0.000000	b2
105.945817	21	18789.644531	136.453125	b
105.962013	21	0.000000	0.000000	b2
105.962013	21	18790.371094	137.273438	b
105.979446	21	0.000000	0.000000	b2
105.979446	21	18791.125000	138.089844	b
105.997388	21	0.000000	0.000000	b2
105.997388	21	18791.843750	138.902344	b
106.013148	21	0.000000	0.000000	b2
106.013148	21	18792.359375	139.339844	b
106.028397	21	0.000000	0.000000	b2
106.028397	21	18792.992188	140.085938	b
106.045981	21	0.000000	0.000000	b2
106.045981	21	18793.761719	141.277344	b
106.067534	21	0.000000	0.000000	b2
106.067534	21	18794.472656	142.082031	b
106.091409	21	0.000000	0.000000	b2
106.091409	21	18795.406250	144.996094	b
106.124976	21	0.000000	0.000000	b2
106.124976	21	18796.125000	145.949219	b
106.146547	21	0.000000	0.000000	b2
106.146547	21	18796.773438	146.464844	b
106.170229	21	0.000000	0.000000	b2
106.170229	21	18797.605469	147.156250	b
106.194861	21	0.000000	0.000000	b2
106.194861	21	18798.199219	147.859375	b
106.217348	21	0.000000	0.000000	b2
106.217348	21	18798.988281	148.804688	b
106.240389	21	0.000000	0.000000	b2
106.240389	21	18799.746094	149.570312	b
106.391857	21	0.000000	0.000000	b2
106.391857	21	18800.132812	151.410156	b
106.512452	21	0.000000	0.000000	b2
106.512452	21	18800.519531	152.074219	b
106.648820	21	0.000000	0.000000	b2
106.648820	21	18800.777344	152.609375	b
106.778691	21	0.000000	0.000000	b2
106.778691	21	18801.164062	153.183594	b
106.943740	21	0.000000	0.000000	b2
106.943831	21	18804.417969	153.992188	c
106.974213	21	0.000000	0.000000	c2
0.056180	22	18858.710938	96.351562	a
5.578767	22	0.000000	0.000000	a2
5.578767	22	18871.343750	200.390625	a
11.481732	22	0.000000	0.000000	a2
11.481733	22	18873.535156	206.808594	a
17.386368	22	0.000000	0.000000	a2
17.386368	22	18875.082031	212.292969	a
23.755003	22	0.000000	0.000000	a2
23.755003	22	18880.109375	229.644531	a
29.796796	22	0.000000	0.000000	a2
29.796796	22	18881.527344	235.152344	a
35.870310	22	0.000000	0.000000	a2
35.870310	22	18882.429688	236.078125	a
43.350856	22	0.000000	0.000000	a2
43.350856	22	18888.488281	256.253906	a
49.652366	22	0.000000	0.000000	a2
49.652366	22	18889.132812	256.937500	a
55.987128	22	0.000000	0.000000	a2
55.987129	22	18890.035156	257.761719	a
62.300426	22	0.000000	0.000000	a2
62.300427	22	18894.031250	261.511719	a
68.632197	22	0.000000	0.000000	a2
68.632197	22	18896.093750	263.726562	a
75.253914	22	0.000000	0.000000	a2
75.253914	22	18897.253906	264.757812	a
81.747078	22	0.000000	0.000000	a2
81.747078	22	18899.832031	267.277344	a
88.528813	22	0.000000	0.000000	a2
88.528813	22	18908.984375	276.554688	a
95.178595	22	0.000000	0.000000	a2
95.178595	22	18909.628906	277.238281	a
101.861896	22	0.000000	0.000000	a2
101.863071	22	18768.750000	151.468750	b
101.874136	22	0.000000	0.000000	b2
101.874136	22	18769.652344	152.875000	b
101.884051	22	0.000000	0.000000	b2
101.884051	22	18770.425781	153.980469	b
101.895578	22	0.000000	0.000000	b2
101.895579	22	18771.328125	155.046875	b
101.906701	22	0.000000	0.000000	b2
101.906701	22	18772.101562	155.972656	b
101.918268	22	0.000000	0.000000	b2
101.918268	22	18772.875000	157.000000	b
101.929000	22	0.000000	0.000000	b2
101.929000	22	18773.519531	158.003906	b
105.644119	22	0.000000	0.000000	b2
105.644119	22	18776.949219	163.492188	b
105.787825	22	0.000000	0.000000	b2
105.787825	22	18777.464844	164.125000	b
105.904061	22	0.000000	0.000000	b2
105.904061	22	18777.851562	164.828125	b
105.930095	22	0.000000	0.000000	b2
105.930095	22	18778.523438	165.394531	b
105.944502	22	0.000000	0.000000	b2
105.944502	22	18779.351562	166.164062	b
105.959912	22	0.000000	0.000000	b2
105.959912	22	18780.109375	167.164062	b
105.976985	22	0.000000	0.000000	b2
105.976986	22	18780.882812	167.664062	b
105.994107	22	0.000000	0.000000	b2
105.994107	22	18781.632812	168.683594	b
106.009652	22	0.000000	0.000000	b2
106.009652	22	18782.406250	169.199219	b
106.024069	22	0.000000	0.000000	b2
106.024069	22	18782.792969	169.765625	b
106.040691	22	0.000000	0.000000	b2
106.040691	22	18783.585938	170.382812	b
106.061223	22	0.000000	0.000000	b2
106.061224	22	18784.308594	171.351562	b
106.084156	22	0.000000	0.000000	b2
106.084156	22	18785.234375	172.304688	b
106.105514	22	0.000000	0.000000	b2
106.105514	22	18785.968750	173.296875	b
106.126601	22	0.000000	0.000000	b2
106.126601	22	18786.640625	175.835938	b
106.149264	22	0.000000	0.000000	b2
106.149264	22	18787.343750	176.535156	b
106.170248	22	0.000000	0.000000	b2
106.170248	22	18788.042969	177.210938	b
106.195825	22	0.000000	0.000000	b2
106.195825	22	18788.855469	178.175781	b
106.221569	22	0.000000	0.000000	b2
106.221569	22	18789.621094	179.003906	b
106.391189	22	0.000000	0.000000	b2
106.391189	22	18790.007812	180.492188	b
106.513244	22	0.000000	0.000000	b2
106.513244	22	18790.394531	181.246094	b
106.647929	22	0.000000	0.000000	b2
106.647929	22	18790.781250	181.871094	b
106.777636	22	0.000000	0.000000	b2
106.777637	22	18791.167969	182.441406	b
106.943797	22	0.000000	0.000000	b2
106.943797	22	18791.554688	183.058594	b
107.082461	22	0.000000	0.000000	b2
107.082569	22	18794.753906	183.914062	c
107.111197	22	0.000000	0.000000	c2
107.111198	22	18794.753906	186.488281	c
107.132501	22	0.000000	0.000000	c2
0.056623	23	18858.710938	96.335938	a
5.444192	23	0.000000	0.000000	a2
5.444192	23	18875.082031	214.468750	a
11.416504	23	0.000000	0.000000	a2
11.416505	23	18877.144531	218.539062	a
17.343204	23	0.000000	0.000000	a2
17.343204	23	18878.304688	223.773438	a
23.896807	23	0.000000	0.000000	a2
23.896807	23	18883.203125	236.925781	a
30.058743	23	0.000000	0.000000	a2
30.058743	23	18884.105469	241.812500	a
36.246609	23	0.000000	0.000000	a2
36.246609	23	18885.136719	246.742188	a
43.733781	23	0.000000	0.000000	a2
43.733781	23	18891.066406	258.773438	a
50.100618	23	0.000000	0.000000	a2
50.100618	23	18891.710938	259.488281	a
56.566607	23	0.000000	0.000000	a2
56.566607	23	18892.742188	260.480469	a
62.853194	23	0.000000	0.000000	a2
62.853194	23	18893.902344	261.671875	a
69.170289	23	0.000000	0.000000	a2
69.170289	23	18896.222656	263.816406	a
75.702198	23	0.000000	0.000000	a2
75.702198	23	18897.125000	264.734375	a
82.326472	23	0.000000	0.000000	a2
82.326472	23	18902.152344	269.804688	a
88.864054	23	0.000000	0.000000	a2
88.864055	23	18905.503906	272.996094	a
95.427562	23	0.000000	0.000000	a2
95.427562	23	18906.148438	273.875000	a
101.752972	23	0.000000	0.000000	a2
101.754153	23	18768.175781	150.882812	b
101.765190	23	0.000000	0.000000	b2
101.765190	23	18769.078125	152.308594	b
101.776690	23	0.000000	0.000000	b2
101.776690	23	18770.109375	153.609375	b
101.787546	23	0.000000	0.000000	b2
101.787546	23	18770.882812	154.671875	b
101.799214	23	0.000000	0.000000	b2
101.799214	23	18771.656250	155.718750	b
101.810070	23	0.000000	0.000000	b2
101.810070	23	18772.300781	156.523438	b
105.643419	23	0.000000	0.000000	b2
105.643419	23	18775.781250	162.210938	b
105.790280	23	0.000000	0.000000	b2
105.790280	23	18776.296875	162.933594	b
105.902198	23	0.000000	0.000000	b2
105.902199	23	18776.812500	163.671875	b
105.930306	23	0.000000	0.000000	b2
105.930306	23	18777.445312	164.281250	b
105.945136	23	0.000000	0.000000	b2
105.945136	23	18778.281250	165.218750	b
105.960314	23	0.000000	0.000000	b2
105.960315	23	18779.042969	165.976562	b
105.977381	23	0.000000	0.000000	b2
105.977381	23	18779.812500	166.773438	b
105.994495	23	0.000000	0.000000	b2
105.994495	23	18780.582031	167.582031	b
106.009937	23	0.000000	0.000000	b2
106.009937	23	18781.375000	168.113281	b
106.024603	23	0.000000	0.000000	b2
106.024603	23	18781.980469	168.847656	b
106.041522	23	0.000000	0.000000	b2
106.041522	23	18782.625000	169.351562	b
106.062249	23	0.000000	0.000000	b2
106.062249	23	18783.339844	170.328125	b
106.085271	23	0.000000	0.000000	b2
106.085272	23	18784.300781	171.191406	b
106.106651	23	0.000000	0.000000	b2
106.106651	23	18785.070312	172.253906	b
106.127588	23	0.000000	0.000000	b2
106.127588	23	18785.855469	172.863281	b
106.150801	23	0.000000	0.000000	b2
106.150801	23	18786.570312	175.578125	b
106.171494	23	0.000000	0.000000	b2
106.171494	23	18787.160156	176.269531	b
106.195681	23	0.000000	0.000000	b2
106.195681	23	18787.960938	177.222656	b
106.221620	23	0.000000	0.000000	b2
106.221621	23	18788.742188	178.015625	b
106.392001	23	0.000000	0.000000	b2
106.392001	23	18789.128906	179.664062	b
106.513265	23	0.000000	0.000000	b2
106.513265	23	18789.515625	180.304688	b
106.648244	23	0.000000	0.000000	b2
106.648244	23	18789.902344	180.933594	b
106.777310	23	0.000000	0.000000	b2
106.777310	23	18790.289062	181.542969	b
106.943624	23	0.000000	0.000000	b2
106.943624	23	18790.804688	182.160156	b
107.082615	23	0.000000	0.000000	b2
107.082615	23	18791.191406	182.871094	b
107.222844	23	0.000000	0.000000	b2
107.222949	23	18794.269531	183.589844	c
107.250515	23	0.000000	0.000000	c2
0.056266	24	18858.710938	96.378906	a
4.453564	24	0.000000	0.000000	a2
4.453564	24	18862.320312	170.558594	a
9.185867	24	0.000000	0.000000	a2
9.185868	24	18863.996094	176.390625	a
14.651477	24	0.000000	0.000000	a2
14.651477	24	18874.953125	212.199219	a
22.299571	24	0.000000	0.000000	a2
22.299571	24	18880.109375	229.695312	a
28.413784	24	0.000000	0.000000	a2
28.413784	24	18881.398438	233.011719	a
34.524220	24	0.000000	0.000000	a2
34.524221	24	18882.300781	235.781250	a
41.987722	24	0.000000	0.000000	a2
41.987723	24	18888.230469	255.832031	a
48.202810	24	0.000000	0.000000	a2
48.202810	24	18891.066406	258.820312	a
54.534998	24	0.000000	0.000000	a2
54.534998	24	18891.964844	259.761719	a
60.867844	24	0.000000	0.000000	a2
60.867844	24	18892.609375	260.410156	a
67.038287	24	0.000000	0.000000	a2
67.038287	24	18895.445312	263.144531	a
73.516915	24	0.000000	0.000000	a2
73.516916	24	18896.218750	263.824219	a
79.876573	24	0.000000	0.000000	a2
79.876574	24	18898.539062	266.296875	a
86.911595	24	0.000000	0.000000	a2
86.911595	24	18903.695312	271.253906	a
93.483748	24	0.000000	0.000000	a2
93.483748	24	18904.210938	271.906250	a
100.001158	24	0.000000	0.000000	a2
100.002341	24	18767.679688	150.421875	b
100.014565	24	0.000000	0.000000	b2
100.014565	24	18768.710938	151.910156	b
100.025309	24	0.000000	0.000000	b2
100.025309	24	18769.613281	153.187500	b
100.036643	24	0.000000	0.000000	b2
100.036643	24	18770.515625	154.343750	b
100.047059	24	0.000000	0.000000	b2
100.047059	24	18771.160156	155.195312	b
105.643216	24	0.000000	0.000000	b2
105.643216	24	18774.660156	161.199219	b
105.788950	24	0.000000	0.000000	b2
105.788950	24	18775.304688	161.832031	b
105.902430	24	0.000000	0.000000	b2
105.902431	24	18775.691406	162.597656	b
105.929951	24	0.000000	0.000000	b2
105.929951	24	18776.484375	163.460938	b
105.943189	24	0.000000	0.000000	b2
105.943190	24	18777.210938	164.117188	b
105.956958	24	0.000000	0.000000	b2
105.956958	24	18778.003906	165.027344	b
105.972366	24	0.000000	0.000000	b2
105.972366	24	18778.785156	165.800781	b
105.988127	24	0.000000	0.000000	b2
105.988127	24	18779.566406	166.589844	b
106.002442	24	0.000000	0.000000	b2
106.002442	24	18780.367188	167.128906	b
106.016280	24	0.000000	0.000000	b2
106.016280	24	18780.964844	167.863281	b
106.031890	24	0.000000	0.000000	b2
106.031890	24	18781.765625	168.781250	b
106.051351	24	0.000000	0.000000	b2
106.051351	24	18782.410156	169.378906	b
106.072670	24	0.000000	0.000000	b2
106.072670	24	18783.296875	170.210938	b
106.093838	24	0.000000	0.000000	b2
106.093838	24	18784.058594	171.140625	b
106.119919	24	0.000000	0.000000	b2
106.119919	24	18784.851562	171.671875	b
106.140675	24	0.000000	0.000000	b2
106.140675	24	18785.578125	172.789062	b
106.159948	24	0.000000	0.000000	b2
106.159948	24	18786.164062	175.292969	b
106.193403	24	0.000000	0.000000	b2
106.193403	24	18786.960938	176.246094	b
106.216921	24	0.000000	0.000000	b2
106.216921	24	18787.875000	176.968750	b
106.234133	24	0.000000	0.000000	b2
106.234133	24	18788.261719	177.660156	b
106.257044	24	0.000000	0.000000	b2
106.257044	24	18788.648438	178.289062	b
106.271951	24	0.000000	0.000000	b2
106.271951	24	18789.035156	178.921875	b
106.289550	24	0.000000	0.000000	b2
106.289550	24	18789.421875	179.515625	b
106.309409	24	0.000000	0.000000	b2
106.309409	24	18789.937500	180.238281	b
106.329218	24	0.000000	0.000000	b2
106.329218	24	18790.324219	180.964844	b
106.345701	24	0.000000	0.000000	b2
106.345701	24	18790.582031	181.648438	b
106.362378	24	0.000000	0.000000	b2
106.362473	24	18793.750000	182.507812	c
106.394939	24	0.000000	0.000000	c2
106.394940	24	18793.750000	185.273438	c
106.429372	24	0.000000	0.000000	c2
106.429372	24	18797.511719	187.804688	c
106.431335	24	0.000000	0.000000	c2
106.431335	24	18800.273438	190.632812	c
106.433288	24	0.000000	0.000000	c2
0.055433	25	18858.710938	94.359375	a
4.328978	25	0.000000	0.000000	a2
4.328979	25	18862.191406	168.386719	a
8.923892	25	0.000000	0.000000	a2
8.923892	25	18863.867188	174.191406	a
14.604534	25	0.000000	0.000000	a2
14.604534	25	18879.207031	222.625000	a
21.549878	25	0.000000	0.000000	a2
21.549878	25	18885.394531	243.121094	a
27.643384	25	0.000000	0.000000	a2
27.643384	25	18887.070312	248.875000	a
33.713260	25	0.000000	0.000000	a2
33.713260	25	18887.972656	253.656250	a
41.069758	25	0.000000	0.000000	a2
41.069759	25	18893.257812	258.871094	a
47.316677	25	0.000000	0.000000	a2
47.316678	25	18897.253906	263.050781	a
53.609997	25	0.000000	0.000000	a2
53.609997	25	18898.156250	263.925781	a
59.893199	25	0.000000	0.000000	a2
59.893199	25	18899.058594	264.769531	a
66.241053	25	0.000000	0.000000	a2
66.241053	25	18900.992188	266.714844	a
72.585385	25	0.000000	0.000000	a2
72.585386	25	18901.765625	267.414062	a
78.977602	25	0.000000	0.000000	a2
78.977603	25	18905.246094	270.871094	a
85.791282	25	0.000000	0.000000	a2
85.791282	25	18910.917969	276.617188	a
92.270839	25	0.000000	0.000000	a2
92.270839	25	18911.562500	277.300781	a
98.537060	25	0.000000	0.000000	a2
98.538233	25	18774.820312	155.550781	b
98.549785	25	0.000000	0.000000	b2
98.549785	25	18775.722656	156.890625	b
98.560820	25	0.000000	0.000000	b2
98.560820	25	18776.625000	158.113281	b
99.688607	25	0.000000	0.000000	b2
99.688607	25	18777.398438	159.066406	b
105.642811	25	0.000000	0.000000	b2
105.642811	25	18781.015625	165.585938	b
105.788156	25	0.000000	0.000000	b2
105.788156	25	18781.531250	166.507812	b
105.903163	25	0.000000	0.000000	b2
105.903163	25	18782.046875	167.027344	b
105.929595	25	0.000000	0.000000	b2
105.929596	25	18782.792969	167.675781	b
105.942498	25	0.000000	0.000000	b2
105.942498	25	18783.519531	168.664062	b
105.956311	25	0.000000	0.000000	b2
105.956311	25	18784.324219	169.472656	b
105.971648	25	0.000000	0.000000	b2
105.971648	25	18785.128906	170.273438	b
105.987579	25	0.000000	0.000000	b2
105.987579	25	18785.921875	171.070312	b
106.001528	25	0.000000	0.000000	b2
106.001528	25	18786.738281	171.636719	b
106.015343	25	0.000000	0.000000	b2
106.015343	25	18787.343750	172.371094	b
106.030957	25	0.000000	0.000000	b2
106.030957	25	18788.156250	173.289062	b
106.050725	25	0.000000	0.000000	b2
106.050725	25	18789.046875	174.070312	b
106.072196	25	0.000000	0.000000	b2
106.072196	25	18789.691406	174.816406	b
106.093722	25	0.000000	0.000000	b2
106.093722	25	18790.523438	175.742188	b
106.120025	25	0.000000	0.000000	b2
106.120025	25	18791.339844	176.300781	b
106.141134	25	0.000000	0.000000	b2
106.141134	25	18792.062500	177.265625	b
106.160886	25	0.000000	0.000000	b2
106.160886	25	18792.683594	178.125000	b
106.194020	25	0.000000	0.000000	b2
106.194020	25	18793.507812	180.835938	b
106.217771	25	0.000000	0.000000	b2
106.217771	25	18794.410156	181.785156	b
106.234191	25	0.000000	0.000000	b2
106.234191	25	18794.796875	182.355469	b
106.257543	25	0.000000	0.000000	b2
106.257543	25	18795.183594	182.988281	b
106.272865	25	0.000000	0.000000	b2
106.272865	25	18795.570312	183.617188	b
106.290267	25	0.000000	0.000000	b2
106.290267	25	18795.957031	184.214844	b
106.310331	25	0.000000	0.000000	b2
106.310331	25	18796.343750	184.902344	b
106.330720	25	0.000000	0.000000	b2
106.330720	25	18796.859375	185.609375	b
106.347227	25	0.000000	0.000000	b2
106.347227	25	18797.117188	186.308594	b
106.363467	25	0.000000	0.000000	b2
106.363467	25	18797.503906	186.875000	b
106.528329	25	0.000000	0.000000	b2
106.528425	25	18800.554688	187.687500	c
106.561683	25	0.000000	0.000000	c2
0.056846	26	18858.710938	96.343750	a
4.272006	26	0.000000	0.000000	a2
4.272006	26	18862.191406	170.386719	a
8.850670	26	0.000000	0.000000	a2
8.850670	26	18864.253906	178.582031	a
14.212986	26	0.000000	0.000000	a2
14.212986	26	18874.179688	207.371094	a
21.662365	26	0.000000	0.000000	a2
21.662365	26	18882.816406	236.527344	a
27.729426	26	0.000000	0.000000	a2
27.729427	26	18884.492188	244.183594	a
33.719286	26	0.000000	0.000000	a2
33.719287	26	18885.523438	247.214844	a
41.082383	26	0.000000	0.000000	a2
41.082383	26	18891.453125	258.957031	a
47.228678	26	0.000000	0.000000	a2
47.228678	26	18894.804688	262.437500	a
53.431008	26	0.000000	0.000000	a2
53.431009	26	18895.707031	263.488281	a
59.589289	26	0.000000	0.000000	a2
59.589289	26	18896.867188	264.621094	a
65.871312	26	0.000000	0.000000	a2
65.871312	26	18899.187500	266.839844	a
72.087842	26	0.000000	0.000000	a2
72.087843	26	18899.960938	267.562500	a
78.230550	26	0.000000	0.000000	a2
78.230550	26	18901.507812	269.203125	a
84.897171	26	0.000000	0.000000	a2
84.897171	26	18907.308594	274.898438	a
91.206600	26	0.000000	0.000000	a2
91.206601	26	18908.082031	275.621094	a
97.280670	26	0.000000	0.000000	a2
97.281881	26	18771.875000	154.589844	b
98.480202	26	0.000000	0.000000	b2
98.480202	26	18772.906250	156.132812	b
99.688666	26	0.000000	0.000000	b2
99.688666	26	18773.679688	157.507812	b
105.642898	26	0.000000	0.000000	b2
105.642898	26	18777.324219	163.968750	b
105.911028	26	0.000000	0.000000	b2
105.911028	26	18777.968750	164.777344	b
105.919728	26	0.000000	0.000000	b2
105.919728	26	18778.355469	165.296875	b
105.930725	26	0.000000	0.000000	b2
105.930725	26	18779.175781	165.980469	b
105.943542	26	0.000000	0.000000	b2
105.943542	26	18779.945312	166.988281	b
105.956433	26	0.000000	0.000000	b2
105.956434	26	18780.765625	167.820312	b
105.971196	26	0.000000	0.000000	b2
105.971196	26	18781.695312	168.613281	b
105.986456	26	0.000000	0.000000	b2
105.986456	26	18782.539062	169.472656	b
105.999740	26	0.000000	0.000000	b2
105.999740	26	18783.261719	170.062500	b
106.012969	26	0.000000	0.000000	b2
106.012969	26	18783.878906	170.812500	b
106.028014	26	0.000000	0.000000	b2
106.028014	26	18784.703125	171.753906	b
106.046745	26	0.000000	0.000000	b2
106.046745	26	18785.609375	172.531250	b
106.067751	26	0.000000	0.000000	b2
106.067751	26	18786.652344	173.726562	b
106.088019	26	0.000000	0.000000	b2
106.088019	26	18787.296875	174.394531	b
106.119932	26	0.000000	0.000000	b2
106.119932	26	18788.050781	174.914062	b
106.140197	26	0.000000	0.000000	b2
106.140197	26	18788.777344	175.644531	b
106.158978	26	0.000000	0.000000	b2
106.158978	26	18789.531250	176.363281	b
106.193016	26	0.000000	0.000000	b2
106.193017	26	18790.250000	177.511719	b
106.216211	26	0.000000	0.000000	b2
106.216211	26	18791.167969	180.445312	b
106.234101	26	0.000000	0.000000	b2
106.234101	26	18791.554688	181.019531	b
106.256661	26	0.000000	0.000000	b2
106.256661	26	18791.941406	181.644531	b
106.271478	26	0.000000	0.000000	b2
106.271478	26	18792.328125	182.289062	b
106.288548	26	0.000000	0.000000	b2
106.288548	26	18792.714844	182.902344	b
106.307685	26	0.000000	0.000000	b2
106.307685	26	18793.230469	183.601562	b
106.326951	26	0.000000	0.000000	b2
106.326951	26	18793.617188	184.332031	b
106.343403	26	0.000000	0.000000	b2
106.343403	26	18794.003906	185.027344	b
106.359219	26	0.000000	0.000000	b2
106.359219	26	18794.261719	185.636719	b
106.527451	26	0.000000	0.000000	b2
106.527451	26	18794.648438	186.343750	b
106.667183	26	0.000000	0.000000	b2
106.667285	26	18797.757812	187.074219	c
106.695487	26	0.000000	0.000000	c2
106.695488	26	18797.757812	189.644531	c
106.715898	26	0.000000	0.000000	c2
0.056541	27	18858.710938	96.347656	a
4.250922	27	0.000000	0.000000	a2
4.250922	27	18862.191406	164.324219	a
8.777633	27	0.000000	0.000000	a2
8.777634	27	18863.996094	166.425781	a
14.313965	27	0.000000	0.000000	a2
14.313965	27	18876.242188	180.296875	a
21.869631	27	0.000000	0.000000	a2
21.869631	27	18884.750000	190.007812	a
28.022055	27	0.000000	0.000000	a2
28.022055	27	18886.167969	191.628906	a
34.102465	27	0.000000	0.000000	a2
34.102465	27	18886.941406	192.398438	a
41.432829	27	0.000000	0.000000	a2
41.432829	27	18892.355469	198.523438	a
47.620190	27	0.000000	0.000000	a2
47.620190	27	18895.578125	202.199219	a
53.900187	27	0.000000	0.000000	a2
53.900187	27	18896.480469	203.316406	a
60.160576	27	0.000000	0.000000	a2
60.160576	27	18897.125000	204.058594	a
66.464821	27	0.000000	0.000000	a2
66.464821	27	18899.187500	206.394531	a
72.785921	27	0.000000	0.000000	a2
72.785922	27	18900.089844	207.257812	a
79.124506	27	0.000000	0.000000	a2
79.124506	27	18902.539062	210.257812	a
85.797929	27	0.000000	0.000000	a2
85.797930	27	18908.984375	217.296875	a
92.251087	27	0.000000	0.000000	a2
92.251087	27	18909.628906	218.316406	a
98.466918	27	0.000000	0.000000	a2
98.468136	27	18774.082031	98.824219	b
99.688846	27	0.000000	0.000000	b2
99.688846	27	18774.984375	100.746094	b
105.643099	27	0.000000	0.000000	b2
105.643100	27	18778.695312	107.414062	b
105.911435	27	0.000000	0.000000	b2
105.911435	27	18779.339844	108.347656	b
105.920243	27	0.000000	0.000000	b2
105.920243	27	18779.726562	109.281250	b
105.931116	27	0.000000	0.000000	b2
105.931116	27	18780.554688	110.039062	b
105.943933	27	0.000000	0.000000	b2
105.943933	27	18781.464844	110.906250	b
105.957328	27	0.000000	0.000000	b2
105.957328	27	18782.183594	111.855469	b
105.972484	27	0.000000	0.000000	b2
105.972484	27	18783.011719	112.769531	b
105.988348	27	0.000000	0.000000	b2
105.988348	27	18783.976562	113.722656	b
106.002570	27	0.000000	0.000000	b2
106.002571	27	18784.722656	114.699219	b
106.016625	27	0.000000	0.000000	b2
106.016626	27	18785.355469	115.542969	b
106.032504	27	0.000000	0.000000	b2
106.032504	27	18786.191406	116.308594	b
106.052664	27	0.000000	0.000000	b2
106.052664	27	18787.125000	117.472656	b
106.074910	27	0.000000	0.000000	b2
106.074910	27	18788.218750	118.578125	b
106.096526	27	0.000000	0.000000	b2
106.096526	27	18789.132812	119.515625	b
106.119688	27	0.000000	0.000000	b2
106.119688	27	18789.648438	120.351562	b
106.141498	27	0.000000	0.000000	b2
106.141498	27	18790.437500	123.132812	b
106.161113	27	0.000000	0.000000	b2
106.161113	27	18791.070312	123.656250	b
106.194527	27	0.000000	0.000000	b2
106.194527	27	18791.886719	124.656250	b
106.218932	27	0.000000	0.000000	b2
106.218932	27	18792.835938	125.738281	b
106.235127	27	0.000000	0.000000	b2
106.235127	27	18793.222656	126.332031	b
106.258032	27	0.000000	0.000000	b2
106.258032	27	18793.609375	126.953125	b
106.273659	27	0.000000	0.000000	b2
106.273659	27	18793.996094	127.593750	b
106.291529	27	0.000000	0.000000	b2
106.291529	27	18794.382812	128.203125	b
106.312171	27	0.000000	0.000000	b2
106.312171	27	18794.898438	128.906250	b
106.332568	27	0.000000	0.000000	b2
106.332568	27	18795.285156	129.644531	b
106.349861	27	0.000000	0.000000	b2
106.349861	27	18795.671875	130.332031	b
106.366730	27	0.000000	0.000000	b2
106.366730	27	18795.929688	130.945312	b
106.529104	27	0.000000	0.000000	b2
106.529104	27	18796.316406	131.785156	b
106.668144	27	0.000000	0.000000	b2
106.668144	27	18796.703125	132.324219	b
106.812691	27	0.000000	0.000000	b2
106.812791	27	18799.847656	133.113281	c
106.840533	27	0.000000	0.000000	c2
0.058843	28	18858.710938	96.160156	a
4.301615	28	0.000000	0.000000	a2
4.301615	28	18861.933594	169.867188	a
8.958060	28	0.000000	0.000000	a2
8.958061	28	18865.285156	179.519531	a
14.768443	28	0.000000	0.000000	a2
14.768443	28	18881.140625	232.468750	a
22.332925	28	0.000000	0.000000	a2
22.332925	28	18888.359375	255.964844	a
28.517838	28	0.000000	0.000000	a2
28.517838	28	18889.648438	257.148438	a
34.630008	28	0.000000	0.000000	a2
34.630008	28	18890.421875	257.929688	a
41.393217	28	0.000000	0.000000	a2
41.393217	28	18893.773438	261.113281	a
48.086807	28	0.000000	0.000000	a2
48.086808	28	18903.183594	270.582031	a
54.507355	28	0.000000	0.000000	a2
54.507356	28	18904.085938	271.648438	a
60.921654	28	0.000000	0.000000	a2
60.921655	28	18904.859375	272.476562	a
67.362895	28	0.000000	0.000000	a2
67.362895	28	18905.761719	273.363281	a
73.783160	28	0.000000	0.000000	a2
73.783160	28	18906.535156	274.039062	a
80.189957	28	0.000000	0.000000	a2
80.189957	28	18907.437500	274.859375	a
86.770826	28	0.000000	0.000000	a2
86.770826	28	18908.855469	276.257812	a
93.233093	28	0.000000	0.000000	a2
93.233093	28	18909.757812	277.171875	a
99.675435	28	0.000000	0.000000	a2
99.676613	28	18769.078125	151.621094	b
105.641947	28	0.000000	0.000000	b2
105.641947	28	18772.851562	158.878906	b
105.909939	28	0.000000	0.000000	b2
105.909939	28	18773.496094	159.824219	b
105.917955	28	0.000000	0.000000	b2
105.917955	28	18774.011719	160.464844	b
105.928488	28	0.000000	0.000000	b2
105.928488	28	18774.835938	161.468750	b
105.939943	28	0.000000	0.000000	b2
105.939943	28	18775.781250	162.277344	b
105.952214	28	0.000000	0.000000	b2
105.952214	28	18776.671875	163.183594	b
105.965851	28	0.000000	0.000000	b2
105.965851	28	18777.527344	164.023438	b
105.980274	28	0.000000	0.000000	b2
105.980274	28	18778.406250	164.929688	b
105.992983	28	0.000000	0.000000	b2
105.992983	28	18779.171875	165.812500	b
106.005396	28	0.000000	0.000000	b2
106.005396	28	18779.941406	166.335938	b
106.019789	28	0.000000	0.000000	b2
106.019789	28	18780.656250	167.300781	b
106.037691	28	0.000000	0.000000	b2
106.037691	28	18781.734375	168.382812	b
106.058331	28	0.000000	0.000000	b2
106.058331	28	18782.726562	169.402344	b
106.078362	28	0.000000	0.000000	b2
106.078363	28	18783.691406	170.289062	b
106.096478	28	0.000000	0.000000	b2
106.096478	28	18784.480469	171.199219	b
106.119331	28	0.000000	0.000000	b2
106.119332	28	18785.125000	171.804688	b
106.137315	28	0.000000	0.000000	b2
106.137315	28	18785.843750	172.406250	b
106.156557	28	0.000000	0.000000	b2
106.156558	28	18786.558594	173.125000	b
106.176885	28	0.000000	0.000000	b2
106.176885	28	18787.500000	174.148438	b
106.211271	28	0.000000	0.000000	b2
106.211271	28	18787.886719	176.738281	b
106.233692	28	0.000000	0.000000	b2
106.233692	28	18788.273438	177.519531	b
106.247214	28	0.000000	0.000000	b2
106.247214	28	18788.660156	178.246094	b
106.264039	28	0.000000	0.000000	b2
106.264039	28	18789.175781	178.843750	b
106.283202	28	0.000000	0.000000	b2
106.283202	28	18789.562500	179.558594	b
106.302136	28	0.000000	0.000000	b2
106.302136	28	18789.949219	180.308594	b
106.318655	28	0.000000	0.000000	b2
106.318655	28	18790.335938	181.011719	b
106.335041	28	0.000000	0.000000	b2
106.335041	28	18790.722656	181.628906	b
106.362133	28	0.000000	0.000000	b2
106.362133	28	18790.980469	182.218750	b
106.379468	28	0.000000	0.000000	b2
106.379468	28	18791.367188	182.781250	b
106.393318	28	0.000000	0.000000	b2
106.393318	28	18791.753906	183.414062	b
106.408101	28	0.000000	0.000000	b2
106.408200	28	18794.949219	184.164062	c
106.441012	28	0.000000	0.000000	c2
106.441013	28	18794.949219	186.738281	c
106.493640	28	0.000000	0.000000	c2
106.493640	28	18801.425781	196.070312	c
106.522559	28	0.000000	0.000000	c2
0.054403	29	18858.710938	96.335938	a
4.215050	29	0.000000	0.000000	a2
4.215050	29	18861.933594	164.121094	a
8.978846	29	0.000000	0.000000	a2
8.978847	29	18864.769531	167.324219	a
14.850237	29	0.000000	0.000000	a2
14.850238	29	18881.269531	185.886719	a
22.692252	29	0.000000	0.000000	a2
22.692252	29	18889.390625	195.218750	a
29.175684	29	0.000000	0.000000	a2
29.175685	29	18890.550781	196.632812	a
35.578587	29	0.000000	0.000000	a2
35.578588	29	18891.453125	197.601562	a
42.634749	29	0.000000	0.000000	a2
42.634750	29	18894.675781	201.226562	a
49.655590	29	0.000000	0.000000	a2
49.655590	29	18904.085938	211.968750	a
56.314428	29	0.000000	0.000000	a2
56.314428	29	18904.859375	212.906250	a
62.959070	29	0.000000	0.000000	a2
62.959071	29	18905.632812	213.671875	a
69.620030	29	0.000000	0.000000	a2
69.620031	29	18906.921875	214.949219	a
76.305959	29	0.000000	0.000000	a2
76.305959	29	18907.566406	215.789062	a
82.967421	29	0.000000	0.000000	a2
82.967421	29	18908.339844	216.753906	a
92.227184	29	0.000000	0.000000	a2
92.227184	29	18909.242188	217.867188	a
98.943513	29	0.000000	0.000000	a2
98.943513	29	18910.015625	218.730469	a
105.626493	29	0.000000	0.000000	a2
105.627892	29	18768.203125	94.113281	b
105.640621	29	0.000000	0.000000	b2
105.640622	29	18768.976562	98.476562	b
105.649646	29	0.000000	0.000000	b2
105.649646	29	18769.492188	101.335938	b
105.662638	29	0.000000	0.000000	b2
105.662638	29	18771.949219	103.988281	b
105.680767	29	0.000000	0.000000	b2
105.680767	29	18775.687500	107.652344	b
105.691043	29	0.000000	0.000000	b2
105.691043	29	18776.617188	108.531250	b
105.702650	29	0.000000	0.000000	b2
105.702650	29	18777.507812	109.476562	b
105.714712	29	0.000000	0.000000	b2
105.714712	29	18778.437500	110.437500	b
105.725203	29	0.000000	0.000000	b2
105.725203	29	18779.218750	111.343750	b
105.734980	29	0.000000	0.000000	b2
105.734980	29	18780.015625	111.890625	b
105.746280	29	0.000000	0.000000	b2
105.746280	29	18780.738281	112.859375	b
105.760398	29	0.000000	0.000000	b2
105.760398	29	18781.832031	113.957031	b
105.776143	29	0.000000	0.000000	b2
105.776143	29	18782.828125	114.976562	b
105.793749	29	0.000000	0.000000	b2
105.793749	29	18783.785156	115.851562	b
105.810385	29	0.000000	0.000000	b2
105.810385	29	18784.589844	116.789062	b
105.828165	29	0.000000	0.000000	b2
105.828165	29	18785.546875	117.601562	b
105.844063	29	0.000000	0.000000	b2
105.844063	29	18786.062500	118.011719	b
105.861026	29	0.000000	0.000000	b2
105.861027	29	18786.796875	118.988281	b
105.881678	29	0.000000	0.000000	b2
105.881678	29	18787.738281	119.812500	b
105.896068	29	0.000000	0.000000	b2
105.896068	29	18788.125000	120.453125	b
105.919230	29	0.000000	0.000000	b2
105.919230	29	18788.511719	121.082031	b
105.946166	29	0.000000	0.000000	b2
105.946166	29	18788.898438	121.738281	b
105.979260	29	0.000000	0.000000	b2
105.979260	29	18789.414062	122.351562	b
106.016930	29	0.000000	0.000000	b2
106.016930	29	18789.800781	123.082031	b
106.050357	29	0.000000	0.000000	b2
106.050357	29	18790.316406	125.832031	b
106.080073	29	0.000000	0.000000	b2
106.080073	29	18790.703125	126.542969	b
106.102063	29	0.000000	0.000000	b2
106.102063	29	18790.960938	127.171875	b
106.137211	29	0.000000	0.000000	b2
106.137211	29	18791.347656	127.746094	b
106.160638	29	0.000000	0.000000	b2
106.160638	29	18791.734375	128.304688	b
106.176884	29	0.000000	0.000000	b2
106.176884	29	18792.121094	128.949219	b
106.214271	29	0.000000	0.000000	b2
106.214271	29	18792.507812	129.601562	b
106.231634	29	0.000000	0.000000	b2
106.231745	29	18795.632812	130.339844	c
106.268565	29	0.000000	0.000000	c2
0.057868	30	18858.710938	96.332031	a
4.314431	30	0.000000	0.000000	a2
4.314431	30	18861.933594	170.144531	a
8.871306	30	0.000000	0.000000	a2
8.871307	30	18863.867188	176.296875	a
14.136251	30	0.000000	0.000000	a2
14.136251	30	18873.277344	204.312500	a
21.312452	30	0.000000	0.000000	a2
21.312452	30	18882.300781	235.890625	a
27.516265	30	0.000000	0.000000	a2
27.516265	30	18883.976562	241.734375	a
33.572827	30	0.000000	0.000000	a2
33.572827	30	18884.878906	244.503906	a
40.271544	30	0.000000	0.000000	a2
40.271544	30	18888.488281	256.210938	a
46.937696	30	0.000000	0.000000	a2
46.937696	30	18898.156250	265.738281	a
53.223125	30	0.000000	0.000000	a2
53.223125	30	18898.929688	266.625000	a
59.530086	30	0.000000	0.000000	a2
59.530086	30	18899.703125	267.460938	a
65.859412	30	0.000000	0.000000	a2
65.859412	30	18900.476562	268.097656	a
72.226776	30	0.000000	0.000000	a2
72.226776	30	18901.121094	268.824219	a
78.565602	30	0.000000	0.000000	a2
78.565602	30	18902.410156	269.937500	a
84.979587	30	0.000000	0.000000	a2
84.979587	30	18903.183594	270.863281	a
91.358614	30	0.000000	0.000000	a2
91.358614	30	18903.957031	271.484375	a
97.777338	30	0.000000	0.000000	a2
97.778540	30	18761.878906	144.585938	b
97.843903	30	0.000000	0.000000	b2
97.843903	30	18762.523438	145.601562	b
97.853005	30	0.000000	0.000000	b2
97.853005	30	18763.433594	146.492188	b
100.337712	30	0.000000	0.000000	b2
100.337712	30	18764.523438	147.675781	b
101.665628	30	0.000000	0.000000	b2
101.665628	30	18765.367188	148.406250	b
101.677317	30	0.000000	0.000000	b2
101.677317	30	18766.308594	149.632812	b
101.689103	30	0.000000	0.000000	b2
101.689104	30	18767.273438	150.386719	b
101.699612	30	0.000000	0.000000	b2
101.699612	30	18768.101562	151.320312	b
101.709506	30	0.000000	0.000000	b2
101.709506	30	18768.914062	151.886719	b
101.720956	30	0.000000	0.000000	b2
101.720956	30	18769.777344	152.882812	b
101.735495	30	0.000000	0.000000	b2
101.735495	30	18770.761719	153.996094	b
101.751621	30	0.000000	0.000000	b2
101.751621	30	18771.929688	155.058594	b
101.767272	30	0.000000	0.000000	b2
101.767272	30	18772.796875	155.964844	b
101.781801	30	0.000000	0.000000	b2
101.781801	30	18773.621094	156.929688	b
101.798342	30	0.000000	0.000000	b2
101.798342	30	18774.566406	157.742188	b
101.813399	30	0.000000	0.000000	b2
101.813399	30	18775.300781	158.609375	b
101.828819	30	0.000000	0.000000	b2
101.828819	30	18775.945312	159.140625	b
104.729571	30	0.000000	0.000000	b2
104.729571	30	18776.835938	160.062500	b
104.742660	30	0.000000	0.000000	b2
104.742660	30	18777.222656	160.699219	b
104.755530	30	0.000000	0.000000	b2
104.755530	30	18777.609375	161.339844	b
104.767241	30	0.000000	0.000000	b2
104.767241	30	18777.996094	162.000000	b
104.781525	30	0.000000	0.000000	b2
104.781525	30	18778.511719	164.601562	b
104.797327	30	0.000000	0.000000	b2
104.797327	30	18779.027344	165.324219	b
104.813092	30	0.000000	0.000000	b2
104.813092	30	18779.414062	166.066406	b
104.826560	30	0.000000	0.000000	b2
104.826560	30	18779.800781	166.781250	b
104.840073	30	0.000000	0.000000	b2
104.840073	30	18780.187500	167.386719	b
104.853520	30	0.000000	0.000000	b2
104.853520	30	18780.445312	167.984375	b
104.869214	30	0.000000	0.000000	b2
104.869214	30	18780.832031	168.554688	b
104.884859	30	0.000000	0.000000	b2
104.884859	30	18781.218750	169.199219	b
104.901181	30	0.000000	0.000000	b2
104.901181	30	18781.605469	169.859375	b
104.915648	30	0.000000	0.000000	b2
104.915648	30	18781.992188	170.500000	b
105.648034	30	0.000000	0.000000	b2
105.648125	30	18785.105469	171.355469	c
105.679954	30	0.000000	0.000000	c2
105.679955	30	18785.105469	174.097656	c
105.707314	30	0.000000	0.000000	c2
0.057414	31	18858.710938	96.324219	a
4.207243	31	0.000000	0.000000	a2
4.207243	31	18861.933594	170.074219	a
8.766291	31	0.000000	0.000000	a2
8.766291	31	18863.996094	176.402344	a
14.648110	31	0.000000	0.000000	a2
14.648110	31	18873.921875	211.160156	a
22.236710	31	0.000000	0.000000	a2
22.236711	31	18882.300781	235.988281	a
28.374666	31	0.000000	0.000000	a2
28.374666	31	18883.718750	241.398438	a
34.435097	31	0.000000	0.000000	a2
34.435097	31	18884.621094	244.171875	a
41.202081	31	0.000000	0.000000	a2
41.202081	31	18888.230469	255.660156	a
47.508573	31	0.000000	0.000000	a2
47.508573	31	18891.066406	258.671875	a
53.763233	31	0.000000	0.000000	a2
53.763234	31	18891.968750	259.625000	a
59.990268	31	0.000000	0.000000	a2
59.990268	31	18892.742188	260.492188	a
66.259108	31	0.000000	0.000000	a2
66.259108	31	18894.031250	261.675781	a
72.526401	31	0.000000	0.000000	a2
72.526401	31	18894.804688	262.472656	a
78.766127	31	0.000000	0.000000	a2
78.766127	31	18895.707031	263.339844	a
85.121860	31	0.000000	0.000000	a2
85.121860	31	18897.769531	265.437500	a
91.442016	31	0.000000	0.000000	a2
91.442016	31	18898.542969	266.046875	a
97.833010	31	0.000000	0.000000	a2
97.834203	31	18756.664062	139.367188	b
97.844179	31	0.000000	0.000000	b2
97.844180	31	18757.632812	140.695312	b
100.336897	31	0.000000	0.000000	b2
100.336897	31	18758.707031	141.773438	b
101.677339	31	0.000000	0.000000	b2
101.677339	31	18759.750000	142.828125	b
101.688451	31	0.000000	0.000000	b2
101.688451	31	18760.742188	143.828125	b
101.699856	31	0.000000	0.000000	b2
101.699856	31	18761.773438	144.890625	b
101.709932	31	0.000000	0.000000	b2
101.709932	31	18762.660156	145.777344	b
101.719404	31	0.000000	0.000000	b2
101.719404	31	18763.375000	146.582031	b
101.730217	31	0.000000	0.000000	b2
101.730217	31	18764.250000	147.328125	b
101.743775	31	0.000000	0.000000	b2
101.743775	31	18765.234375	148.449219	b
101.759120	31	0.000000	0.000000	b2
101.759120	31	18766.410156	149.507812	b
101.774095	31	0.000000	0.000000	b2
101.774095	31	18767.300781	150.429688	b
101.788167	31	0.000000	0.000000	b2
101.788167	31	18768.261719	151.406250	b
101.803877	31	0.000000	0.000000	b2
101.803877	31	18769.117188	152.261719	b
101.818211	31	0.000000	0.000000	b2
101.818211	31	18769.882812	153.156250	b
101.833290	31	0.000000	0.000000	b2
101.833290	31	18770.824219	153.964844	b
104.728310	31	0.000000	0.000000	b2
104.728310	31	18771.468750	154.675781	b
104.740787	31	0.000000	0.000000	b2
104.740787	31	18771.855469	155.351562	b
104.752917	31	0.000000	0.000000	b2
104.752917	31	18772.371094	156.011719	b
104.764266	31	0.000000	0.000000	b2
104.764266	31	18772.757812	156.664062	b
104.778082	31	0.000000	0.000000	b2
104.778082	31	18773.144531	159.281250	b
104.793578	31	0.000000	0.000000	b2
104.793578	31	18773.660156	160.265625	b
104.808985	31	0.000000	0.000000	b2
104.808985	31	18774.175781	160.781250	b
104.821839	31	0.000000	0.000000	b2
104.821839	31	18774.433594	161.523438	b
104.834873	31	0.000000	0.000000	b2
104.834873	31	18774.820312	162.136719	b
104.847681	31	0.000000	0.000000	b2
104.847681	31	18775.207031	162.742188	b
104.862810	31	0.000000	0.000000	b2
104.862810	31	18775.593750	163.304688	b
104.877901	31	0.000000	0.000000	b2
104.877901	31	18775.980469	163.972656	b
104.893707	31	0.000000	0.000000	b2
104.893707	31	18776.367188	164.648438	b
104.908209	31	0.000000	0.000000	b2
104.908209	31	18776.753906	165.304688	b
105.657652	31	0.000000	0.000000	b2
105.657652	31	18777.011719	166.046875	b
105.790839	31	0.000000	0.000000	b2
105.791302	31	18780.191406	168.679688	c
105.827294	31	0.000000	0.000000	c2


==> figures/data/2S_b0.dat <==
time	rank	vm_size	vm_rss	step
0.045236	0	18729.593750	31.347656	a
21.065638	0	0.000000	0.000000	a2
21.066383	0	18747.835938	52.097656	a
46.909154	0	0.000000	0.000000	a2
46.909847	0	18768.718750	75.820312	a
89.355747	0	0.000000	0.000000	a2
89.356396	0	18772.843750	84.027344	a
113.106741	0	0.000000	0.000000	a2
113.107370	0	18774.519531	87.753906	a
181.374978	0	0.000000	0.000000	a2
181.375661	0	18815.769531	137.535156	a
194.066444	0	0.000000	0.000000	a2
194.066991	0	18816.800781	138.742188	a
239.734139	0	0.000000	0.000000	a2
239.734712	0	18818.734375	142.429688	a
294.390898	0	0.000000	0.000000	a2
294.391565	0	18830.335938	157.019531	a
345.292368	0	0.000000	0.000000	a2
345.292912	0	18847.222656	178.804688	a
364.502446	0	0.000000	0.000000	a2
364.502989	0	18849.027344	180.667969	a
411.001108	0	0.000000	0.000000	a2
411.001662	0	18854.535156	187.996094	a
454.833803	0	0.000000	0.000000	a2
454.834365	0	18874.515625	211.433594	a
480.954773	0	0.000000	0.000000	a2
480.955365	0	18875.417969	213.710938	a
553.588738	0	0.000000	0.000000	a2
553.589352	0	18882.636719	224.414062	a
586.577395	0	0.000000	0.000000	a2
586.577961	0	18885.988281	229.371094	a
612.224233	0	0.000000	0.000000	a2
639.624450	0	18872.902344	230.695312	b
640.257942	0	0.000000	0.000000	b2
640.257942	0	18876.867188	236.921875	b
640.976291	0	0.000000	0.000000	b2
640.976291	0	18881.027344	243.742188	b
641.694857	0	0.000000	0.000000	b2
641.694858	0	18886.769531	249.433594	b
642.562645	0	0.000000	0.000000	b2
642.562646	0	18891.066406	253.664062	b
643.394206	0	0.000000	0.000000	b2
643.394206	0	18895.371094	258.015625	b
644.287663	0	0.000000	0.000000	b2
644.287663	0	18899.367188	264.066406	b
645.234851	0	0.000000	0.000000	b2
645.234851	0	18903.234375	267.722656	b
646.188979	0	0.000000	0.000000	b2
646.188979	0	18907.117188	271.613281	b
647.163586	0	0.000000	0.000000	b2
647.163586	0	18911.011719	275.738281	b
648.249620	0	0.000000	0.000000	b2
648.249620	0	18914.644531	281.410156	b
649.297818	0	0.000000	0.000000	b2
649.297818	0	18918.050781	284.578125	b
650.356272	0	0.000000	0.000000	b2
650.356272	0	18921.476562	288.132812	b
651.408647	0	0.000000	0.000000	b2
651.408647	0	18924.710938	291.367188	b
652.504558	0	0.000000	0.000000	b2
652.504558	0	18928.640625	297.164062	b
653.659496	0	0.000000	0.000000	b2
653.659496	0	18932.460938	300.988281	b
654.773517	0	0.000000	0.000000	b2
654.773517	0	18936.589844	305.117188	b
655.945646	0	0.000000	0.000000	b2
655.945646	0	18940.449219	310.972656	b
657.105205	0	0.000000	0.000000	b2
657.105205	0	18943.671875	315.628906	b
658.173666	0	0.000000	0.000000	b2
658.173666	0	18946.765625	318.621094	b
659.194284	0	0.000000	0.000000	b2
659.194284	0	18949.988281	321.964844	b
660.206995	0	0.000000	0.000000	b2
660.206995	0	18953.339844	325.214844	b
661.121671	0	0.000000	0.000000	b2
661.121671	0	18956.433594	330.394531	b
661.903727	0	0.000000	0.000000	b2
661.903727	0	18959.398438	333.367188	b
662.676988	0	0.000000	0.000000	b2
662.676988	0	18962.105469	335.996094	b
663.367688	0	0.000000	0.000000	b2
663.367688	0	18964.425781	338.503906	b
663.965486	0	0.000000	0.000000	b2
663.965486	0	18966.359375	340.312500	b
664.520127	0	0.000000	0.000000	b2
664.520127	0	18968.164062	344.195312	b
665.002871	0	0.000000	0.000000	b2
665.002871	0	18969.582031	345.488281	b
665.499083	0	0.000000	0.000000	b2
665.499083	0	18971.257812	347.183594	b
665.885150	0	0.000000	0.000000	b2
665.885150	0	18972.546875	348.558594	b
666.177003	0	0.000000	0.000000	b2
666.177003	0	18973.449219	349.371094	b
666.507017	0	0.000000	0.000000	b2
666.507017	0	18974.546875	350.312500	b
666.794992	0	0.000000	0.000000	b2
666.794992	0	18975.421875	351.316406	b
666.998683	0	0.000000	0.000000	b2
666.998683	0	18975.937500	351.785156	b
667.129092	0	0.000000	0.000000	b2
667.129092	0	18976.195312	352.007812	b
667.192701	0	0.000000	0.000000	b2
667.192701	0	18976.324219	352.242188	b
667.244175	0	0.000000	0.000000	b2
667.244175	0	18976.453125	352.351562	b
667.298581	0	0.000000	0.000000	b2
667.298581	0	18976.710938	352.531250	b
667.356278	0	0.000000	0.000000	b2
667.356278	0	18976.839844	352.710938	b
667.411213	0	0.000000	0.000000	b2
667.411213	0	18976.839844	352.875000	b
667.412927	0	0.000000	0.000000	b2
667.413004	0	18991.792969	352.964844	c
667.700650	0	0.000000	0.000000	c2
667.700652	0	18991.792969	367.777344	c
668.201828	0	0.000000	0.000000	c2
668.201831	0	19036.265625	407.824219	c
668.347635	0	0.000000	0.000000	c2
668.347887	0	19056.324219	423.632812	c
668.565410	0	0.000000	0.000000	c2
668.566011	0	19085.578125	443.078125	c
668.849760	0	0.000000	0.000000	c2
668.850270	0	19123.644531	460.117188	c
669.185084	0	0.000000	0.000000	c2
0.045115	1	18729.398438	29.214844	a
21.862137	1	0.000000	0.000000	a2
21.862687	1	18745.515625	79.050781	a
47.694714	1	0.000000	0.000000	a2
47.695263	1	18767.355469	133.355469	a
90.615358	1	0.000000	0.000000	a2
90.615838	1	18771.351562	137.285156	a
113.599241	1	0.000000	0.000000	a2
113.599732	1	18772.382812	138.378906	a
182.823259	1	0.000000	0.000000	a2
182.823768	1	18814.921875	180.937500	a
194.488046	1	0.000000	0.000000	a2
194.488559	1	18815.824219	181.847656	a
240.616318	1	0.000000	0.000000	a2
240.616806	1	18817.628906	183.703125	a
295.700424	1	0.000000	0.000000	a2
295.700937	1	18829.746094	195.738281	a
348.279146	1	0.000000	0.000000	a2
348.279639	1	18871.640625	237.679688	a
365.717462	1	0.000000	0.000000	a2
365.717950	1	18873.703125	239.761719	a
412.904306	1	0.000000	0.000000	a2
412.904793	1	18876.410156	242.457031	a
457.732143	1	0.000000	0.000000	a2
457.732649	1	18896.906250	262.957031	a
481.594908	1	0.000000	0.000000	a2
481.595412	1	18897.679688	263.777344	a
555.976832	1	0.000000	0.000000	a2
555.977318	1	18902.964844	269.011719	a
589.124730	1	0.000000	0.000000	a2
589.125217	1	18906.574219	272.683594	a
613.388626	1	0.000000	0.000000	a2
639.624010	1	18892.921875	273.976562	b
640.257820	1	0.000000	0.000000	b2
640.257820	1	18896.886719	279.882812	b
640.976170	1	0.000000	0.000000	b2
640.976170	1	18900.347656	283.203125	b
641.694738	1	0.000000	0.000000	b2
641.694738	1	18904.578125	289.714844	b
642.562522	1	0.000000	0.000000	b2
642.562522	1	18913.210938	298.199219	b
643.394085	1	0.000000	0.000000	b2
643.394086	1	18918.304688	303.281250	b
644.287542	1	0.000000	0.000000	b2
644.287542	1	18922.171875	307.265625	b
645.234728	1	0.000000	0.000000	b2
645.234728	1	18925.910156	312.968750	b
646.188854	1	0.000000	0.000000	b2
646.188854	1	18929.789062	316.921875	b
647.163464	1	0.000000	0.000000	b2
647.163464	1	18933.835938	320.839844	b
648.249497	1	0.000000	0.000000	b2
648.249497	1	18937.281250	324.289062	b
649.297701	1	0.000000	0.000000	b2
649.297701	1	18940.671875	329.558594	b
650.356153	1	0.000000	0.000000	b2
650.356153	1	18944.121094	333.144531	b
651.408525	1	0.000000	0.000000	b2
651.408525	1	18947.511719	336.406250	b
652.504434	1	0.000000	0.000000	b2
652.504434	1	18951.324219	340.214844	b
653.659376	1	0.000000	0.000000	b2
653.659376	1	18955.265625	346.285156	b
654.773397	1	0.000000	0.000000	b2
654.773397	1	18959.214844	350.238281	b
655.945524	1	0.000000	0.000000	b2
655.945524	1	18963.050781	354.195312	b
657.105084	1	0.000000	0.000000	b2
657.105084	1	18966.402344	359.566406	b
658.173544	1	0.000000	0.000000	b2
658.173544	1	18969.625000	362.687500	b
659.194168	1	0.000000	0.000000	b2
659.194168	1	18972.976562	366.164062	b
660.206872	1	0.000000	0.000000	b2
660.206873	1	18976.328125	369.250000	b
661.121550	1	0.000000	0.000000	b2
661.121550	1	18979.421875	372.492188	b
661.903605	1	0.000000	0.000000	b2
661.903605	1	18982.000000	377.101562	b
662.676869	1	0.000000	0.000000	b2
662.676869	1	18984.707031	379.789062	b
663.367568	1	0.000000	0.000000	b2
663.367568	1	18986.769531	381.875000	b
663.965364	1	0.000000	0.000000	b2
663.965364	1	18988.703125	383.683594	b
664.520006	1	0.000000	0.000000	b2
664.520006	1	18990.378906	385.371094	b
665.002749	1	0.000000	0.000000	b2
665.002750	1	18991.925781	386.855469	b
665.498966	1	0.000000	0.000000	b2
665.498966	1	18993.472656	388.628906	b
665.885029	1	0.000000	0.000000	b2
665.885029	1	18994.890625	391.921875	b
666.176884	1	0.000000	0.000000	b2
666.176884	1	18995.921875	392.765625	b
666.506896	1	0.000000	0.000000	b2
666.506896	1	18996.824219	393.785156	b
666.794869	1	0.000000	0.000000	b2
666.794869	1	18997.726562	394.714844	b
666.998564	1	0.000000	0.000000	b2
666.998564	1	18998.242188	395.343750	b
667.128971	1	0.000000	0.000000	b2
667.128971	1	18998.500000	395.617188	b
667.192581	1	0.000000	0.000000	b2
667.192581	1	18998.500000	395.656250	b
667.244056	1	0.000000	0.000000	b2
667.244056	1	18998.757812	395.667969	b
667.298461	1	0.000000	0.000000	b2
667.298461	1	18998.886719	395.863281	b
667.356154	1	0.000000	0.000000	b2
667.356154	1	18999.015625	396.035156	b
667.411092	1	0.000000	0.000000	b2
667.411092	1	18999.273438	396.207031	b
667.412806	1	0.000000	0.000000	b2
667.412894	1	19014.101562	396.386719	c
667.653541	1	0.000000	0.000000	c2
0.045130	2	18729.398438	31.218750	a
4.363985	2	0.000000	0.000000	a2
21.066164	2	18733.398438	43.847656	a
69.672037	2	0.000000	0.000000	a2
69.672568	2	18821.699219	189.683594	a
99.134599	2	0.000000	0.000000	a2
99.135121	2	18826.339844	194.378906	a
113.956342	2	0.000000	0.000000	a2
113.956833	2	18827.371094	195.390625	a
165.477537	2	0.000000	0.000000	a2
181.375430	2	18844.000000	212.023438	a
217.454982	2	0.000000	0.000000	a2
217.455466	2	18848.511719	216.519531	a
263.575578	2	0.000000	0.000000	a2
263.576058	2	18853.925781	221.871094	a
295.637323	2	0.000000	0.000000	a2
295.637836	2	18865.269531	233.230469	a
316.280173	2	0.000000	0.000000	a2
345.292786	2	18869.523438	237.500000	a
373.087206	2	0.000000	0.000000	a2
373.087697	2	18874.292969	242.285156	a
412.298031	2	0.000000	0.000000	a2
412.298529	2	18877.000000	245.074219	a
473.933099	2	0.000000	0.000000	a2
473.933603	2	18913.996094	281.960938	a
513.146776	2	0.000000	0.000000	a2
513.147270	2	18918.507812	286.535156	a
546.981285	2	0.000000	0.000000	a2
553.589150	2	18921.601562	289.687500	a
580.590722	2	0.000000	0.000000	a2
586.577817	2	18923.664062	291.765625	a
637.183577	2	0.000000	0.000000	a2
639.624047	2	18912.800781	295.812500	b
640.257858	2	0.000000	0.000000	b2
640.257858	2	18916.636719	301.613281	b
640.976206	2	0.000000	0.000000	b2
640.976206	2	18920.074219	305.042969	b
641.694776	2	0.000000	0.000000	b2
641.694777	2	18924.035156	310.984375	b
642.562555	2	0.000000	0.000000	b2
642.562555	2	18932.617188	319.648438	b
643.394123	2	0.000000	0.000000	b2
643.394123	2	18937.742188	324.800781	b
644.287580	2	0.000000	0.000000	b2
644.287580	2	18941.867188	328.964844	b
645.234767	2	0.000000	0.000000	b2
645.234767	2	18945.605469	334.574219	b
646.188890	2	0.000000	0.000000	b2
646.188891	2	18949.468750	338.484375	b
647.163503	2	0.000000	0.000000	b2
647.163503	2	18953.398438	342.417969	b
648.249534	2	0.000000	0.000000	b2
648.249534	2	18956.953125	347.976562	b
649.297738	2	0.000000	0.000000	b2
649.297738	2	18960.156250	351.117188	b
650.356189	2	0.000000	0.000000	b2
650.356189	2	18963.800781	354.890625	b
651.408559	2	0.000000	0.000000	b2
651.408562	2	18967.027344	357.984375	b
652.504471	2	0.000000	0.000000	b2
652.504471	2	18970.863281	361.953125	b
653.659413	2	0.000000	0.000000	b2
653.659413	2	18974.859375	367.816406	b
654.773433	2	0.000000	0.000000	b2
654.773433	2	18978.828125	371.789062	b
655.945562	2	0.000000	0.000000	b2
655.945562	2	18982.687500	375.773438	b
657.105121	2	0.000000	0.000000	b2
657.105121	2	18986.039062	381.113281	b
658.173582	2	0.000000	0.000000	b2
658.173582	2	18989.261719	384.257812	b
659.194202	2	0.000000	0.000000	b2
659.194203	2	18992.613281	387.667969	b
660.206912	2	0.000000	0.000000	b2
660.206912	2	18995.835938	390.789062	b
661.121589	2	0.000000	0.000000	b2
661.121589	2	18998.929688	393.968750	b
661.903645	2	0.000000	0.000000	b2
661.903645	2	19001.636719	398.566406	b
662.676903	2	0.000000	0.000000	b2
662.676903	2	19004.343750	401.343750	b
663.367605	2	0.000000	0.000000	b2
663.367605	2	19006.406250	403.222656	b
663.965402	2	0.000000	0.000000	b2
663.965402	2	19008.210938	405.277344	b
664.520043	2	0.000000	0.000000	b2
664.520043	2	19009.757812	406.824219	b
665.002786	2	0.000000	0.000000	b2
665.002786	2	19011.304688	408.140625	b
665.498999	2	0.000000	0.000000	b2
665.498999	2	19012.851562	409.652344	b
665.885066	2	0.000000	0.000000	b2
665.885066	2	19014.140625	413.183594	b
666.176919	2	0.000000	0.000000	b2
666.176919	2	19015.171875	413.980469	b
666.506940	2	0.000000	0.000000	b2
666.506940	2	19016.039062	414.992188	b
666.794906	2	0.000000	0.000000	b2
666.794906	2	19016.941406	415.945312	b
666.998599	2	0.000000	0.000000	b2
666.998600	2	19017.457031	416.593750	b
667.129008	2	0.000000	0.000000	b2
667.129008	2	19017.843750	416.882812	b
667.192617	2	0.000000	0.000000	b2
667.192617	2	19017.843750	416.933594	b
667.244091	2	0.000000	0.000000	b2
667.244091	2	19017.972656	416.964844	b
667.298498	2	0.000000	0.000000	b2
667.298498	2	19018.250000	417.136719	b
667.356191	2	0.000000	0.000000	b2
667.356191	2	19018.378906	417.320312	b
667.411130	2	0.000000	0.000000	b2
667.411130	2	19018.507812	417.488281	b
667.412844	2	0.000000	0.000000	b2
667.412919	2	19033.468750	417.671875	c
667.654041	2	0.000000	0.000000	c2
667.654042	2	19033.468750	432.445312	c
668.164003	2	0.000000	0.000000	c2
0.045147	3	18729.398438	31.203125	a
9.364692	3	0.000000	0.000000	a2
21.066161	3	18737.007812	53.738281	a
40.446096	3	0.000000	0.000000	a2
46.909628	3	18748.996094	92.632812	a
95.589079	3	0.000000	0.000000	a2
95.589607	3	18758.535156	120.457031	a
113.153599	3	0.000000	0.000000	a2
113.154082	3	18759.695312	127.597656	a
154.611907	3	0.000000	0.000000	a2
181.375444	3	18766.785156	134.804688	a
193.629925	3	0.000000	0.000000	a2
194.066861	3	18767.945312	135.851562	a
245.694296	3	0.000000	0.000000	a2
245.694784	3	18773.101562	141.093750	a
285.237643	3	0.000000	0.000000	a2
294.391351	3	18784.058594	152.003906	a
322.969312	3	0.000000	0.000000	a2
345.292784	3	18809.453125	177.402344	a
386.010172	3	0.000000	0.000000	a2
386.010655	3	18817.058594	184.996094	a
417.846339	3	0.000000	0.000000	a2
417.846825	3	18821.570312	189.539062	a
472.176878	3	0.000000	0.000000	a2
472.177382	3	18886.925781	254.917969	a
504.269944	3	0.000000	0.000000	a2
504.270443	3	18890.277344	258.175781	a
554.095905	3	0.000000	0.000000	a2
554.096390	3	18897.238281	265.167969	a
580.794645	3	0.000000	0.000000	a2
586.577815	3	18902.007812	269.988281	a
612.815506	3	0.000000	0.000000	a2
639.624046	3	18888.425781	271.359375	b
640.257855	3	0.000000	0.000000	b2
640.257855	3	18892.003906	276.863281	b
640.976203	3	0.000000	0.000000	b2
640.976203	3	18895.570312	280.300781	b
641.694774	3	0.000000	0.000000	b2
641.694774	3	18899.437500	286.496094	b
642.562553	3	0.000000	0.000000	b2
642.562553	3	18908.062500	294.812500	b
643.394121	3	0.000000	0.000000	b2
643.394121	3	18913.187500	300.164062	b
644.287576	3	0.000000	0.000000	b2
644.287576	3	18917.183594	304.082031	b
645.234765	3	0.000000	0.000000	b2
645.234765	3	18920.921875	309.832031	b
646.188892	3	0.000000	0.000000	b2
646.188892	3	18924.839844	313.843750	b
647.163498	3	0.000000	0.000000	b2
647.163498	3	18928.738281	317.746094	b
648.249532	3	0.000000	0.000000	b2
648.249532	3	18932.386719	321.390625	b
649.297734	3	0.000000	0.000000	b2
649.297734	3	18935.585938	326.476562	b
650.356187	3	0.000000	0.000000	b2
650.356187	3	18939.089844	329.984375	b
651.408559	3	0.000000	0.000000	b2
651.408559	3	18942.445312	333.210938	b
652.504469	3	0.000000	0.000000	b2
652.504469	3	18946.121094	337.015625	b
653.659410	3	0.000000	0.000000	b2
653.659410	3	18950.011719	342.773438	b
654.773430	3	0.000000	0.000000	b2
654.773430	3	18953.964844	346.859375	b
655.945560	3	0.000000	0.000000	b2
655.945560	3	18957.996094	350.886719	b
657.105118	3	0.000000	0.000000	b2
657.105118	3	18961.421875	354.312500	b
658.173579	3	0.000000	0.000000	b2
658.173579	3	18964.515625	359.500000	b
659.194198	3	0.000000	0.000000	b2
659.194198	3	18967.996094	362.941406	b
660.206906	3	0.000000	0.000000	b2
660.206907	3	18971.218750	366.082031	b
661.121586	3	0.000000	0.000000	b2
661.121586	3	18974.570312	369.339844	b
661.903639	3	0.000000	0.000000	b2
661.903639	3	18977.277344	374.121094	b
662.676900	3	0.000000	0.000000	b2
662.676900	3	18979.984375	376.906250	b
663.367601	3	0.000000	0.000000	b2
663.367601	3	18982.046875	379.050781	b
663.965398	3	0.000000	0.000000	b2
663.965398	3	18984.109375	381.183594	b
664.520046	3	0.000000	0.000000	b2
664.520046	3	18985.914062	382.738281	b
665.002783	3	0.000000	0.000000	b2
665.002784	3	18987.589844	384.472656	b
665.498995	3	0.000000	0.000000	b2
665.498995	3	18989.007812	385.859375	b
665.885063	3	0.000000	0.000000	b2
665.885063	3	18990.554688	389.359375	b
666.176916	3	0.000000	0.000000	b2
666.176916	3	18991.585938	390.328125	b
666.506931	3	0.000000	0.000000	b2
666.506931	3	18992.488281	391.332031	b
666.794903	3	0.000000	0.000000	b2
666.794903	3	18993.390625	392.292969	b
666.998597	3	0.000000	0.000000	b2
666.998597	3	18993.906250	392.906250	b
667.129004	3	0.000000	0.000000	b2
667.129005	3	18994.164062	393.199219	b
667.192613	3	0.000000	0.000000	b2
667.192613	3	18994.292969	393.246094	b
667.244090	3	0.000000	0.000000	b2
667.244090	3	18994.421875	393.265625	b
667.298496	3	0.000000	0.000000	b2
667.298496	3	18994.550781	393.449219	b
667.356190	3	0.000000	0.000000	b2
667.356190	3	18994.816406	393.621094	b
667.411125	3	0.000000	0.000000	b2
667.411125	3	18994.945312	393.796875	b
667.412840	3	0.000000	0.000000	b2
667.412907	3	19009.839844	393.972656	c
667.652223	3	0.000000	0.000000	c2
0.045123	4	18729.398438	31.230469	a
9.386724	4	0.000000	0.000000	a2
21.066157	4	18736.492188	53.191406	a
62.072203	4	0.000000	0.000000	a2
62.072749	4	18809.191406	177.191406	a
107.108559	4	0.000000	0.000000	a2
107.109069	4	18817.699219	185.609375	a
121.261463	4	0.000000	0.000000	a2
121.261933	4	18819.117188	187.054688	a
177.145941	4	0.000000	0.000000	a2
181.375423	4	18826.464844	194.394531	a
210.181832	4	0.000000	0.000000	a2
210.182334	4	18853.664062	221.703125	a
233.195861	4	0.000000	0.000000	a2
239.734561	4	18854.695312	222.617188	a
301.438936	4	0.000000	0.000000	a2
301.439457	4	18861.398438	229.328125	a
339.301889	4	0.000000	0.000000	a2
345.292779	4	18873.386719	241.386719	a
357.552198	4	0.000000	0.000000	a2
364.502856	4	18874.031250	242.031250	a
427.619639	4	0.000000	0.000000	a2
427.620117	4	18878.929688	246.984375	a
470.739163	4	0.000000	0.000000	a2
470.739659	4	18916.824219	284.816406	a
513.380987	4	0.000000	0.000000	a2
513.381481	4	18921.464844	289.484375	a
557.055859	4	0.000000	0.000000	a2
557.056341	4	18960.136719	328.105469	a
589.175960	4	0.000000	0.000000	a2
589.176437	4	18964.132812	332.085938	a
637.837350	4	0.000000	0.000000	a2
639.624040	4	18952.816406	335.812500	b
640.257849	4	0.000000	0.000000	b2
640.257849	4	18956.652344	341.703125	b
640.976198	4	0.000000	0.000000	b2
640.976198	4	18959.929688	344.796875	b
641.694769	4	0.000000	0.000000	b2
641.694770	4	18963.710938	350.558594	b
642.562547	4	0.000000	0.000000	b2
642.562547	4	18972.636719	359.511719	b
643.394118	4	0.000000	0.000000	b2
643.394118	4	18977.761719	364.804688	b
644.287572	4	0.000000	0.000000	b2
644.287572	4	18981.628906	370.703125	b
645.234757	4	0.000000	0.000000	b2
645.234757	4	18985.367188	374.351562	b
646.188882	4	0.000000	0.000000	b2
646.188882	4	18989.234375	378.050781	b
647.163494	4	0.000000	0.000000	b2
647.163494	4	18993.054688	381.875000	b
648.249528	4	0.000000	0.000000	b2
648.249528	4	18996.632812	387.707031	b
649.297729	4	0.000000	0.000000	b2
649.297729	4	18999.707031	390.800781	b
650.356180	4	0.000000	0.000000	b2
650.356180	4	19003.378906	394.214844	b
651.408554	4	0.000000	0.000000	b2
651.408554	4	19006.566406	397.531250	b
652.504470	4	0.000000	0.000000	b2
652.504470	4	19010.359375	403.320312	b
653.659405	4	0.000000	0.000000	b2
653.659405	4	19014.207031	407.199219	b
654.773424	4	0.000000	0.000000	b2
654.773425	4	19018.191406	411.078125	b
655.945555	4	0.000000	0.000000	b2
655.945555	4	19022.015625	415.035156	b
657.105114	4	0.000000	0.000000	b2
657.105114	4	19025.238281	420.132812	b
658.173573	4	0.000000	0.000000	b2
658.173573	4	19028.460938	423.433594	b
659.194193	4	0.000000	0.000000	b2
659.194193	4	19031.812500	426.828125	b
660.206901	4	0.000000	0.000000	b2
660.206901	4	19035.035156	429.933594	b
661.121579	4	0.000000	0.000000	b2
661.121579	4	19038.128906	435.097656	b
661.903634	4	0.000000	0.000000	b2
661.903634	4	19040.835938	437.800781	b
662.676895	4	0.000000	0.000000	b2
662.676895	4	19043.414062	440.464844	b
663.367596	4	0.000000	0.000000	b2
663.367596	4	19045.605469	442.625000	b
663.965395	4	0.000000	0.000000	b2
663.965395	4	19047.539062	444.468750	b
664.520033	4	0.000000	0.000000	b2
664.520033	4	19049.085938	446.117188	b
665.002779	4	0.000000	0.000000	b2
665.002779	4	19050.375000	447.519531	b
665.498989	4	0.000000	0.000000	b2
665.498989	4	19051.921875	450.804688	b
665.885056	4	0.000000	0.000000	b2
665.885056	4	19053.082031	451.988281	b
666.176911	4	0.000000	0.000000	b2
666.176911	4	19053.984375	452.980469	b
666.506925	4	0.000000	0.000000	b2
666.506925	4	19054.886719	453.906250	b
666.794898	4	0.000000	0.000000	b2
666.794898	4	19055.660156	454.703125	b
666.998592	4	0.000000	0.000000	b2
666.998592	4	19056.175781	455.000000	b
667.128998	4	0.000000	0.000000	b2
667.128998	4	19056.433594	455.500000	b
667.192608	4	0.000000	0.000000	b2
667.192608	4	19056.562500	455.550781	b
667.244085	4	0.000000	0.000000	b2
667.244085	4	19056.691406	455.652344	b
667.298490	4	0.000000	0.000000	b2
667.298490	4	19056.949219	455.832031	b
667.356189	4	0.000000	0.000000	b2
667.356190	4	19057.078125	456.007812	b
667.411121	4	0.000000	0.000000	b2
667.411121	4	19057.207031	456.171875	b
667.412836	4	0.000000	0.000000	b2
667.412931	4	19072.140625	456.324219	c
667.653934	4	0.000000	0.000000	c2
667.653935	4	19072.140625	471.136719	c
668.162936	4	0.000000	0.000000	c2
668.162938	4	19116.656250	511.734375	c
668.307805	4	0.000000	0.000000	c2
0.045101	5	18729.398438	29.207031	a
4.309596	5	0.000000	0.000000	a2
21.066123	5	18733.140625	39.492188	a
40.383344	5	0.000000	0.000000	a2
46.909580	5	18745.644531	81.203125	a
76.245239	5	0.000000	0.000000	a2
89.356224	5	18746.804688	84.441406	a
126.699028	5	0.000000	0.000000	a2
126.699513	5	18759.050781	122.988281	a
159.935972	5	0.000000	0.000000	a2
181.375392	5	18761.371094	127.347656	a
208.605716	5	0.000000	0.000000	a2
208.606213	5	18799.140625	165.105469	a
232.740938	5	0.000000	0.000000	a2
239.734523	5	18800.042969	166.074219	a
307.614538	5	0.000000	0.000000	a2
307.615032	5	18809.453125	175.414062	a
338.156416	5	0.000000	0.000000	a2
345.292742	5	18815.125000	181.062500	a
364.427115	5	0.000000	0.000000	a2
364.502818	5	18817.316406	183.324219	a
403.673461	5	0.000000	0.000000	a2
411.001486	5	18818.992188	184.984375	a
462.037545	5	0.000000	0.000000	a2
462.038037	5	18856.246094	222.222656	a
481.238815	5	0.000000	0.000000	a2
481.239310	5	18857.277344	223.222656	a
547.577909	5	0.000000	0.000000	a2
553.589105	5	18877.644531	243.691406	a
564.426756	5	0.000000	0.000000	a2
586.577774	5	18878.417969	244.468750	a
605.039461	5	0.000000	0.000000	a2
639.624003	5	18864.503906	245.468750	b
640.257811	5	0.000000	0.000000	b2
640.257811	5	18868.468750	251.367188	b
640.976160	5	0.000000	0.000000	b2
640.976160	5	18871.890625	254.902344	b
641.694729	5	0.000000	0.000000	b2
641.694729	5	18875.804688	258.718750	b
642.562511	5	0.000000	0.000000	b2
642.562511	5	18884.707031	269.539062	b
643.394076	5	0.000000	0.000000	b2
643.394077	5	18889.960938	274.843750	b
644.287533	5	0.000000	0.000000	b2
644.287533	5	18894.085938	279.117188	b
645.234715	5	0.000000	0.000000	b2
645.234715	5	18897.824219	284.722656	b
646.188847	5	0.000000	0.000000	b2
646.188847	5	18901.726562	288.769531	b
647.163455	5	0.000000	0.000000	b2
647.163455	5	18905.496094	292.414062	b
648.249488	5	0.000000	0.000000	b2
648.249488	5	18909.160156	296.207031	b
649.297690	5	0.000000	0.000000	b2
649.297690	5	18912.535156	301.335938	b
650.356143	5	0.000000	0.000000	b2
650.356143	5	18916.109375	304.914062	b
651.408516	5	0.000000	0.000000	b2
651.408516	5	18919.296875	308.230469	b
652.504425	5	0.000000	0.000000	b2
652.504425	5	18923.187500	311.988281	b
653.659366	5	0.000000	0.000000	b2
653.659366	5	18927.027344	318.085938	b
654.773387	5	0.000000	0.000000	b2
654.773387	5	18931.214844	322.015625	b
655.945515	5	0.000000	0.000000	b2
655.945515	5	18935.035156	326.093750	b
657.105074	5	0.000000	0.000000	b2
657.105074	5	18938.386719	329.234375	b
658.173536	5	0.000000	0.000000	b2
658.173536	5	18941.480469	334.554688	b
659.194155	5	0.000000	0.000000	b2
659.194155	5	18944.929688	337.699219	b
660.206864	5	0.000000	0.000000	b2
660.206864	5	18948.281250	341.285156	b
661.121541	5	0.000000	0.000000	b2
661.121541	5	18951.503906	344.398438	b
661.903597	5	0.000000	0.000000	b2
661.903597	5	18954.339844	349.343750	b
662.676859	5	0.000000	0.000000	b2
662.676859	5	18957.046875	352.011719	b
663.367559	5	0.000000	0.000000	b2
663.367559	5	18959.367188	354.203125	b
663.965355	5	0.000000	0.000000	b2
663.965355	5	18961.300781	356.203125	b
664.520001	5	0.000000	0.000000	b2
664.520001	5	18962.976562	357.902344	b
665.002741	5	0.000000	0.000000	b2
665.002741	5	18964.394531	359.316406	b
665.498951	5	0.000000	0.000000	b2
665.498951	5	18966.070312	361.046875	b
665.885018	5	0.000000	0.000000	b2
665.885018	5	18967.359375	364.371094	b
666.176874	5	0.000000	0.000000	b2
666.176874	5	18968.390625	365.230469	b
666.506887	5	0.000000	0.000000	b2
666.506887	5	18969.421875	366.183594	b
666.794860	5	0.000000	0.000000	b2
666.794860	5	18970.195312	367.207031	b
666.998554	5	0.000000	0.000000	b2
666.998554	5	18970.710938	367.554688	b
667.128961	5	0.000000	0.000000	b2
667.128961	5	18970.968750	368.066406	b
667.192571	5	0.000000	0.000000	b2
667.192571	5	18971.097656	368.085938	b
667.244046	5	0.000000	0.000000	b2
667.244046	5	18971.226562	368.136719	b
667.298452	5	0.000000	0.000000	b2
667.298452	5	18971.484375	368.328125	b
667.356145	5	0.000000	0.000000	b2
667.356145	5	18971.613281	368.507812	b
667.411082	5	0.000000	0.000000	b2
667.411082	5	18971.742188	368.671875	b
667.412798	5	0.000000	0.000000	b2
667.412872	5	18986.609375	368.800781	c
667.651353	5	0.000000	0.000000	c2
0.045085	6	18729.398438	31.222656	a
9.486942	6	0.000000	0.000000	a2
21.066097	6	18736.234375	39.109375	a
40.426427	6	0.000000	0.000000	a2
46.909560	6	18747.582031	51.914062	a
89.384600	6	0.000000	0.000000	a2
89.385101	6	18753.898438	59.085938	a
113.245332	6	0.000000	0.000000	a2
113.245829	6	18755.574219	60.945312	a
173.650579	6	0.000000	0.000000	a2
181.375364	6	18763.308594	69.769531	a
194.016642	6	0.000000	0.000000	a2
194.066796	6	18771.945312	79.660156	a
239.354667	6	0.000000	0.000000	a2
239.734499	6	18774.261719	82.324219	a
298.628470	6	0.000000	0.000000	a2
298.628987	6	18779.417969	88.054688	a
329.392474	6	0.000000	0.000000	a2
345.292720	6	18783.285156	92.457031	a
378.710202	6	0.000000	0.000000	a2
378.710699	6	18798.625000	109.972656	a
396.257728	6	0.000000	0.000000	a2
411.001462	6	18799.398438	110.839844	a
461.022044	6	0.000000	0.000000	a2
461.022540	6	18837.425781	154.058594	a
481.355896	6	0.000000	0.000000	a2
481.356394	6	18838.328125	155.082031	a
548.060113	6	0.000000	0.000000	a2
553.589082	6	18857.148438	176.468750	a
580.843117	6	0.000000	0.000000	a2
586.577749	6	18860.500000	180.296875	a
613.263828	6	0.000000	0.000000	a2
639.623978	6	18847.062500	182.027344	b
640.257791	6	0.000000	0.000000	b2
640.257791	6	18851.156250	188.523438	b
640.976136	6	0.000000	0.000000	b2
640.976136	6	18854.632812	192.433594	b
641.694706	6	0.000000	0.000000	b2
641.694706	6	18858.460938	198.218750	b
642.562485	6	0.000000	0.000000	b2
642.562485	6	18867.296875	207.222656	b
643.394052	6	0.000000	0.000000	b2
643.394052	6	18872.550781	212.476562	b
644.287511	6	0.000000	0.000000	b2
644.287511	6	18876.675781	218.535156	b
645.234696	6	0.000000	0.000000	b2
645.234696	6	18880.414062	222.390625	b
646.188821	6	0.000000	0.000000	b2
646.188821	6	18884.281250	226.339844	b
647.163433	6	0.000000	0.000000	b2
647.163433	6	18888.183594	230.011719	b
648.249464	6	0.000000	0.000000	b2
648.249464	6	18891.902344	235.855469	b
649.297668	6	0.000000	0.000000	b2
649.297668	6	18895.238281	239.082031	b
650.356120	6	0.000000	0.000000	b2
650.356120	6	18898.675781	242.644531	b
651.408492	6	0.000000	0.000000	b2
651.408493	6	18901.925781	245.898438	b
652.504401	6	0.000000	0.000000	b2
652.504401	6	18905.820312	251.656250	b
653.659342	6	0.000000	0.000000	b2
653.659342	6	18909.687500	255.484375	b
654.773363	6	0.000000	0.000000	b2
654.773363	6	18913.695312	259.667969	b
655.945492	6	0.000000	0.000000	b2
655.945492	6	18917.574219	263.414062	b
657.105050	6	0.000000	0.000000	b2
657.105050	6	18920.925781	268.789062	b
658.173512	6	0.000000	0.000000	b2
658.173512	6	18924.277344	272.054688	b
659.194133	6	0.000000	0.000000	b2
659.194134	6	18927.757812	275.648438	b
660.206840	6	0.000000	0.000000	b2
660.206840	6	18931.109375	279.121094	b
661.121517	6	0.000000	0.000000	b2
661.121517	6	18934.332031	284.218750	b
661.903575	6	0.000000	0.000000	b2
661.903575	6	18937.296875	287.242188	b
662.676835	6	0.000000	0.000000	b2
662.676835	6	18940.132812	289.917969	b
663.367536	6	0.000000	0.000000	b2
663.367536	6	18942.195312	292.230469	b
663.965332	6	0.000000	0.000000	b2
663.965332	6	18944.128906	294.050781	b
664.519972	6	0.000000	0.000000	b2
664.519972	6	18945.933594	295.738281	b
665.002717	6	0.000000	0.000000	b2
665.002717	6	18947.609375	299.523438	b
665.498929	6	0.000000	0.000000	b2
665.498929	6	18949.027344	300.875000	b
665.884995	6	0.000000	0.000000	b2
665.884995	6	18950.445312	302.382812	b
666.176849	6	0.000000	0.000000	b2
666.176849	6	18951.476562	303.277344	b
666.506869	6	0.000000	0.000000	b2
666.506869	6	18952.507812	304.269531	b
666.794837	6	0.000000	0.000000	b2
666.794837	6	18953.410156	305.253906	b
666.998530	6	0.000000	0.000000	b2
666.998530	6	18953.925781	305.894531	b
667.128938	6	0.000000	0.000000	b2
667.128938	6	18954.054688	305.906250	b
667.192547	6	0.000000	0.000000	b2
667.192547	6	18954.183594	306.140625	b
667.244022	6	0.000000	0.000000	b2
667.244022	6	18954.312500	306.199219	b
667.298428	6	0.000000	0.000000	b2
667.298428	6	18954.578125	306.390625	b
667.356121	6	0.000000	0.000000	b2
667.356121	6	18954.707031	306.570312	b
667.411060	6	0.000000	0.000000	b2
667.411060	6	18954.835938	306.734375	b
667.412774	6	0.000000	0.000000	b2
667.412836	6	18969.738281	306.878906	c
667.655099	6	0.000000	0.000000	c2
667.655100	6	18969.738281	321.691406	c
668.162517	6	0.000000	0.000000	c2
0.045022	7	18729.398438	31.199219	a
14.944145	7	0.000000	0.000000	a2
21.066060	7	18740.230469	65.308594	a
69.078212	7	0.000000	0.000000	a2
69.078754	7	18792.722656	160.664062	a
105.752067	7	0.000000	0.000000	a2
105.752590	7	18797.878906	165.863281	a
121.037779	7	0.000000	0.000000	a2
121.038263	7	18800.328125	168.332031	a
153.994852	7	0.000000	0.000000	a2
181.375343	7	18801.230469	169.242188	a
217.325330	7	0.000000	0.000000	a2
217.325820	7	18841.445312	209.453125	a
240.606280	7	0.000000	0.000000	a2
240.606779	7	18843.250000	211.246094	a
293.149072	7	0.000000	0.000000	a2
294.391245	7	18846.085938	213.976562	a
315.938453	7	0.000000	0.000000	a2
345.292680	7	18851.371094	219.382812	a
380.561041	7	0.000000	0.000000	a2
380.561521	7	18860.261719	228.195312	a
396.666814	7	0.000000	0.000000	a2
411.001422	7	18861.164062	229.097656	a
445.241583	7	0.000000	0.000000	a2
454.834110	7	18870.574219	238.546875	a
489.118275	7	0.000000	0.000000	a2
489.118762	7	18873.667969	241.589844	a
530.596096	7	0.000000	0.000000	a2
553.589044	7	18884.367188	252.363281	a
564.551297	7	0.000000	0.000000	a2
586.577710	7	18885.398438	253.371094	a
605.142877	7	0.000000	0.000000	a2
639.623939	7	18871.296875	254.218750	b
640.257747	7	0.000000	0.000000	b2
640.257747	7	18875.261719	260.128906	b
640.976098	7	0.000000	0.000000	b2
640.976098	7	18878.753906	263.738281	b
641.694666	7	0.000000	0.000000	b2
641.694666	7	18882.601562	269.476562	b
642.562444	7	0.000000	0.000000	b2
642.562444	7	18891.437500	278.195312	b
643.394012	7	0.000000	0.000000	b2
643.394012	7	18896.562500	283.527344	b
644.287469	7	0.000000	0.000000	b2
644.287469	7	18900.558594	287.460938	b
645.234657	7	0.000000	0.000000	b2
645.234657	7	18904.296875	293.175781	b
646.188784	7	0.000000	0.000000	b2
646.188785	7	18908.316406	297.183594	b
647.163390	7	0.000000	0.000000	b2
647.163390	7	18912.218750	301.210938	b
648.249422	7	0.000000	0.000000	b2
648.249422	7	18915.957031	304.824219	b
649.297629	7	0.000000	0.000000	b2
649.297629	7	18919.246094	310.253906	b
650.356081	7	0.000000	0.000000	b2
650.356081	7	18922.734375	313.617188	b
651.408451	7	0.000000	0.000000	b2
651.408451	7	18925.933594	316.816406	b
652.504360	7	0.000000	0.000000	b2
652.504360	7	18929.699219	320.582031	b
653.659302	7	0.000000	0.000000	b2
653.659302	7	18933.695312	326.589844	b
654.773323	7	0.000000	0.000000	b2
654.773323	7	18937.519531	330.531250	b
655.945450	7	0.000000	0.000000	b2
655.945450	7	18941.539062	334.417969	b
657.105010	7	0.000000	0.000000	b2
657.105010	7	18944.890625	337.597656	b
658.173470	7	0.000000	0.000000	b2
658.173470	7	18947.855469	342.679688	b
659.194091	7	0.000000	0.000000	b2
659.194091	7	18951.335938	346.277344	b
660.206800	7	0.000000	0.000000	b2
660.206800	7	18954.429688	349.390625	b
661.121476	7	0.000000	0.000000	b2
661.121476	7	18957.652344	352.472656	b
661.903532	7	0.000000	0.000000	b2
661.903532	7	18960.488281	357.437500	b
662.676793	7	0.000000	0.000000	b2
662.676793	7	18963.324219	360.121094	b
663.367495	7	0.000000	0.000000	b2
663.367495	7	18965.515625	362.402344	b
663.965290	7	0.000000	0.000000	b2
663.965290	7	18967.578125	364.378906	b
664.519933	7	0.000000	0.000000	b2
664.519933	7	18969.382812	366.156250	b
665.002681	7	0.000000	0.000000	b2
665.002681	7	18970.800781	367.621094	b
665.498886	7	0.000000	0.000000	b2
665.498886	7	18972.347656	369.343750	b
665.884954	7	0.000000	0.000000	b2
665.884954	7	18973.894531	372.683594	b
666.176808	7	0.000000	0.000000	b2
666.176808	7	18974.925781	373.875000	b
666.506822	7	0.000000	0.000000	b2
666.506822	7	18975.828125	374.652344	b
666.794798	7	0.000000	0.000000	b2
666.794798	7	18976.730469	375.593750	b
666.998489	7	0.000000	0.000000	b2
666.998489	7	18977.246094	376.242188	b
667.128895	7	0.000000	0.000000	b2
667.128895	7	18977.503906	376.511719	b
667.192506	7	0.000000	0.000000	b2
667.192506	7	18977.503906	376.546875	b
667.243980	7	0.000000	0.000000	b2
667.243980	7	18977.769531	376.562500	b
667.298388	7	0.000000	0.000000	b2
667.298388	7	18977.898438	376.757812	b
667.356081	7	0.000000	0.000000	b2
667.356081	7	18978.027344	376.933594	b
667.411017	7	0.000000	0.000000	b2
667.411017	7	18978.285156	377.105469	b
667.412733	7	0.000000	0.000000	b2
667.412802	7	18993.125000	377.269531	c
667.653043	7	0.000000	0.000000	c2
0.045143	8	18729.398438	29.234375	a
10.146141	8	0.000000	0.000000	a2
21.066175	8	18737.523438	54.445312	a
65.250856	8	0.000000	0.000000	a2
65.251408	8	18750.359375	94.070312	a
90.588264	8	0.000000	0.000000	a2
90.588784	8	18764.925781	130.949219	a
147.143559	8	0.000000	0.000000	a2
147.144052	8	18820.613281	186.648438	a
165.638841	8	0.000000	0.000000	a2
181.375446	8	18834.531250	200.531250	a
220.417448	8	0.000000	0.000000	a2
220.417950	8	18873.332031	239.257812	a
249.492392	8	0.000000	0.000000	a2
249.492907	8	18875.910156	241.957031	a
287.785686	8	0.000000	0.000000	a2
294.391365	8	18877.972656	243.996094	a
337.754478	8	0.000000	0.000000	a2
345.292795	8	18895.761719	261.726562	a
383.309881	8	0.000000	0.000000	a2
383.310385	8	18899.757812	265.785156	a
416.514207	8	0.000000	0.000000	a2
416.514717	8	18902.335938	268.390625	a
444.203918	8	0.000000	0.000000	a2
454.834226	8	18916.773438	282.734375	a
489.173410	8	0.000000	0.000000	a2
489.173923	8	18926.441406	292.480469	a
541.304093	8	0.000000	0.000000	a2
553.589158	8	18942.425781	308.363281	a
566.303971	8	0.000000	0.000000	a2
586.577825	8	18944.230469	310.167969	a
638.809372	8	0.000000	0.000000	a2
639.624191	8	18933.605469	314.574219	b
640.257859	8	0.000000	0.000000	b2
640.257859	8	18937.441406	320.394531	b
640.976211	8	0.000000	0.000000	b2
640.976212	8	18940.808594	323.589844	b
641.694778	8	0.000000	0.000000	b2
641.694778	8	18944.402344	329.367188	b
642.562559	8	0.000000	0.000000	b2
642.562559	8	18953.351562	338.179688	b
643.394126	8	0.000000	0.000000	b2
643.394126	8	18958.476562	343.492188	b
644.287582	8	0.000000	0.000000	b2
644.287582	8	18962.601562	347.648438	b
645.234770	8	0.000000	0.000000	b2
645.234770	8	18966.339844	353.250000	b
646.188897	8	0.000000	0.000000	b2
646.188897	8	18970.179688	357.226562	b
647.163503	8	0.000000	0.000000	b2
647.163503	8	18973.925781	360.835938	b
648.249538	8	0.000000	0.000000	b2
648.249538	8	18977.535156	366.578125	b
649.297737	8	0.000000	0.000000	b2
649.297737	8	18980.933594	369.738281	b
650.356191	8	0.000000	0.000000	b2
650.356191	8	18984.542969	373.542969	b
651.408564	8	0.000000	0.000000	b2
651.408565	8	18987.832031	376.894531	b
652.504474	8	0.000000	0.000000	b2
652.504474	8	18991.500000	380.480469	b
653.659416	8	0.000000	0.000000	b2
653.659416	8	18995.496094	386.367188	b
654.773435	8	0.000000	0.000000	b2
654.773435	8	18999.503906	390.371094	b
655.945566	8	0.000000	0.000000	b2
655.945566	8	19003.234375	394.148438	b
657.105123	8	0.000000	0.000000	b2
657.105123	8	19006.613281	399.652344	b
658.173583	8	0.000000	0.000000	b2
658.173584	8	19009.707031	402.800781	b
659.194204	8	0.000000	0.000000	b2
659.194204	8	19013.058594	405.898438	b
660.206913	8	0.000000	0.000000	b2
660.206914	8	19016.281250	409.160156	b
661.121590	8	0.000000	0.000000	b2
661.121590	8	19019.246094	412.160156	b
661.903643	8	0.000000	0.000000	b2
661.903644	8	19022.082031	416.929688	b
662.676907	8	0.000000	0.000000	b2
662.676907	8	19024.789062	419.671875	b
663.367607	8	0.000000	0.000000	b2
663.367607	8	19026.722656	421.621094	b
663.965405	8	0.000000	0.000000	b2
663.965405	8	19028.527344	423.554688	b
664.520044	8	0.000000	0.000000	b2
664.520044	8	19030.074219	424.917969	b
665.002790	8	0.000000	0.000000	b2
665.002790	8	19031.492188	426.449219	b
665.499001	8	0.000000	0.000000	b2
665.499001	8	19032.910156	427.816406	b
665.885069	8	0.000000	0.000000	b2
665.885069	8	19034.199219	430.988281	b
666.176923	8	0.000000	0.000000	b2
666.176923	8	19035.230469	432.003906	b
666.506937	8	0.000000	0.000000	b2
666.506937	8	19036.097656	433.007812	b
666.794911	8	0.000000	0.000000	b2
666.794911	8	19037.000000	433.941406	b
666.998602	8	0.000000	0.000000	b2
666.998602	8	19037.515625	434.531250	b
667.129011	8	0.000000	0.000000	b2
667.129011	8	19037.773438	434.796875	b
667.192619	8	0.000000	0.000000	b2
667.192619	8	19037.773438	434.863281	b
667.244095	8	0.000000	0.000000	b2
667.244096	8	19038.042969	434.886719	b
667.298501	8	0.000000	0.000000	b2
667.298501	8	19038.171875	435.085938	b
667.356193	8	0.000000	0.000000	b2
667.356193	8	19038.429688	435.261719	b
667.411132	8	0.000000	0.000000	b2
667.411132	8	19038.558594	435.437500	b
667.412846	8	0.000000	0.000000	b2
667.412927	8	19053.414062	435.605469	c
667.653377	8	0.000000	0.000000	c2
667.653379	8	19053.414062	450.417969	c
668.165452	8	0.000000	0.000000	c2
668.165454	8	19097.925781	490.976562	c
668.309863	8	0.000000	0.000000	c2
668.310203	8	19117.921875	504.753906	c
668.527691	8	0.000000	0.000000	c2
0.045108	9	18729.398438	31.195312	a
4.317935	9	0.000000	0.000000	a2
21.066140	9	18733.398438	41.812500	a
63.947567	9	0.000000	0.000000	a2
63.948135	9	18756.281250	114.140625	a
76.666187	9	0.000000	0.000000	a2
89.356244	9	18758.730469	120.667969	a
127.712318	9	0.000000	0.000000	a2
127.712822	9	18816.093750	183.988281	a
154.383357	9	0.000000	0.000000	a2
181.375414	9	18826.277344	194.226562	a
218.373222	9	0.000000	0.000000	a2
218.373724	9	18860.050781	227.949219	a
233.059536	9	0.000000	0.000000	a2
239.734540	9	18860.695312	228.640625	a
300.641773	9	0.000000	0.000000	a2
300.642304	9	18864.433594	232.425781	a
333.946986	9	0.000000	0.000000	a2
345.292759	9	18884.414062	252.296875	a
373.335595	9	0.000000	0.000000	a2
373.336106	9	18886.734375	254.625000	a
404.655442	9	0.000000	0.000000	a2
411.001502	9	18888.281250	256.253906	a
458.395990	9	0.000000	0.000000	a2
458.396505	9	18923.472656	291.398438	a
507.649042	9	0.000000	0.000000	a2
507.649553	9	18943.582031	311.523438	a
556.734128	9	0.000000	0.000000	a2
556.734622	9	18981.609375	349.554688	a
581.570539	9	0.000000	0.000000	a2
586.577789	9	18985.218750	353.210938	a
605.314664	9	0.000000	0.000000	a2
639.623983	9	18971.019531	353.937500	b
640.257825	9	0.000000	0.000000	b2
640.257825	9	18974.855469	359.839844	b
640.976173	9	0.000000	0.000000	b2
640.976173	9	18978.035156	362.933594	b
641.694742	9	0.000000	0.000000	b2
641.694742	9	18981.589844	368.437500	b
642.562525	9	0.000000	0.000000	b2
642.562525	9	18990.738281	377.609375	b
643.394089	9	0.000000	0.000000	b2
643.394089	9	18995.992188	382.828125	b
644.287549	9	0.000000	0.000000	b2
644.287549	9	18999.988281	388.843750	b
645.234734	9	0.000000	0.000000	b2
645.234734	9	19003.468750	392.316406	b
646.188859	9	0.000000	0.000000	b2
646.188859	9	19007.234375	396.292969	b
647.163467	9	0.000000	0.000000	b2
647.163467	9	19011.015625	400.074219	b
648.249500	9	0.000000	0.000000	b2
648.249500	9	19014.683594	405.609375	b
649.297701	9	0.000000	0.000000	b2
649.297701	9	19017.937500	408.804688	b
650.356155	9	0.000000	0.000000	b2
650.356155	9	19021.515625	412.507812	b
651.408530	9	0.000000	0.000000	b2
651.408530	9	19024.734375	415.601562	b
652.504437	9	0.000000	0.000000	b2
652.504437	9	19028.644531	421.378906	b
653.659379	9	0.000000	0.000000	b2
653.659379	9	19032.382812	425.203125	b
654.773399	9	0.000000	0.000000	b2
654.773399	9	19036.386719	429.253906	b
655.945528	9	0.000000	0.000000	b2
655.945528	9	19040.210938	433.207031	b
657.105087	9	0.000000	0.000000	b2
657.105088	9	19043.562500	438.332031	b
658.173546	9	0.000000	0.000000	b2
658.173547	9	19046.656250	441.671875	b
659.194168	9	0.000000	0.000000	b2
659.194168	9	19050.007812	444.796875	b
660.206877	9	0.000000	0.000000	b2
660.206877	9	19053.230469	448.089844	b
661.121553	9	0.000000	0.000000	b2
661.121553	9	19056.195312	453.273438	b
661.903609	9	0.000000	0.000000	b2
661.903609	9	19059.031250	455.847656	b
662.676872	9	0.000000	0.000000	b2
662.676872	9	19061.609375	458.375000	b
663.367571	9	0.000000	0.000000	b2
663.367571	9	19063.671875	460.660156	b
663.965369	9	0.000000	0.000000	b2
663.965369	9	19065.476562	462.285156	b
664.520009	9	0.000000	0.000000	b2
664.520009	9	19067.152344	464.062500	b
665.002752	9	0.000000	0.000000	b2
665.002752	9	19068.441406	465.386719	b
665.498964	9	0.000000	0.000000	b2
665.498964	9	19069.988281	468.785156	b
665.885032	9	0.000000	0.000000	b2
665.885032	9	19071.148438	469.996094	b
666.176886	9	0.000000	0.000000	b2
666.176886	9	19072.050781	470.949219	b
666.506899	9	0.000000	0.000000	b2
666.506899	9	19072.824219	471.796875	b
666.794873	9	0.000000	0.000000	b2
666.794873	9	19073.726562	472.636719	b
666.998567	9	0.000000	0.000000	b2
666.998567	9	19074.113281	472.953125	b
667.128974	9	0.000000	0.000000	b2
667.128974	9	19074.242188	473.109375	b
667.192583	9	0.000000	0.000000	b2
667.192584	9	19074.371094	473.292969	b
667.244060	9	0.000000	0.000000	b2
667.244060	9	19074.500000	473.339844	b
667.298465	9	0.000000	0.000000	b2
667.298465	9	19074.757812	473.527344	b
667.356157	9	0.000000	0.000000	b2
667.356157	9	19074.886719	473.710938	b
667.411096	9	0.000000	0.000000	b2
667.411096	9	19074.886719	473.875000	b
667.412809	9	0.000000	0.000000	b2
667.412886	9	19089.847656	473.972656	c
667.654837	9	0.000000	0.000000	c2
0.045150	10	18729.398438	31.203125	a
4.339275	10	0.000000	0.000000	a2
21.066166	10	18733.527344	43.847656	a
56.745471	10	0.000000	0.000000	a2
56.746028	10	18747.062500	86.632812	a
95.011965	10	0.000000	0.000000	a2
95.012506	10	18758.535156	122.535156	a
113.446899	10	0.000000	0.000000	a2
113.447409	10	18769.621094	137.539062	a
175.388690	10	0.000000	0.000000	a2
181.375434	10	18804.683594	172.585938	a
210.457192	10	0.000000	0.000000	a2
210.457696	10	18835.105469	203.070312	a
232.823210	10	0.000000	0.000000	a2
239.734567	10	18835.750000	203.718750	a
285.100544	10	0.000000	0.000000	a2
294.391359	10	18838.328125	206.234375	a
332.507619	10	0.000000	0.000000	a2
345.292788	10	18857.535156	225.542969	a
372.570398	10	0.000000	0.000000	a2
372.570907	10	18860.242188	228.175781	a
419.342888	10	0.000000	0.000000	a2
419.343403	10	18863.722656	231.722656	a
457.146584	10	0.000000	0.000000	a2
457.147090	10	18901.105469	269.109375	a
506.825123	10	0.000000	0.000000	a2
506.825648	10	18931.140625	299.148438	a
547.935463	10	0.000000	0.000000	a2
553.589150	10	18963.492188	331.421875	a
596.927841	10	0.000000	0.000000	a2
596.928339	10	18970.710938	338.660156	a
613.071995	10	0.000000	0.000000	a2
639.624011	10	18957.144531	340.062500	b
640.257853	10	0.000000	0.000000	b2
640.257854	10	18960.980469	345.910156	b
640.976199	10	0.000000	0.000000	b2
640.976199	10	18964.171875	349.187500	b
641.694771	10	0.000000	0.000000	b2
641.694771	10	18967.707031	354.710938	b
642.562549	10	0.000000	0.000000	b2
642.562549	10	18976.855469	363.722656	b
643.394117	10	0.000000	0.000000	b2
643.394117	10	18981.851562	368.683594	b
644.287574	10	0.000000	0.000000	b2
644.287574	10	18985.976562	374.750000	b
645.234759	10	0.000000	0.000000	b2
645.234759	10	18989.714844	378.566406	b
646.188885	10	0.000000	0.000000	b2
646.188885	10	18993.773438	382.636719	b
647.163497	10	0.000000	0.000000	b2
647.163497	10	18997.640625	386.421875	b
648.249526	10	0.000000	0.000000	b2
648.249527	10	19001.257812	392.246094	b
649.297731	10	0.000000	0.000000	b2
649.297731	10	19004.640625	395.390625	b
650.356183	10	0.000000	0.000000	b2
650.356183	10	19008.203125	398.949219	b
651.408557	10	0.000000	0.000000	b2
651.408557	10	19011.253906	402.261719	b
652.504465	10	0.000000	0.000000	b2
652.504465	10	19014.996094	407.871094	b
653.659407	10	0.000000	0.000000	b2
653.659407	10	19018.921875	411.921875	b
654.773426	10	0.000000	0.000000	b2
654.773426	10	19022.937500	415.816406	b
655.945556	10	0.000000	0.000000	b2
655.945556	10	19026.781250	419.527344	b
657.105115	10	0.000000	0.000000	b2
657.105115	10	19030.085938	425.089844	b
658.173575	10	0.000000	0.000000	b2
658.173575	10	19033.308594	428.203125	b
659.194196	10	0.000000	0.000000	b2
659.194196	10	19036.660156	431.386719	b
660.206903	10	0.000000	0.000000	b2
660.206904	10	19039.753906	434.703125	b
661.121581	10	0.000000	0.000000	b2
661.121581	10	19042.847656	439.808594	b
661.903636	10	0.000000	0.000000	b2
661.903636	10	19045.554688	442.414062	b
662.676897	10	0.000000	0.000000	b2
662.676897	10	19048.261719	445.175781	b
663.367598	10	0.000000	0.000000	b2
663.367598	10	19050.324219	447.042969	b
663.965394	10	0.000000	0.000000	b2
663.965394	10	19052.000000	448.828125	b
664.520036	10	0.000000	0.000000	b2
664.520036	10	19053.675781	450.585938	b
665.002780	10	0.000000	0.000000	b2
665.002780	10	19054.964844	451.914062	b
665.498993	10	0.000000	0.000000	b2
665.498993	10	19056.382812	455.222656	b
665.885060	10	0.000000	0.000000	b2
665.885060	10	19057.542969	456.457031	b
666.176913	10	0.000000	0.000000	b2
666.176913	10	19058.316406	457.300781	b
666.506929	10	0.000000	0.000000	b2
666.506929	10	19059.097656	458.082031	b
666.794902	10	0.000000	0.000000	b2
666.794902	10	19059.871094	458.921875	b
666.998593	10	0.000000	0.000000	b2
666.998593	10	19060.386719	459.148438	b
667.129002	10	0.000000	0.000000	b2
667.129002	10	19060.515625	459.386719	b
667.192611	10	0.000000	0.000000	b2
667.192611	10	19060.644531	459.582031	b
667.244087	10	0.000000	0.000000	b2
667.244087	10	19060.773438	459.644531	b
667.298493	10	0.000000	0.000000	b2
667.298493	10	19061.046875	459.835938	b
667.356185	10	0.000000	0.000000	b2
667.356185	10	19061.175781	460.015625	b
667.411124	10	0.000000	0.000000	b2
667.411124	10	19061.304688	460.183594	b
667.412838	10	0.000000	0.000000	b2
667.412935	10	19076.191406	460.335938	c
667.654339	10	0.000000	0.000000	c2
667.654340	10	19076.191406	475.109375	c
668.162268	10	0.000000	0.000000	c2
0.045049	11	18729.398438	31.191406	a
21.300349	11	0.000000	0.000000	a2
21.300902	11	18743.968750	75.332031	a
65.308674	11	0.000000	0.000000	a2
65.309215	11	18756.878906	116.781250	a
89.726951	11	0.000000	0.000000	a2
89.727466	11	18763.839844	131.804688	a
114.005759	11	0.000000	0.000000	a2
114.006273	11	18780.210938	148.136719	a
176.233742	11	0.000000	0.000000	a2
181.375331	11	18822.105469	190.031250	a
194.579821	11	0.000000	0.000000	a2
194.580330	11	18829.710938	197.683594	a
240.310374	11	0.000000	0.000000	a2
240.310871	11	18831.386719	199.390625	a
285.247598	11	0.000000	0.000000	a2
294.391249	11	18832.800781	200.757812	a
347.413036	11	0.000000	0.000000	a2
347.413546	11	18870.183594	238.062500	a
380.523706	11	0.000000	0.000000	a2
380.524210	11	18874.566406	242.476562	a
396.638883	11	0.000000	0.000000	a2
411.001426	11	18875.339844	243.289062	a
443.132731	11	0.000000	0.000000	a2
454.834114	11	18887.714844	255.625000	a
505.698183	11	0.000000	0.000000	a2
505.698699	11	18907.050781	274.949219	a
555.985218	11	0.000000	0.000000	a2
555.985708	11	18936.183594	304.156250	a
572.542076	11	0.000000	0.000000	a2
586.577715	11	18938.117188	306.089844	a
636.945138	11	0.000000	0.000000	a2
639.623908	11	18927.488281	310.402344	b
640.257747	11	0.000000	0.000000	b2
640.257748	11	18931.324219	316.183594	b
640.976095	11	0.000000	0.000000	b2
640.976095	11	18934.679688	319.542969	b
641.694669	11	0.000000	0.000000	b2
641.694669	11	18938.015625	324.863281	b
642.562445	11	0.000000	0.000000	b2
642.562445	11	18947.054688	333.792969	b
643.394014	11	0.000000	0.000000	b2
643.394014	11	18952.308594	339.132812	b
644.287469	11	0.000000	0.000000	b2
644.287469	11	18956.175781	343.136719	b
645.234656	11	0.000000	0.000000	b2
645.234656	11	18959.914062	348.761719	b
646.188786	11	0.000000	0.000000	b2
646.188786	11	18963.734375	352.718750	b
647.163392	11	0.000000	0.000000	b2
647.163392	11	18967.535156	356.386719	b
648.249423	11	0.000000	0.000000	b2
648.249423	11	18971.207031	359.933594	b
649.297628	11	0.000000	0.000000	b2
649.297628	11	18974.406250	365.273438	b
650.356079	11	0.000000	0.000000	b2
650.356079	11	18978.144531	369.066406	b
651.408452	11	0.000000	0.000000	b2
651.408452	11	18981.320312	372.191406	b
652.504362	11	0.000000	0.000000	b2
652.504362	11	18985.066406	375.937500	b
653.659304	11	0.000000	0.000000	b2
653.659304	11	18988.937500	381.925781	b
654.773322	11	0.000000	0.000000	b2
654.773322	11	18992.925781	385.796875	b
655.945451	11	0.000000	0.000000	b2
655.945451	11	18996.679688	389.546875	b
657.105011	11	0.000000	0.000000	b2
657.105011	11	19000.160156	395.085938	b
658.173471	11	0.000000	0.000000	b2
658.173471	11	19003.382812	398.246094	b
659.194092	11	0.000000	0.000000	b2
659.194092	11	19006.734375	401.425781	b
660.206799	11	0.000000	0.000000	b2
660.206800	11	19009.957031	404.769531	b
661.121477	11	0.000000	0.000000	b2
661.121477	11	19013.050781	407.960938	b
661.903531	11	0.000000	0.000000	b2
661.903531	11	19015.757812	412.617188	b
662.676793	11	0.000000	0.000000	b2
662.676793	11	19018.335938	415.292969	b
663.367494	11	0.000000	0.000000	b2
663.367494	11	19020.398438	417.378906	b
663.965290	11	0.000000	0.000000	b2
663.965290	11	19022.332031	419.246094	b
664.519933	11	0.000000	0.000000	b2
664.519933	11	19023.878906	420.882812	b
665.002674	11	0.000000	0.000000	b2
665.002675	11	19025.296875	422.187500	b
665.498886	11	0.000000	0.000000	b2
665.498886	11	19026.714844	423.636719	b
665.884955	11	0.000000	0.000000	b2
665.884955	11	19028.132812	427.046875	b
666.176809	11	0.000000	0.000000	b2
666.176809	11	19029.164062	427.906250	b
666.506823	11	0.000000	0.000000	b2
666.506823	11	19030.066406	428.910156	b
666.794797	11	0.000000	0.000000	b2
666.794797	11	19030.968750	429.882812	b
666.998490	11	0.000000	0.000000	b2
666.998490	11	19031.484375	430.519531	b
667.128897	11	0.000000	0.000000	b2
667.128897	11	19031.742188	430.792969	b
667.192506	11	0.000000	0.000000	b2
667.192506	11	19031.871094	430.800781	b
667.243983	11	0.000000	0.000000	b2
667.243983	11	19032.000000	430.878906	b
667.298389	11	0.000000	0.000000	b2
667.298389	11	19032.277344	431.058594	b
667.356081	11	0.000000	0.000000	b2
667.356081	11	19032.406250	431.242188	b
667.411018	11	0.000000	0.000000	b2
667.411018	11	19032.535156	431.417969	b
667.412734	11	0.000000	0.000000	b2
667.412823	11	19047.429688	431.574219	c
667.650775	11	0.000000	0.000000	c2
0.045030	12	18729.398438	29.226562	a
4.173950	12	0.000000	0.000000	a2
21.066063	12	18733.269531	39.656250	a
68.554019	12	0.000000	0.000000	a2
68.554562	12	18797.617188	163.648438	a
107.114885	12	0.000000	0.000000	a2
107.115403	12	18807.542969	173.453125	a
137.002052	12	0.000000	0.000000	a2
137.002547	12	18856.785156	222.750000	a
179.640258	12	0.000000	0.000000	a2
181.375326	12	18895.457031	261.464844	a
194.751278	12	0.000000	0.000000	a2
194.751788	12	18896.746094	262.707031	a
264.624804	12	0.000000	0.000000	a2
264.625295	12	18901.386719	267.386719	a
301.824464	12	0.000000	0.000000	a2
301.824980	12	18903.964844	269.925781	a
333.295794	12	0.000000	0.000000	a2
345.292682	12	18923.171875	289.160156	a
389.343215	12	0.000000	0.000000	a2
389.343697	12	18926.652344	292.609375	a
422.691207	12	0.000000	0.000000	a2
422.691705	12	18954.367188	320.378906	a
466.333606	12	0.000000	0.000000	a2
466.334100	12	18983.886719	349.824219	a
499.949560	12	0.000000	0.000000	a2
499.950070	12	19003.738281	369.742188	a
555.881124	12	0.000000	0.000000	a2
555.881635	12	19009.539062	375.519531	a
589.181320	12	0.000000	0.000000	a2
589.181813	12	19012.375000	378.386719	a
637.676262	12	0.000000	0.000000	a2
639.623905	12	19004.308594	385.253906	b
640.257744	12	0.000000	0.000000	b2
640.257744	12	19008.015625	390.976562	b
640.976095	12	0.000000	0.000000	b2
640.976095	12	19011.218750	396.203125	b
641.694662	12	0.000000	0.000000	b2
641.694662	12	19014.585938	399.535156	b
642.562442	12	0.000000	0.000000	b2
642.562442	12	19023.617188	408.550781	b
643.394010	12	0.000000	0.000000	b2
643.394010	12	19028.871094	413.734375	b
644.287466	12	0.000000	0.000000	b2
644.287466	12	19032.738281	419.703125	b
645.234652	12	0.000000	0.000000	b2
645.234652	12	19036.605469	423.421875	b
646.188780	12	0.000000	0.000000	b2
646.188780	12	19040.414062	427.437500	b
647.163387	12	0.000000	0.000000	b2
647.163387	12	19044.160156	431.050781	b
648.249422	12	0.000000	0.000000	b2
648.249422	12	19047.640625	436.582031	b
649.297623	12	0.000000	0.000000	b2
649.297623	12	19050.890625	439.800781	b
650.356075	12	0.000000	0.000000	b2
650.356075	12	19054.500000	443.277344	b
651.408449	12	0.000000	0.000000	b2
651.408449	12	19057.554688	446.593750	b
652.504358	12	0.000000	0.000000	b2
652.504358	12	19061.210938	452.242188	b
653.659301	12	0.000000	0.000000	b2
653.659301	12	19065.078125	456.148438	b
654.773319	12	0.000000	0.000000	b2
654.773319	12	19068.992188	460.027344	b
655.945450	12	0.000000	0.000000	b2
655.945450	12	19072.789062	463.695312	b
657.105008	12	0.000000	0.000000	b2
657.105008	12	19076.269531	469.226562	b
658.173467	12	0.000000	0.000000	b2
658.173468	12	19079.492188	472.359375	b
659.194091	12	0.000000	0.000000	b2
659.194091	12	19082.714844	475.503906	b
660.206796	12	0.000000	0.000000	b2
660.206797	12	19086.066406	479.007812	b
661.121472	12	0.000000	0.000000	b2
661.121472	12	19089.031250	483.882812	b
661.903528	12	0.000000	0.000000	b2
661.903529	12	19091.738281	486.675781	b
662.676790	12	0.000000	0.000000	b2
662.676790	12	19094.445312	489.347656	b
663.367491	12	0.000000	0.000000	b2
663.367491	12	19096.636719	491.578125	b
663.965287	12	0.000000	0.000000	b2
663.965287	12	19098.441406	493.437500	b
664.519929	12	0.000000	0.000000	b2
664.519929	12	19099.988281	494.808594	b
665.002675	12	0.000000	0.000000	b2
665.002675	12	19101.535156	496.554688	b
665.498883	12	0.000000	0.000000	b2
665.498883	12	19102.824219	499.835938	b
665.884951	12	0.000000	0.000000	b2
665.884951	12	19104.113281	501.144531	b
666.176807	12	0.000000	0.000000	b2
666.176807	12	19104.886719	501.933594	b
666.506820	12	0.000000	0.000000	b2
666.506820	12	19105.789062	502.750000	b
666.794794	12	0.000000	0.000000	b2
666.794794	12	19106.562500	503.593750	b
666.998486	12	0.000000	0.000000	b2
666.998486	12	19106.949219	503.886719	b
667.128894	12	0.000000	0.000000	b2
667.128894	12	19107.207031	504.000000	b
667.192504	12	0.000000	0.000000	b2
667.192504	12	19107.207031	504.218750	b
667.243980	12	0.000000	0.000000	b2
667.243980	12	19107.207031	504.218750	b
667.298386	12	0.000000	0.000000	b2
667.298386	12	19107.207031	504.218750	b
667.356079	12	0.000000	0.000000	b2
667.356079	12	19107.207031	504.218750	b
667.411015	12	0.000000	0.000000	b2
667.411015	12	19107.207031	504.218750	b
667.412731	12	0.000000	0.000000	b2
667.412800	12	19122.082031	504.230469	c
667.653543	12	0.000000	0.000000	c2
667.653544	12	19122.082031	519.039062	c
668.161954	12	0.000000	0.000000	c2
668.161956	12	19166.546875	559.621094	c
668.311253	12	0.000000	0.000000	c2
0.045036	13	18729.398438	29.203125	a
4.326602	13	0.000000	0.000000	a2
21.066071	13	18733.269531	39.691406	a
46.859959	13	0.000000	0.000000	a2
46.909521	13	18766.722656	132.660156	a
105.866690	13	0.000000	0.000000	a2
105.867224	13	18783.222656	149.214844	a
121.183716	13	0.000000	0.000000	a2
121.184217	13	18791.988281	157.945312	a
185.495567	13	0.000000	0.000000	a2
185.496089	13	18866.109375	232.125000	a
225.925684	13	0.000000	0.000000	a2
225.926175	13	18871.136719	237.050781	a
248.707986	13	0.000000	0.000000	a2
248.708495	13	18873.457031	239.386719	a
278.159330	13	0.000000	0.000000	a2
294.391261	13	18874.230469	240.253906	a
350.228726	13	0.000000	0.000000	a2
350.229217	13	18912.902344	278.890625	a
366.081874	13	0.000000	0.000000	a2
366.082388	13	18914.707031	280.703125	a
405.389404	13	0.000000	0.000000	a2
411.001431	13	18919.218750	285.136719	a
465.677375	13	0.000000	0.000000	a2
465.677884	13	18955.054688	321.070312	a
499.862148	13	0.000000	0.000000	a2
499.862656	13	18971.941406	337.925781	a
555.903946	13	0.000000	0.000000	a2
555.904443	13	18976.710938	342.691406	a
573.024709	13	0.000000	0.000000	a2
586.577720	13	18978.128906	344.121094	a
630.452310	13	0.000000	0.000000	a2
639.623910	13	18967.781250	348.718750	b
640.257750	13	0.000000	0.000000	b2
640.257750	13	18971.746094	354.523438	b
640.976098	13	0.000000	0.000000	b2
640.976098	13	18974.843750	357.781250	b
641.694668	13	0.000000	0.000000	b2
641.694668	13	18978.371094	363.171875	b
642.562450	13	0.000000	0.000000	b2
642.562450	13	18987.292969	372.074219	b
643.394016	13	0.000000	0.000000	b2
643.394016	13	18992.417969	377.394531	b
644.287472	13	0.000000	0.000000	b2
644.287472	13	18996.414062	383.277344	b
645.234658	13	0.000000	0.000000	b2
645.234658	13	19000.023438	386.960938	b
646.188789	13	0.000000	0.000000	b2
646.188789	13	19003.710938	390.527344	b
647.163394	13	0.000000	0.000000	b2
647.163394	13	19007.417969	394.242188	b
648.249428	13	0.000000	0.000000	b2
648.249428	13	19011.175781	400.050781	b
649.297629	13	0.000000	0.000000	b2
649.297629	13	19014.394531	403.277344	b
650.356081	13	0.000000	0.000000	b2
650.356081	13	19017.996094	407.003906	b
651.408456	13	0.000000	0.000000	b2
651.408456	13	19021.253906	410.136719	b
652.504364	13	0.000000	0.000000	b2
652.504364	13	19025.000000	415.878906	b
653.659306	13	0.000000	0.000000	b2
653.659306	13	19028.835938	419.832031	b
654.773326	13	0.000000	0.000000	b2
654.773326	13	19032.859375	423.742188	b
655.945455	13	0.000000	0.000000	b2
655.945455	13	19036.835938	427.730469	b
657.105014	13	0.000000	0.000000	b2
657.105014	13	19040.316406	433.191406	b
658.173474	13	0.000000	0.000000	b2
658.173474	13	19043.410156	436.445312	b
659.194095	13	0.000000	0.000000	b2
659.194095	13	19046.890625	439.843750	b
660.206803	13	0.000000	0.000000	b2
660.206803	13	19050.113281	442.960938	b
661.121480	13	0.000000	0.000000	b2
661.121480	13	19053.078125	448.125000	b
661.903534	13	0.000000	0.000000	b2
661.903534	13	19055.914062	450.722656	b
662.676797	13	0.000000	0.000000	b2
662.676797	13	19058.621094	453.476562	b
663.367497	13	0.000000	0.000000	b2
663.367497	13	19060.554688	455.394531	b
663.965293	13	0.000000	0.000000	b2
663.965293	13	19062.359375	457.367188	b
664.519935	13	0.000000	0.000000	b2
664.519935	13	19064.035156	458.968750	b
665.002680	13	0.000000	0.000000	b2
665.002680	13	19065.324219	460.339844	b
665.498890	13	0.000000	0.000000	b2
665.498890	13	19066.742188	463.640625	b
665.884957	13	0.000000	0.000000	b2
665.884957	13	19067.902344	464.789062	b
666.176813	13	0.000000	0.000000	b2
666.176813	13	19068.804688	465.750000	b
666.506826	13	0.000000	0.000000	b2
666.506826	13	19069.707031	466.613281	b
666.794801	13	0.000000	0.000000	b2
666.794801	13	19070.351562	467.191406	b
666.998493	13	0.000000	0.000000	b2
666.998493	13	19070.738281	467.667969	b
667.128900	13	0.000000	0.000000	b2
667.128900	13	19070.867188	467.773438	b
667.192512	13	0.000000	0.000000	b2
667.192512	13	19070.996094	467.925781	b
667.243986	13	0.000000	0.000000	b2
667.243986	13	19071.125000	467.980469	b
667.298392	13	0.000000	0.000000	b2
667.298392	13	19071.253906	468.183594	b
667.356084	13	0.000000	0.000000	b2
667.356084	13	19071.539062	468.363281	b
667.411021	13	0.000000	0.000000	b2
667.411021	13	19071.539062	468.531250	b
667.412737	13	0.000000	0.000000	b2
667.412817	13	19086.433594	468.625000	c
667.653998	13	0.000000	0.000000	c2
0.044557	14	18729.398438	33.207031	a
21.615350	14	0.000000	0.000000	a2
21.615904	14	18749.125000	69.015625	a
54.222453	14	0.000000	0.000000	a2
54.223010	14	18787.925781	111.816406	a
84.706557	14	0.000000	0.000000	a2
89.355673	14	18792.179688	116.503906	a
130.488808	14	0.000000	0.000000	a2
130.489316	14	18820.281250	147.574219	a
177.554045	14	0.000000	0.000000	a2
181.374856	14	18845.160156	174.957031	a
217.830841	14	0.000000	0.000000	a2
217.831341	14	18849.285156	179.527344	a
248.603530	14	0.000000	0.000000	a2
248.604029	14	18851.734375	182.230469	a
278.037372	14	0.000000	0.000000	a2
294.390787	14	18852.507812	183.093750	a
348.832171	14	0.000000	0.000000	a2
348.832673	14	18886.796875	220.929688	a
365.688770	14	0.000000	0.000000	a2
365.689271	14	18888.730469	223.007812	a
423.073389	14	0.000000	0.000000	a2
423.073890	14	18935.265625	274.445312	a
466.966823	14	0.000000	0.000000	a2
466.967311	14	18970.199219	313.042969	a
482.156425	14	0.000000	0.000000	a2
482.156957	14	18974.324219	317.503906	a
522.722972	14	0.000000	0.000000	a2
553.588573	14	18974.839844	318.070312	a
572.891545	14	0.000000	0.000000	a2
586.577239	14	18976.257812	319.664062	a
605.384356	14	0.000000	0.000000	a2
639.623435	14	18962.574219	321.093750	b
640.257273	14	0.000000	0.000000	b2
640.257273	14	18966.410156	327.316406	b
640.975618	14	0.000000	0.000000	b2
640.975618	14	18969.679688	331.132812	b
641.694187	14	0.000000	0.000000	b2
641.694187	14	18973.242188	336.714844	b
642.561969	14	0.000000	0.000000	b2
642.561969	14	18981.039062	344.550781	b
643.393535	14	0.000000	0.000000	b2
643.393535	14	18986.671875	349.898438	b
644.286992	14	0.000000	0.000000	b2
644.286992	14	18991.523438	356.949219	b
645.234177	14	0.000000	0.000000	b2
645.234177	14	18995.132812	360.539062	b
646.188308	14	0.000000	0.000000	b2
646.188308	14	18999.160156	364.500000	b
647.162913	14	0.000000	0.000000	b2
647.162913	14	19003.019531	368.496094	b
648.248945	14	0.000000	0.000000	b2
648.248945	14	19006.640625	373.867188	b
649.297150	14	0.000000	0.000000	b2
649.297150	14	19009.816406	377.199219	b
650.355602	14	0.000000	0.000000	b2
650.355602	14	19013.445312	380.687500	b
651.407975	14	0.000000	0.000000	b2
651.407976	14	19016.652344	384.011719	b
652.503883	14	0.000000	0.000000	b2
652.503883	14	19020.390625	389.769531	b
653.658825	14	0.000000	0.000000	b2
653.658825	14	19024.277344	393.773438	b
654.772845	14	0.000000	0.000000	b2
654.772845	14	19028.273438	397.621094	b
655.944975	14	0.000000	0.000000	b2
655.944975	14	19032.156250	401.582031	b
657.104533	14	0.000000	0.000000	b2
657.104533	14	19035.507812	406.949219	b
658.172993	14	0.000000	0.000000	b2
658.172993	14	19038.472656	410.019531	b
659.193614	14	0.000000	0.000000	b2
659.193614	14	19041.777344	413.085938	b
660.206322	14	0.000000	0.000000	b2
660.206322	14	19045.128906	416.589844	b
661.120999	14	0.000000	0.000000	b2
661.120999	14	19048.093750	421.398438	b
661.903055	14	0.000000	0.000000	b2
661.903055	14	19050.929688	424.453125	b
662.676315	14	0.000000	0.000000	b2
662.676315	14	19053.636719	427.050781	b
663.367018	14	0.000000	0.000000	b2
663.367018	14	19055.570312	428.871094	b
663.964812	14	0.000000	0.000000	b2
663.964812	14	19057.246094	430.574219	b
664.519454	14	0.000000	0.000000	b2
664.519454	14	19058.921875	432.320312	b
665.002198	14	0.000000	0.000000	b2
665.002198	14	19060.210938	433.667969	b
665.498414	14	0.000000	0.000000	b2
665.498414	14	19061.757812	437.011719	b
665.884476	14	0.000000	0.000000	b2
665.884476	14	19062.917969	438.238281	b
666.176331	14	0.000000	0.000000	b2
666.176331	14	19063.691406	439.140625	b
666.506347	14	0.000000	0.000000	b2
666.506347	14	19064.523438	439.976562	b
666.794319	14	0.000000	0.000000	b2
666.794319	14	19065.296875	440.765625	b
666.998011	14	0.000000	0.000000	b2
666.998011	14	19065.683594	441.082031	b
667.128419	14	0.000000	0.000000	b2
667.128419	14	19065.941406	441.230469	b
667.192028	14	0.000000	0.000000	b2
667.192028	14	19065.941406	441.449219	b
667.243505	14	0.000000	0.000000	b2
667.243505	14	19066.199219	441.507812	b
667.297911	14	0.000000	0.000000	b2
667.297911	14	19066.328125	441.699219	b
667.355603	14	0.000000	0.000000	b2
667.355603	14	19066.585938	441.871094	b
667.410542	14	0.000000	0.000000	b2
667.410542	14	19066.714844	442.046875	b
667.412257	14	0.000000	0.000000	b2
667.412326	14	19081.593750	442.218750	c
667.655797	14	0.000000	0.000000	c2
667.655797	14	19081.593750	456.957031	c
668.164873	14	0.000000	0.000000	c2
0.045045	15	18729.398438	31.082031	a
19.520282	15	0.000000	0.000000	a2
21.066047	15	18736.492188	39.121094	a
40.534883	15	0.000000	0.000000	a2
46.909527	15	18752.605469	57.480469	a
89.787389	15	0.000000	0.000000	a2
89.787906	15	18762.789062	69.015625	a
115.482670	15	0.000000	0.000000	a2
115.483191	15	18779.675781	88.269531	a
162.811426	15	0.000000	0.000000	a2
181.375348	15	18792.437500	102.699219	a
194.272254	15	0.000000	0.000000	a2
194.272762	15	18793.468750	103.871094	a
261.143610	15	0.000000	0.000000	a2
261.144103	15	18795.015625	105.660156	a
292.369591	15	0.000000	0.000000	a2
294.391245	15	18800.171875	111.550781	a
337.944715	15	0.000000	0.000000	a2
345.292681	15	18809.195312	121.839844	a
379.723442	15	0.000000	0.000000	a2
379.723955	15	18810.613281	123.472656	a
421.215674	15	0.000000	0.000000	a2
421.216190	15	18829.949219	145.414062	a
450.656243	15	0.000000	0.000000	a2
454.834112	15	18843.613281	161.093750	a
514.528646	15	0.000000	0.000000	a2
514.529186	15	18858.050781	177.554688	a
552.790517	15	0.000000	0.000000	a2
553.589044	15	18858.824219	178.406250	a
564.458199	15	0.000000	0.000000	a2
586.577712	15	18859.468750	179.082031	a
605.236265	15	0.000000	0.000000	a2
639.623902	15	18845.843750	180.652344	b
640.257742	15	0.000000	0.000000	b2
640.257742	15	18849.679688	188.902344	b
640.976090	15	0.000000	0.000000	b2
640.976090	15	18853.351562	192.546875	b
641.694661	15	0.000000	0.000000	b2
641.694661	15	18857.109375	196.179688	b
642.562439	15	0.000000	0.000000	b2
642.562439	15	18866.203125	205.421875	b
643.394008	15	0.000000	0.000000	b2
643.394008	15	18871.457031	212.601562	b
644.287464	15	0.000000	0.000000	b2
644.287464	15	18875.453125	216.601562	b
645.234651	15	0.000000	0.000000	b2
645.234651	15	18879.320312	220.363281	b
646.188780	15	0.000000	0.000000	b2
646.188780	15	18883.292969	224.484375	b
647.163386	15	0.000000	0.000000	b2
647.163387	15	18887.101562	230.414062	b
648.249418	15	0.000000	0.000000	b2
648.249418	15	18890.875000	234.066406	b
649.297623	15	0.000000	0.000000	b2
649.297623	15	18894.207031	237.535156	b
650.356074	15	0.000000	0.000000	b2
650.356074	15	18897.871094	240.937500	b
651.408447	15	0.000000	0.000000	b2
651.408447	15	18901.113281	246.304688	b
652.504356	15	0.000000	0.000000	b2
652.504356	15	18905.003906	250.074219	b
653.659296	15	0.000000	0.000000	b2
653.659297	15	18908.824219	254.132812	b
654.773318	15	0.000000	0.000000	b2
654.773318	15	18912.851562	258.046875	b
655.945446	15	0.000000	0.000000	b2
655.945446	15	18916.707031	263.769531	b
657.105005	15	0.000000	0.000000	b2
657.105005	15	18920.058594	267.136719	b
658.173465	15	0.000000	0.000000	b2
658.173465	15	18923.410156	270.640625	b
659.194088	15	0.000000	0.000000	b2
659.194088	15	18926.886719	274.011719	b
660.206793	15	0.000000	0.000000	b2
660.206794	15	18930.238281	279.488281	b
661.121472	15	0.000000	0.000000	b2
661.121472	15	18933.332031	282.625000	b
661.903527	15	0.000000	0.000000	b2
661.903527	15	18936.296875	285.476562	b
662.676787	15	0.000000	0.000000	b2
662.676787	15	18939.003906	288.183594	b
663.367495	15	0.000000	0.000000	b2
663.367496	15	18941.195312	292.347656	b
663.965284	15	0.000000	0.000000	b2
663.965284	15	18943.128906	294.324219	b
664.519928	15	0.000000	0.000000	b2
664.519928	15	18944.933594	296.000000	b
665.002669	15	0.000000	0.000000	b2
665.002669	15	18946.351562	297.457031	b
665.498881	15	0.000000	0.000000	b2
665.498881	15	18947.898438	299.203125	b
665.884948	15	0.000000	0.000000	b2
665.884948	15	18949.445312	300.527344	b
666.176805	15	0.000000	0.000000	b2
666.176805	15	18950.347656	301.449219	b
666.506818	15	0.000000	0.000000	b2
666.506818	15	18951.378906	302.429688	b
666.794793	15	0.000000	0.000000	b2
666.794793	15	18952.152344	303.406250	b
666.998483	15	0.000000	0.000000	b2
666.998483	15	18952.667969	303.699219	b
667.128891	15	0.000000	0.000000	b2
667.128891	15	18952.925781	303.953125	b
667.192500	15	0.000000	0.000000	b2
667.192500	15	18952.925781	304.203125	b
667.243977	15	0.000000	0.000000	b2
667.243977	15	18953.183594	304.234375	b
667.298383	15	0.000000	0.000000	b2
667.298383	15	18953.312500	304.429688	b
667.356075	15	0.000000	0.000000	b2
667.356075	15	18953.441406	304.605469	b
667.411012	15	0.000000	0.000000	b2
667.411012	15	18953.570312	304.781250	b
667.412728	15	0.000000	0.000000	b2
667.412802	15	18968.507812	304.929688	c
667.654839	15	0.000000	0.000000	c2
0.045015	16	18729.789062	31.484375	a
34.740395	16	0.000000	0.000000	a2
34.741009	16	18813.062500	181.003906	a
65.606718	16	0.000000	0.000000	a2
65.607277	16	18836.007812	203.941406	a
93.168445	16	0.000000	0.000000	a2
93.168989	16	18839.746094	207.667969	a
131.126539	16	0.000000	0.000000	a2
131.127055	16	18852.507812	220.488281	a
186.105826	16	0.000000	0.000000	a2
186.106342	16	18860.242188	228.195312	a
218.314034	16	0.000000	0.000000	a2
218.314539	16	18864.238281	232.171875	a
249.109926	16	0.000000	0.000000	a2
249.110429	16	18866.429688	234.390625	a
301.843215	16	0.000000	0.000000	a2
301.843751	16	18870.812500	238.816406	a
341.409753	16	0.000000	0.000000	a2
345.292485	16	18897.882812	265.894531	a
381.856992	16	0.000000	0.000000	a2
381.857502	16	18904.972656	273.000000	a
429.302100	16	0.000000	0.000000	a2
429.302592	16	18926.371094	294.394531	a
436.990290	16	0.000000	0.000000	a2
454.833854	16	18928.175781	296.156250	a
515.073345	16	0.000000	0.000000	a2
515.073844	16	18939.906250	307.898438	a
531.058903	16	0.000000	0.000000	a2
553.588730	16	18941.324219	309.285156	a
589.520108	16	0.000000	0.000000	a2
589.520615	16	18945.062500	313.054688	a
622.639430	16	0.000000	0.000000	a2
639.623482	16	18934.207031	317.156250	b
640.257372	16	0.000000	0.000000	b2
640.257373	16	18938.042969	322.902344	b
640.975716	16	0.000000	0.000000	b2
640.975716	16	18941.527344	326.269531	b
641.694282	16	0.000000	0.000000	b2
641.694283	16	18945.500000	332.421875	b
642.562074	16	0.000000	0.000000	b2
642.562074	16	18953.738281	340.492188	b
643.393634	16	0.000000	0.000000	b2
643.393634	16	18958.992188	345.847656	b
644.287090	16	0.000000	0.000000	b2
644.287090	16	18962.988281	349.824219	b
645.234268	16	0.000000	0.000000	b2
645.234269	16	18966.726562	355.574219	b
646.188400	16	0.000000	0.000000	b2
646.188400	16	18970.570312	359.589844	b
647.163007	16	0.000000	0.000000	b2
647.163007	16	18974.484375	363.242188	b
648.249041	16	0.000000	0.000000	b2
648.249041	16	18978.031250	369.050781	b
649.297243	16	0.000000	0.000000	b2
649.297243	16	18981.308594	372.207031	b
650.355692	16	0.000000	0.000000	b2
650.355692	16	18984.976562	375.753906	b
651.408067	16	0.000000	0.000000	b2
651.408067	16	18988.042969	379.074219	b
652.503981	16	0.000000	0.000000	b2
652.503981	16	18991.800781	382.703125	b
653.658923	16	0.000000	0.000000	b2
653.658923	16	18995.679688	388.628906	b
654.772934	16	0.000000	0.000000	b2
654.772935	16	18999.656250	392.480469	b
655.945064	16	0.000000	0.000000	b2
655.945064	16	19003.378906	396.214844	b
657.104621	16	0.000000	0.000000	b2
657.104621	16	19006.906250	401.777344	b
658.173082	16	0.000000	0.000000	b2
658.173082	16	19010.000000	404.976562	b
659.193704	16	0.000000	0.000000	b2
659.193704	16	19013.351562	408.339844	b
660.206410	16	0.000000	0.000000	b2
660.206410	16	19016.574219	411.500000	b
661.121085	16	0.000000	0.000000	b2
661.121085	16	19019.539062	414.378906	b
661.903142	16	0.000000	0.000000	b2
661.903142	16	19022.375000	419.191406	b
662.676405	16	0.000000	0.000000	b2
662.676405	16	19025.082031	421.917969	b
663.367101	16	0.000000	0.000000	b2
663.367101	16	19027.144531	423.937500	b
663.964895	16	0.000000	0.000000	b2
663.964895	16	19028.949219	425.914062	b
664.519540	16	0.000000	0.000000	b2
664.519540	16	19030.625000	427.535156	b
665.002284	16	0.000000	0.000000	b2
665.002284	16	19032.042969	428.882812	b
665.498496	16	0.000000	0.000000	b2
665.498496	16	19033.332031	430.300781	b
665.884561	16	0.000000	0.000000	b2
665.884561	16	19034.621094	433.667969	b
666.176420	16	0.000000	0.000000	b2
666.176420	16	19035.652344	434.484375	b
666.506429	16	0.000000	0.000000	b2
666.506429	16	19036.683594	435.480469	b
666.794405	16	0.000000	0.000000	b2
666.794405	16	19037.585938	436.429688	b
666.998095	16	0.000000	0.000000	b2
666.998095	16	19038.101562	437.082031	b
667.128503	16	0.000000	0.000000	b2
667.128503	16	19038.359375	437.375000	b
667.192112	16	0.000000	0.000000	b2
667.192113	16	19038.359375	437.390625	b
667.243590	16	0.000000	0.000000	b2
667.243590	16	19038.617188	437.421875	b
667.297993	16	0.000000	0.000000	b2
667.297993	16	19038.746094	437.605469	b
667.355689	16	0.000000	0.000000	b2
667.355689	16	19038.875000	437.785156	b
667.410628	16	0.000000	0.000000	b2
667.410628	16	19039.140625	437.957031	b
667.412341	16	0.000000	0.000000	b2
667.412411	16	19053.976562	438.132812	c
667.660060	16	0.000000	0.000000	c2
667.660061	16	19053.976562	452.945312	c
668.174082	16	0.000000	0.000000	c2
668.174085	16	19098.410156	493.511719	c
668.322299	16	0.000000	0.000000	c2
668.322626	16	19118.410156	509.179688	c
668.541895	16	0.000000	0.000000	c2
668.542544	16	19147.656250	527.523438	c
668.839162	16	0.000000	0.000000	c2
0.045024	17	18729.398438	31.171875	a
5.493051	17	0.000000	0.000000	a2
21.066100	17	18745.257812	80.675781	a
54.837795	17	0.000000	0.000000	a2
54.838369	17	18781.480469	149.441406	a
106.155223	17	0.000000	0.000000	a2
106.155769	17	18792.308594	160.210938	a
128.556747	17	0.000000	0.000000	a2
128.557263	17	18795.789062	163.707031	a
183.522103	17	0.000000	0.000000	a2
183.522654	17	18804.167969	172.109375	a
223.516928	17	0.000000	0.000000	a2
223.517426	17	18809.968750	177.929688	a
232.949351	17	0.000000	0.000000	a2
239.734348	17	18810.871094	178.804688	a
285.236201	17	0.000000	0.000000	a2
294.391142	17	18813.449219	181.375000	a
339.347859	17	0.000000	0.000000	a2
345.292499	17	18869.265625	237.152344	a
373.278952	17	0.000000	0.000000	a2
373.279638	17	18873.714844	241.437500	a
405.463385	17	0.000000	0.000000	a2
411.001202	17	18882.609375	250.531250	a
436.882269	17	0.000000	0.000000	a2
454.833862	17	18883.898438	251.777344	a
513.450617	17	0.000000	0.000000	a2
513.451129	17	18889.699219	257.648438	a
530.394649	17	0.000000	0.000000	a2
553.588761	17	18890.343750	258.257812	a
580.548800	17	0.000000	0.000000	a2
586.577392	17	18892.664062	260.617188	a
629.714149	17	0.000000	0.000000	a2
639.623489	17	18883.902344	266.785156	b
640.257380	17	0.000000	0.000000	b2
640.257380	17	18887.738281	272.632812	b
640.975724	17	0.000000	0.000000	b2
640.975724	17	18891.050781	275.984375	b
641.694292	17	0.000000	0.000000	b2
641.694292	17	18895.253906	280.050781	b
642.562078	17	0.000000	0.000000	b2
642.562078	17	18903.605469	290.441406	b
643.393641	17	0.000000	0.000000	b2
643.393641	17	18908.601562	295.355469	b
644.287096	17	0.000000	0.000000	b2
644.287096	17	18912.597656	299.394531	b
645.234275	17	0.000000	0.000000	b2
645.234275	17	18916.335938	305.164062	b
646.188404	17	0.000000	0.000000	b2
646.188405	17	18920.355469	309.183594	b
647.163014	17	0.000000	0.000000	b2
647.163014	17	18924.250000	313.203125	b
648.249046	17	0.000000	0.000000	b2
648.249046	17	18927.871094	316.570312	b
649.297251	17	0.000000	0.000000	b2
649.297252	17	18931.042969	321.882812	b
650.355704	17	0.000000	0.000000	b2
650.355704	17	18934.839844	325.683594	b
651.408071	17	0.000000	0.000000	b2
651.408071	17	18938.140625	329.105469	b
652.503985	17	0.000000	0.000000	b2
652.503985	17	18941.925781	332.765625	b
653.658931	17	0.000000	0.000000	b2
653.658931	17	18945.781250	338.750000	b
654.772945	17	0.000000	0.000000	b2
654.772945	17	18949.820312	342.664062	b
655.945070	17	0.000000	0.000000	b2
655.945070	17	18953.816406	346.652344	b
657.104629	17	0.000000	0.000000	b2
657.104629	17	18957.167969	350.093750	b
658.173088	17	0.000000	0.000000	b2
658.173088	17	18960.519531	355.250000	b
659.193713	17	0.000000	0.000000	b2
659.193713	17	18963.871094	358.593750	b
660.206416	17	0.000000	0.000000	b2
660.206416	17	18967.222656	362.148438	b
661.121093	17	0.000000	0.000000	b2
661.121093	17	18970.187500	364.988281	b
661.903147	17	0.000000	0.000000	b2
661.903147	17	18973.023438	369.765625	b
662.676413	17	0.000000	0.000000	b2
662.676413	17	18975.730469	372.550781	b
663.367112	17	0.000000	0.000000	b2
663.367112	17	18977.792969	374.707031	b
663.964901	17	0.000000	0.000000	b2
663.964901	17	18979.726562	376.574219	b
664.519548	17	0.000000	0.000000	b2
664.519548	17	18981.531250	378.253906	b
665.002290	17	0.000000	0.000000	b2
665.002290	17	18982.949219	379.730469	b
665.498507	17	0.000000	0.000000	b2
665.498507	17	18984.496094	381.257812	b
665.884569	17	0.000000	0.000000	b2
665.884570	17	18985.785156	384.523438	b
666.176427	17	0.000000	0.000000	b2
666.176427	17	18986.816406	385.546875	b
666.506438	17	0.000000	0.000000	b2
666.506438	17	18987.726562	386.542969	b
666.794411	17	0.000000	0.000000	b2
666.794412	17	18988.628906	387.503906	b
666.998103	17	0.000000	0.000000	b2
666.998104	17	18989.144531	388.160156	b
667.128510	17	0.000000	0.000000	b2
667.128510	17	18989.402344	388.417969	b
667.192120	17	0.000000	0.000000	b2
667.192120	17	18989.531250	388.437500	b
667.243599	17	0.000000	0.000000	b2
667.243599	17	18989.660156	388.496094	b
667.298001	17	0.000000	0.000000	b2
667.298001	17	18989.933594	388.687500	b
667.355694	17	0.000000	0.000000	b2
667.355694	17	18990.062500	388.867188	b
667.410634	17	0.000000	0.000000	b2
667.410634	17	18990.191406	389.023438	b
667.412346	17	0.000000	0.000000	b2
667.412443	17	19005.027344	389.148438	c
667.655387	17	0.000000	0.000000	c2
0.044994	18	18729.398438	29.226562	a
24.591221	18	0.000000	0.000000	a2
24.591835	18	18773.617188	139.621094	a
41.395592	18	0.000000	0.000000	a2
46.909520	18	18786.156250	152.113281	a
77.102146	18	0.000000	0.000000	a2
89.356086	18	18787.574219	153.527344	a
127.963349	18	0.000000	0.000000	a2
127.963869	18	18792.214844	158.210938	a
160.751260	18	0.000000	0.000000	a2
181.375264	18	18794.792969	160.761719	a
215.191021	18	0.000000	0.000000	a2
215.191521	18	18799.820312	165.785156	a
246.950016	18	0.000000	0.000000	a2
246.950523	18	18803.042969	169.039062	a
291.836419	18	0.000000	0.000000	a2
294.391102	18	18808.328125	174.371094	a
331.824278	18	0.000000	0.000000	a2
345.292461	18	18826.890625	192.906250	a
372.298892	18	0.000000	0.000000	a2
372.299598	18	18829.148438	194.937500	a
404.691668	18	0.000000	0.000000	a2
411.001163	18	18843.328125	209.308594	a
444.150703	18	0.000000	0.000000	a2
454.833824	18	18845.261719	211.191406	a
496.839658	18	0.000000	0.000000	a2
496.840159	18	18848.484375	214.425781	a
545.055626	18	0.000000	0.000000	a2
553.588725	18	18851.964844	217.917969	a
579.613092	18	0.000000	0.000000	a2
586.577353	18	18853.898438	219.917969	a
628.454815	18	0.000000	0.000000	a2
639.623455	18	18846.039062	227.000000	b
640.257341	18	0.000000	0.000000	b2
640.257341	18	18850.003906	233.054688	b
640.975683	18	0.000000	0.000000	b2
640.975683	18	18853.425781	236.484375	b
641.694254	18	0.000000	0.000000	b2
641.694254	18	18857.511719	240.261719	b
642.562035	18	0.000000	0.000000	b2
642.562036	18	18866.101562	250.933594	b
643.393602	18	0.000000	0.000000	b2
643.393602	18	18871.355469	256.191406	b
644.287059	18	0.000000	0.000000	b2
644.287060	18	18875.351562	260.257812	b
645.234236	18	0.000000	0.000000	b2
645.234236	18	18879.218750	266.300781	b
646.188365	18	0.000000	0.000000	b2
646.188366	18	18883.269531	270.175781	b
647.162977	18	0.000000	0.000000	b2
647.162977	18	18887.101562	274.136719	b
648.249008	18	0.000000	0.000000	b2
648.249008	18	18890.722656	277.757812	b
649.297214	18	0.000000	0.000000	b2
649.297214	18	18894.097656	283.144531	b
650.355662	18	0.000000	0.000000	b2
650.355662	18	18897.757812	286.808594	b
651.408031	18	0.000000	0.000000	b2
651.408031	18	18901.109375	289.902344	b
652.503946	18	0.000000	0.000000	b2
652.503946	18	18904.957031	293.750000	b
653.658894	18	0.000000	0.000000	b2
653.658894	18	18908.824219	299.832031	b
654.772903	18	0.000000	0.000000	b2
654.772903	18	18912.820312	303.703125	b
655.945031	18	0.000000	0.000000	b2
655.945031	18	18916.652344	307.441406	b
657.104590	18	0.000000	0.000000	b2
657.104590	18	18920.003906	310.769531	b
658.173050	18	0.000000	0.000000	b2
658.173050	18	18923.355469	316.097656	b
659.193673	18	0.000000	0.000000	b2
659.193673	18	18926.683594	319.699219	b
660.206378	18	0.000000	0.000000	b2
660.206378	18	18930.292969	323.140625	b
661.121056	18	0.000000	0.000000	b2
661.121056	18	18933.515625	326.375000	b
661.903111	18	0.000000	0.000000	b2
661.903111	18	18936.222656	331.078125	b
662.676372	18	0.000000	0.000000	b2
662.676372	18	18938.929688	333.898438	b
663.367070	18	0.000000	0.000000	b2
663.367070	18	18941.250000	336.097656	b
663.964862	18	0.000000	0.000000	b2
663.964862	18	18943.183594	338.101562	b
664.519508	18	0.000000	0.000000	b2
664.519508	18	18944.859375	339.730469	b
665.002251	18	0.000000	0.000000	b2
665.002252	18	18946.277344	341.191406	b
665.498463	18	0.000000	0.000000	b2
665.498463	18	18947.953125	342.910156	b
665.884531	18	0.000000	0.000000	b2
665.884531	18	18949.242188	346.238281	b
666.176387	18	0.000000	0.000000	b2
666.176387	18	18950.273438	347.074219	b
666.506404	18	0.000000	0.000000	b2
666.506404	18	18951.152344	348.050781	b
666.794373	18	0.000000	0.000000	b2
666.794373	18	18952.054688	349.027344	b
666.998064	18	0.000000	0.000000	b2
666.998064	18	18952.570312	349.375000	b
667.128472	18	0.000000	0.000000	b2
667.128472	18	18952.828125	349.628906	b
667.192081	18	0.000000	0.000000	b2
667.192081	18	18952.828125	349.875000	b
667.243558	18	0.000000	0.000000	b2
667.243558	18	18953.113281	349.945312	b
667.297962	18	0.000000	0.000000	b2
667.297962	18	18953.242188	350.140625	b
667.355655	18	0.000000	0.000000	b2
667.355655	18	18953.371094	350.316406	b
667.410596	18	0.000000	0.000000	b2
667.410596	18	18953.500000	350.476562	b
667.412308	18	0.000000	0.000000	b2
667.412376	18	18968.410156	350.589844	c
667.651930	18	0.000000	0.000000	c2
667.651930	18	18968.410156	365.402344	c
668.158680	18	0.000000	0.000000	c2
0.044935	19	18729.398438	31.210938	a
31.718365	19	0.000000	0.000000	a2
31.718974	19	18788.699219	98.496094	a
49.649404	19	0.000000	0.000000	a2
49.649988	19	18802.503906	130.015625	a
100.020217	19	0.000000	0.000000	a2
100.020789	19	18808.949219	155.023438	a
129.458326	19	0.000000	0.000000	a2
129.458828	19	18812.558594	162.890625	a
169.437650	19	0.000000	0.000000	a2
181.375206	19	18816.039062	176.437500	a
194.516006	19	0.000000	0.000000	a2
194.516514	19	18817.070312	179.570312	a
240.884619	19	0.000000	0.000000	a2
240.885116	19	18819.261719	187.835938	a
278.046565	19	0.000000	0.000000	a2
294.391059	19	18820.550781	191.171875	a
331.809788	19	0.000000	0.000000	a2
345.292413	19	18850.328125	226.941406	a
388.656646	19	0.000000	0.000000	a2
388.657321	19	18866.765625	243.199219	a
414.299310	19	0.000000	0.000000	a2
414.299816	19	18898.863281	275.476562	a
437.006147	19	0.000000	0.000000	a2
454.833772	19	18899.636719	276.257812	a
481.794589	19	0.000000	0.000000	a2
481.795118	19	18900.667969	277.230469	a
530.827498	19	0.000000	0.000000	a2
553.588680	19	18902.472656	279.121094	a
597.699000	19	0.000000	0.000000	a2
597.699495	19	18916.781250	293.429688	a
605.956952	19	0.000000	0.000000	a2
639.623398	19	18903.402344	294.968750	b
640.257288	19	0.000000	0.000000	b2
640.257288	19	18907.238281	300.796875	b
640.975630	19	0.000000	0.000000	b2
640.975630	19	18910.457031	303.878906	b
641.694201	19	0.000000	0.000000	b2
641.694202	19	18914.402344	307.917969	b
642.561983	19	0.000000	0.000000	b2
642.561983	19	18922.769531	318.261719	b
643.393549	19	0.000000	0.000000	b2
643.393549	19	18927.894531	323.503906	b
644.287005	19	0.000000	0.000000	b2
644.287005	19	18932.019531	327.445312	b
645.234184	19	0.000000	0.000000	b2
645.234184	19	18935.757812	333.246094	b
646.188314	19	0.000000	0.000000	b2
646.188314	19	18939.660156	337.078125	b
647.162922	19	0.000000	0.000000	b2
647.162922	19	18943.648438	341.207031	b
648.248957	19	0.000000	0.000000	b2
648.248957	19	18947.242188	344.839844	b
649.297160	19	0.000000	0.000000	b2
649.297161	19	18950.617188	350.003906	b
650.355609	19	0.000000	0.000000	b2
650.355610	19	18954.035156	353.558594	b
651.407979	19	0.000000	0.000000	b2
651.407979	19	18957.335938	356.726562	b
652.503893	19	0.000000	0.000000	b2
652.503893	19	18961.195312	360.843750	b
653.658840	19	0.000000	0.000000	b2
653.658840	19	18965.062500	366.476562	b
654.772850	19	0.000000	0.000000	b2
654.772850	19	18969.187500	370.796875	b
655.944981	19	0.000000	0.000000	b2
655.944981	19	18972.886719	374.367188	b
657.104537	19	0.000000	0.000000	b2
657.104537	19	18976.238281	377.824219	b
658.172998	19	0.000000	0.000000	b2
658.172998	19	18979.460938	382.960938	b
659.193619	19	0.000000	0.000000	b2
659.193619	19	18982.812500	386.414062	b
660.206324	19	0.000000	0.000000	b2
660.206324	19	18986.035156	389.570312	b
661.121003	19	0.000000	0.000000	b2
661.121003	19	18989.000000	392.437500	b
661.903055	19	0.000000	0.000000	b2
661.903055	19	18991.707031	395.214844	b
662.676319	19	0.000000	0.000000	b2
662.676319	19	18994.414062	399.937500	b
663.367017	19	0.000000	0.000000	b2
663.367017	19	18996.347656	401.839844	b
663.964809	19	0.000000	0.000000	b2
663.964809	19	18998.281250	403.835938	b
664.519461	19	0.000000	0.000000	b2
664.519461	19	19000.085938	405.519531	b
665.002201	19	0.000000	0.000000	b2
665.002201	19	19001.632812	407.253906	b
665.498409	19	0.000000	0.000000	b2
665.498409	19	19003.179688	408.804688	b
665.884478	19	0.000000	0.000000	b2
665.884478	19	19004.597656	410.175781	b
666.176334	19	0.000000	0.000000	b2
666.176334	19	19005.628906	411.070312	b
666.506345	19	0.000000	0.000000	b2
666.506345	19	19006.660156	414.078125	b
666.794321	19	0.000000	0.000000	b2
666.794321	19	19007.562500	415.023438	b
666.998011	19	0.000000	0.000000	b2
666.998011	19	19008.078125	415.453125	b
667.128418	19	0.000000	0.000000	b2
667.128418	19	19008.335938	415.941406	b
667.192027	19	0.000000	0.000000	b2
667.192027	19	19008.335938	415.996094	b
667.243506	19	0.000000	0.000000	b2
667.243506	19	19008.593750	416.046875	b
667.297911	19	0.000000	0.000000	b2
667.297911	19	19008.722656	416.238281	b
667.355603	19	0.000000	0.000000	b2
667.355603	19	19008.980469	416.410156	b
667.410542	19	0.000000	0.000000	b2
667.410542	19	19008.980469	416.574219	b
667.412254	19	0.000000	0.000000	b2
667.412338	19	19023.906250	416.699219	c
667.651408	19	0.000000	0.000000	c2
0.044966	20	18729.398438	31.210938	a
12.337021	20	0.000000	0.000000	a2
21.066037	20	18760.984375	128.902344	a
61.668236	20	0.000000	0.000000	a2
61.668802	20	18771.683594	139.597656	a
90.898767	20	0.000000	0.000000	a2
90.899282	20	18779.160156	147.074219	a
145.234302	20	0.000000	0.000000	a2
145.234829	20	18813.964844	181.933594	a
161.426605	20	0.000000	0.000000	a2
181.375232	20	18815.898438	183.832031	a
201.570085	20	0.000000	0.000000	a2
201.570600	20	18817.703125	185.652344	a
252.423835	20	0.000000	0.000000	a2
252.424351	20	18835.234375	203.171875	a
285.451708	20	0.000000	0.000000	a2
294.391063	20	18837.039062	205.015625	a
315.874562	20	0.000000	0.000000	a2
345.292426	20	18838.972656	206.953125	a
365.288370	20	0.000000	0.000000	a2
365.289085	20	18847.289062	215.042969	a
396.533946	20	0.000000	0.000000	a2
411.001124	20	18850.511719	218.441406	a
467.375020	20	0.000000	0.000000	a2
467.375506	20	18856.570312	224.484375	a
497.700844	20	0.000000	0.000000	a2
497.701388	20	18870.878906	238.843750	a
554.752681	20	0.000000	0.000000	a2
554.753196	20	18921.667969	289.648438	a
596.735718	20	0.000000	0.000000	a2
596.736212	20	18928.371094	296.289062	a
639.622744	20	0.000000	0.000000	a2
639.623408	20	18955.316406	338.257812	b
640.257299	20	0.000000	0.000000	b2
640.257299	20	18959.281250	344.179688	b
640.975642	20	0.000000	0.000000	b2
640.975642	20	18962.503906	347.496094	b
641.694215	20	0.000000	0.000000	b2
641.694215	20	18966.156250	353.007812	b
642.561993	20	0.000000	0.000000	b2
642.561993	20	18974.910156	361.859375	b
643.393562	20	0.000000	0.000000	b2
643.393562	20	18980.164062	366.976562	b
644.287017	20	0.000000	0.000000	b2
644.287017	20	18984.031250	370.976562	b
645.234194	20	0.000000	0.000000	b2
645.234194	20	18987.640625	376.679688	b
646.188323	20	0.000000	0.000000	b2
646.188323	20	18991.441406	380.328125	b
647.162933	20	0.000000	0.000000	b2
647.162933	20	18995.347656	384.105469	b
648.248968	20	0.000000	0.000000	b2
648.248968	20	18998.906250	389.660156	b
649.297171	20	0.000000	0.000000	b2
649.297171	20	19002.218750	393.250000	b
650.355619	20	0.000000	0.000000	b2
650.355619	20	19005.832031	396.863281	b
651.407990	20	0.000000	0.000000	b2
651.407990	20	19009.050781	399.953125	b
652.503908	20	0.000000	0.000000	b2
652.503908	20	19012.777344	405.679688	b
653.658851	20	0.000000	0.000000	b2
653.658851	20	19016.515625	409.375000	b
654.772861	20	0.000000	0.000000	b2
654.772861	20	19020.546875	413.445312	b
655.944991	20	0.000000	0.000000	b2
655.944991	20	19024.390625	417.160156	b
657.104550	20	0.000000	0.000000	b2
657.104550	20	19027.742188	422.484375	b
658.173007	20	0.000000	0.000000	b2
658.173007	20	19030.835938	425.808594	b
659.193630	20	0.000000	0.000000	b2
659.193630	20	19034.187500	429.179688	b
660.206335	20	0.000000	0.000000	b2
660.206335	20	19037.281250	432.320312	b
661.121014	20	0.000000	0.000000	b2
661.121014	20	19040.375000	435.140625	b
661.903066	20	0.000000	0.000000	b2
661.903066	20	19043.210938	439.957031	b
662.676330	20	0.000000	0.000000	b2
662.676330	20	19045.789062	442.761719	b
663.367028	20	0.000000	0.000000	b2
663.367028	20	19047.851562	444.640625	b
663.964825	20	0.000000	0.000000	b2
663.964825	20	19049.785156	446.675781	b
664.519465	20	0.000000	0.000000	b2
664.519465	20	19051.332031	448.324219	b
665.002210	20	0.000000	0.000000	b2
665.002210	20	19052.750000	449.660156	b
665.498420	20	0.000000	0.000000	b2
665.498420	20	19054.167969	451.003906	b
665.884486	20	0.000000	0.000000	b2
665.884486	20	19055.328125	454.156250	b
666.176345	20	0.000000	0.000000	b2
666.176345	20	19056.230469	455.179688	b
666.506355	20	0.000000	0.000000	b2
666.506355	20	19057.132812	455.988281	b
666.794331	20	0.000000	0.000000	b2
666.794331	20	19057.777344	456.613281	b
666.998022	20	0.000000	0.000000	b2
666.998022	20	19058.292969	457.335938	b
667.128429	20	0.000000	0.000000	b2
667.128429	20	19058.550781	457.601562	b
667.192038	20	0.000000	0.000000	b2
667.192038	20	19058.550781	457.605469	b
667.243518	20	0.000000	0.000000	b2
667.243518	20	19058.808594	457.644531	b
667.297920	20	0.000000	0.000000	b2
667.297920	20	19058.937500	457.832031	b
667.355620	20	0.000000	0.000000	b2
667.355620	20	19059.195312	458.007812	b
667.410553	20	0.000000	0.000000	b2
667.410553	20	19059.324219	458.183594	b
667.412266	20	0.000000	0.000000	b2
667.412327	20	19074.183594	458.355469	c
667.651845	20	0.000000	0.000000	c2
667.651845	20	19074.183594	472.910156	c
668.160095	20	0.000000	0.000000	c2
668.160096	20	19118.664062	513.714844	c
668.313705	20	0.000000	0.000000	c2
0.044991	21	18729.398438	31.015625	a
12.310407	21	0.000000	0.000000	a2
21.066088	21	18770.781250	138.515625	a
66.412928	21	0.000000	0.000000	a2
66.413504	21	18783.285156	151.031250	a
76.606368	21	0.000000	0.000000	a2
89.356090	21	18784.703125	152.437500	a
128.316516	21	0.000000	0.000000	a2
128.317031	21	18803.136719	172.804688	a
153.405166	21	0.000000	0.000000	a2
181.375285	21	18804.039062	175.589844	a
200.229102	21	0.000000	0.000000	a2
200.229600	21	18805.843750	179.261719	a
259.019462	21	0.000000	0.000000	a2
259.019947	21	18837.425781	212.679688	a
284.294194	21	0.000000	0.000000	a2
294.391127	21	18838.457031	215.699219	a
321.913245	21	0.000000	0.000000	a2
345.292478	21	18840.003906	219.089844	a
356.933914	21	0.000000	0.000000	a2
364.502760	21	18844.839844	225.644531	a
409.840784	21	0.000000	0.000000	a2
411.001173	21	18852.574219	235.460938	a
464.532253	21	0.000000	0.000000	a2
464.532755	21	18863.789062	248.578125	a
487.989001	21	0.000000	0.000000	a2
487.989505	21	18870.105469	256.867188	a
530.018113	21	0.000000	0.000000	a2
553.588745	21	18892.148438	282.761719	a
578.393983	21	0.000000	0.000000	a2
586.577366	21	18894.210938	284.820312	a
634.016720	21	0.000000	0.000000	a2
639.623467	21	18905.300781	314.691406	b
640.257345	21	0.000000	0.000000	b2
640.257345	21	18909.265625	320.671875	b
640.975687	21	0.000000	0.000000	b2
640.975687	21	18912.597656	323.914062	b
641.694256	21	0.000000	0.000000	b2
641.694256	21	18916.343750	329.777344	b
642.562041	21	0.000000	0.000000	b2
642.562041	21	18925.066406	338.292969	b
643.393606	21	0.000000	0.000000	b2
643.393606	21	18930.191406	343.582031	b
644.287061	21	0.000000	0.000000	b2
644.287061	21	18934.187500	347.488281	b
645.234240	21	0.000000	0.000000	b2
645.234240	21	18937.925781	353.234375	b
646.188370	21	0.000000	0.000000	b2
646.188370	21	18941.972656	357.308594	b
647.162979	21	0.000000	0.000000	b2
647.162979	21	18945.777344	360.984375	b
648.249012	21	0.000000	0.000000	b2
648.249012	21	18949.355469	364.820312	b
649.297216	21	0.000000	0.000000	b2
649.297216	21	18952.710938	370.187500	b
650.355666	21	0.000000	0.000000	b2
650.355666	21	18956.121094	373.601562	b
651.408036	21	0.000000	0.000000	b2
651.408036	21	18959.394531	376.746094	b
652.503950	21	0.000000	0.000000	b2
652.503950	21	18963.281250	380.503906	b
653.658890	21	0.000000	0.000000	b2
653.658890	21	18967.148438	386.582031	b
654.772907	21	0.000000	0.000000	b2
654.772907	21	18971.097656	390.445312	b
655.945035	21	0.000000	0.000000	b2
655.945035	21	18974.964844	394.460938	b
657.104593	21	0.000000	0.000000	b2
657.104593	21	18978.316406	397.812500	b
658.173056	21	0.000000	0.000000	b2
658.173056	21	18981.539062	402.937500	b
659.193676	21	0.000000	0.000000	b2
659.193676	21	18984.871094	406.312500	b
660.206382	21	0.000000	0.000000	b2
660.206382	21	18988.222656	409.496094	b
661.121058	21	0.000000	0.000000	b2
661.121058	21	18991.187500	412.472656	b
661.903114	21	0.000000	0.000000	b2
661.903114	21	18993.894531	417.203125	b
662.676378	21	0.000000	0.000000	b2
662.676378	21	18996.601562	420.003906	b
663.367074	21	0.000000	0.000000	b2
663.367075	21	18998.535156	421.851562	b
663.964866	21	0.000000	0.000000	b2
663.964866	21	19000.468750	423.792969	b
664.519517	21	0.000000	0.000000	b2
664.519517	21	19002.273438	425.480469	b
665.002256	21	0.000000	0.000000	b2
665.002256	21	19003.691406	426.996094	b
665.498466	21	0.000000	0.000000	b2
665.498466	21	19005.238281	428.675781	b
665.884532	21	0.000000	0.000000	b2
665.884532	21	19006.656250	432.039062	b
666.176391	21	0.000000	0.000000	b2
666.176391	21	19007.816406	433.152344	b
666.506401	21	0.000000	0.000000	b2
666.506401	21	19008.718750	434.007812	b
666.794377	21	0.000000	0.000000	b2
666.794377	21	19009.621094	434.929688	b
666.998068	21	0.000000	0.000000	b2
666.998068	21	19010.136719	435.324219	b
667.128475	21	0.000000	0.000000	b2
667.128475	21	19010.394531	435.820312	b
667.192084	21	0.000000	0.000000	b2
667.192084	21	19010.394531	435.843750	b
667.243563	21	0.000000	0.000000	b2
667.243563	21	19010.523438	435.867188	b
667.297966	21	0.000000	0.000000	b2
667.297966	21	19010.792969	436.054688	b
667.355659	21	0.000000	0.000000	b2
667.355659	21	19010.921875	436.230469	b
667.410599	21	0.000000	0.000000	b2
667.410599	21	19011.050781	436.402344	b
667.412312	21	0.000000	0.000000	b2
667.412410	21	19025.984375	436.585938	c
667.652169	21	0.000000	0.000000	c2
0.045007	22	18729.398438	31.054688	a
5.599655	22	0.000000	0.000000	a2
21.066090	22	18742.421875	71.511719	a
61.048027	22	0.000000	0.000000	a2
61.048599	22	18757.375000	119.230469	a
83.665945	22	0.000000	0.000000	a2
89.356104	22	18760.984375	128.796875	a
121.575869	22	0.000000	0.000000	a2
121.576380	22	18773.359375	141.136719	a
174.774030	22	0.000000	0.000000	a2
181.375275	22	18781.867188	149.738281	a
201.202780	22	0.000000	0.000000	a2
201.203297	22	18783.800781	151.667969	a
261.355487	22	0.000000	0.000000	a2
261.355994	22	18818.347656	186.093750	a
293.043908	22	0.000000	0.000000	a2
294.391122	22	18820.539062	188.324219	a
330.814064	22	0.000000	0.000000	a2
345.292465	22	18823.246094	191.000000	a
372.525681	22	0.000000	0.000000	a2
372.526381	22	18836.589844	204.230469	a
411.794414	22	0.000000	0.000000	a2
411.794913	22	18843.421875	211.171875	a
436.866072	22	0.000000	0.000000	a2
454.833836	22	18844.453125	212.296875	a
513.079602	22	0.000000	0.000000	a2
513.080115	22	18863.402344	231.187500	a
522.989417	22	0.000000	0.000000	a2
553.588745	22	18872.554688	240.378906	a
596.794850	22	0.000000	0.000000	a2
596.795336	22	18877.195312	245.000000	a
622.005139	22	0.000000	0.000000	a2
639.623454	22	18869.933594	252.710938	b
640.257338	22	0.000000	0.000000	b2
640.257338	22	18873.898438	258.609375	b
640.975680	22	0.000000	0.000000	b2
640.975680	22	18877.433594	262.265625	b
641.694251	22	0.000000	0.000000	b2
641.694251	22	18881.070312	265.765625	b
642.562032	22	0.000000	0.000000	b2
642.562032	22	18889.753906	276.410156	b
643.393599	22	0.000000	0.000000	b2
643.393599	22	18894.878906	281.660156	b
644.287057	22	0.000000	0.000000	b2
644.287057	22	18899.003906	285.648438	b
645.234233	22	0.000000	0.000000	b2
645.234233	22	18902.742188	291.394531	b
646.188363	22	0.000000	0.000000	b2
646.188363	22	18906.742188	295.464844	b
647.162974	22	0.000000	0.000000	b2
647.162974	22	18910.464844	299.187500	b
648.249005	22	0.000000	0.000000	b2
648.249005	22	18914.082031	302.933594	b
649.297211	22	0.000000	0.000000	b2
649.297211	22	18917.484375	308.347656	b
650.355661	22	0.000000	0.000000	b2
650.355661	22	18920.957031	311.695312	b
651.408030	22	0.000000	0.000000	b2
651.408030	22	18924.171875	314.910156	b
652.503943	22	0.000000	0.000000	b2
652.503943	22	18927.953125	318.691406	b
653.658886	22	0.000000	0.000000	b2
653.658887	22	18931.839844	324.445312	b
654.772901	22	0.000000	0.000000	b2
654.772901	22	18935.820312	328.554688	b
655.945029	22	0.000000	0.000000	b2
655.945029	22	18939.707031	332.570312	b
657.104586	22	0.000000	0.000000	b2
657.104586	22	18943.058594	335.929688	b
658.173048	22	0.000000	0.000000	b2
658.173048	22	18946.281250	341.015625	b
659.193671	22	0.000000	0.000000	b2
659.193671	22	18949.632812	344.296875	b
660.206375	22	0.000000	0.000000	b2
660.206375	22	18952.984375	347.582031	b
661.121051	22	0.000000	0.000000	b2
661.121051	22	18956.078125	350.863281	b
661.903109	22	0.000000	0.000000	b2
661.903109	22	18959.042969	355.781250	b
662.676370	22	0.000000	0.000000	b2
662.676370	22	18961.750000	358.445312	b
663.367069	22	0.000000	0.000000	b2
663.367069	22	18963.941406	360.683594	b
663.964859	22	0.000000	0.000000	b2
663.964859	22	18965.875000	362.644531	b
664.519504	22	0.000000	0.000000	b2
664.519504	22	18967.679688	364.351562	b
665.002250	22	0.000000	0.000000	b2
665.002250	22	18969.355469	366.097656	b
665.498461	22	0.000000	0.000000	b2
665.498461	22	18970.902344	367.710938	b
665.884527	22	0.000000	0.000000	b2
665.884527	22	18972.320312	371.058594	b
666.176384	22	0.000000	0.000000	b2
666.176384	22	18973.222656	371.898438	b
666.506400	22	0.000000	0.000000	b2
666.506400	22	18974.253906	372.917969	b
666.794372	22	0.000000	0.000000	b2
666.794372	22	18975.156250	373.882812	b
666.998062	22	0.000000	0.000000	b2
666.998062	22	18975.671875	374.332031	b
667.128470	22	0.000000	0.000000	b2
667.128470	22	18976.058594	374.835938	b
667.192079	22	0.000000	0.000000	b2
667.192079	22	18976.058594	374.914062	b
667.243555	22	0.000000	0.000000	b2
667.243555	22	18976.316406	374.972656	b
667.297959	22	0.000000	0.000000	b2
667.297959	22	18976.445312	375.156250	b
667.355652	22	0.000000	0.000000	b2
667.355652	22	18976.574219	375.332031	b
667.410593	22	0.000000	0.000000	b2
667.410593	22	18976.703125	375.492188	b
667.412305	22	0.000000	0.000000	b2
667.412399	22	18991.628906	375.617188	c
667.654016	22	0.000000	0.000000	c2
667.654017	22	18991.628906	390.363281	c
668.168247	22	0.000000	0.000000	c2
0.044979	23	18729.398438	31.210938	a
19.163693	23	0.000000	0.000000	a2
21.066059	23	18778.902344	146.910156	a
70.553666	23	0.000000	0.000000	a2
70.554247	23	18789.277344	157.222656	a
105.996919	23	0.000000	0.000000	a2
105.997496	23	18794.820312	162.816406	a
146.686969	23	0.000000	0.000000	a2
146.687472	23	18816.992188	184.937500	a
184.129165	23	0.000000	0.000000	a2
184.129736	23	18820.601562	188.578125	a
209.550886	23	0.000000	0.000000	a2
209.551394	23	18823.695312	191.625000	a
270.758731	23	0.000000	0.000000	a2
270.759236	23	18848.445312	216.476562	a
308.469194	23	0.000000	0.000000	a2
308.469759	23	18851.406250	219.406250	a
315.961412	23	0.000000	0.000000	a2
345.292442	23	18852.437500	220.402344	a
387.591719	23	0.000000	0.000000	a2
387.592406	23	18857.789062	225.523438	a
404.567589	23	0.000000	0.000000	a2
411.001147	23	18862.429688	230.339844	a
452.693211	23	0.000000	0.000000	a2
454.833817	23	18865.136719	233.160156	a
513.731347	23	0.000000	0.000000	a2
513.731864	23	18886.535156	254.531250	a
546.569231	23	0.000000	0.000000	a2
553.588726	23	18900.199219	268.210938	a
596.449459	23	0.000000	0.000000	a2
596.449947	23	18903.035156	271.035156	a
612.779390	23	0.000000	0.000000	a2
639.623434	23	18898.113281	281.050781	b
640.257316	23	0.000000	0.000000	b2
640.257316	23	18902.078125	287.093750	b
640.975662	23	0.000000	0.000000	b2
640.975662	23	18905.593750	290.320312	b
641.694229	23	0.000000	0.000000	b2
641.694229	23	18909.445312	296.285156	b
642.562011	23	0.000000	0.000000	b2
642.562011	23	18917.988281	304.839844	b
643.393577	23	0.000000	0.000000	b2
643.393577	23	18923.113281	310.042969	b
644.287033	23	0.000000	0.000000	b2
644.287033	23	18927.109375	314.015625	b
645.234219	23	0.000000	0.000000	b2
645.234219	23	18930.847656	319.726562	b
646.188343	23	0.000000	0.000000	b2
646.188343	23	18934.820312	323.695312	b
647.162950	23	0.000000	0.000000	b2
647.162950	23	18938.687500	327.671875	b
648.248982	23	0.000000	0.000000	b2
648.248982	23	18942.398438	331.277344	b
649.297191	23	0.000000	0.000000	b2
649.297191	23	18945.570312	336.460938	b
650.355640	23	0.000000	0.000000	b2
650.355640	23	18949.113281	340.007812	b
651.408007	23	0.000000	0.000000	b2
651.408007	23	18952.359375	343.250000	b
652.503921	23	0.000000	0.000000	b2
652.503921	23	18956.113281	347.007812	b
653.658866	23	0.000000	0.000000	b2
653.658867	23	18960.128906	353.015625	b
654.772879	23	0.000000	0.000000	b2
654.772879	23	18964.101562	356.996094	b
655.945006	23	0.000000	0.000000	b2
655.945006	23	18967.796875	360.687500	b
657.104565	23	0.000000	0.000000	b2
657.104565	23	18971.148438	364.183594	b
658.173025	23	0.000000	0.000000	b2
658.173025	23	18974.371094	369.289062	b
659.193648	23	0.000000	0.000000	b2
659.193648	23	18977.722656	372.484375	b
660.206355	23	0.000000	0.000000	b2
660.206356	23	18981.074219	375.816406	b
661.121030	23	0.000000	0.000000	b2
661.121030	23	18984.167969	379.101562	b
661.903084	23	0.000000	0.000000	b2
661.903084	23	18986.875000	383.812500	b
662.676348	23	0.000000	0.000000	b2
662.676348	23	18989.582031	386.449219	b
663.367047	23	0.000000	0.000000	b2
663.367047	23	18991.515625	388.343750	b
663.964837	23	0.000000	0.000000	b2
663.964837	23	18993.578125	390.375000	b
664.519483	23	0.000000	0.000000	b2
664.519483	23	18995.253906	392.113281	b
665.002232	23	0.000000	0.000000	b2
665.002232	23	18996.800781	393.773438	b
665.498437	23	0.000000	0.000000	b2
665.498437	23	18998.218750	395.062500	b
665.884504	23	0.000000	0.000000	b2
665.884505	23	18999.765625	398.566406	b
666.176362	23	0.000000	0.000000	b2
666.176362	23	19000.667969	399.582031	b
666.506372	23	0.000000	0.000000	b2
666.506372	23	19001.652344	400.523438	b
666.794351	23	0.000000	0.000000	b2
666.794351	23	19002.554688	401.500000	b
666.998039	23	0.000000	0.000000	b2
666.998039	23	19003.199219	402.152344	b
667.128445	23	0.000000	0.000000	b2
667.128445	23	19003.457031	402.449219	b
667.192055	23	0.000000	0.000000	b2
667.192055	23	19003.457031	402.460938	b
667.243533	23	0.000000	0.000000	b2
667.243533	23	19003.714844	402.511719	b
667.297937	23	0.000000	0.000000	b2
667.297937	23	19003.843750	402.707031	b
667.355630	23	0.000000	0.000000	b2
667.355630	23	19003.972656	402.886719	b
667.410570	23	0.000000	0.000000	b2
667.410570	23	19004.101562	403.042969	b
667.412283	23	0.000000	0.000000	b2
667.412365	23	19019.042969	403.187500	c
667.654549	23	0.000000	0.000000	c2
0.045093	24	18729.398438	31.230469	a
21.301542	24	0.000000	0.000000	a2
21.302136	24	18744.226562	75.605469	a
67.230081	24	0.000000	0.000000	a2
67.230644	24	18754.023438	107.886719	a
83.635104	24	0.000000	0.000000	a2
89.356191	24	18776.066406	143.996094	a
146.440228	24	0.000000	0.000000	a2
146.440756	24	18809.453125	177.476562	a
176.691217	24	0.000000	0.000000	a2
181.375389	24	18815.125000	183.062500	a
201.912714	24	0.000000	0.000000	a2
201.913245	24	18816.929688	184.847656	a
253.006513	24	0.000000	0.000000	a2
253.007043	24	18836.007812	203.992188	a
301.148161	24	0.000000	0.000000	a2
301.148878	24	18849.285156	217.269531	a
338.891384	24	0.000000	0.000000	a2
345.292565	24	18853.023438	220.945312	a
357.437023	24	0.000000	0.000000	a2
364.502853	24	18853.863281	221.593750	a
403.888002	24	0.000000	0.000000	a2
411.001272	24	18859.277344	227.304688	a
436.627344	24	0.000000	0.000000	a2
454.833942	24	18860.179688	228.125000	a
483.480898	24	0.000000	0.000000	a2
483.481418	24	18862.500000	230.500000	a
535.796584	24	0.000000	0.000000	a2
553.588859	24	18872.812500	240.742188	a
580.163337	24	0.000000	0.000000	a2
586.577467	24	18874.875000	242.773438	a
618.743709	24	0.000000	0.000000	a2
639.623572	24	18880.015625	262.953125	b
640.257435	24	0.000000	0.000000	b2
640.257435	24	18883.851562	268.687500	b
640.975781	24	0.000000	0.000000	b2
640.975781	24	18887.285156	272.144531	b
641.694347	24	0.000000	0.000000	b2
641.694347	24	18891.093750	276.085938	b
642.562130	24	0.000000	0.000000	b2
642.562130	24	18899.914062	286.773438	b
643.393697	24	0.000000	0.000000	b2
643.393697	24	18905.167969	291.972656	b
644.287152	24	0.000000	0.000000	b2
644.287152	24	18909.164062	296.007812	b
645.234331	24	0.000000	0.000000	b2
645.234331	24	18912.902344	301.707031	b
646.188460	24	0.000000	0.000000	b2
646.188460	24	18916.792969	305.800781	b
647.163069	24	0.000000	0.000000	b2
647.163069	24	18920.660156	309.664062	b
648.249103	24	0.000000	0.000000	b2
648.249103	24	18924.390625	313.269531	b
649.297306	24	0.000000	0.000000	b2
649.297306	24	18927.703125	318.464844	b
650.355755	24	0.000000	0.000000	b2
650.355755	24	18931.125000	322.019531	b
651.408125	24	0.000000	0.000000	b2
651.408125	24	18934.468750	325.234375	b
652.504041	24	0.000000	0.000000	b2
652.504041	24	18938.078125	329.082031	b
653.658989	24	0.000000	0.000000	b2
653.658989	24	18942.097656	334.984375	b
654.772997	24	0.000000	0.000000	b2
654.772997	24	18946.042969	338.933594	b
655.945127	24	0.000000	0.000000	b2
655.945127	24	18949.964844	342.726562	b
657.104684	24	0.000000	0.000000	b2
657.104684	24	18953.316406	346.281250	b
658.173144	24	0.000000	0.000000	b2
658.173144	24	18956.539062	351.382812	b
659.193767	24	0.000000	0.000000	b2
659.193767	24	18959.761719	354.625000	b
660.206473	24	0.000000	0.000000	b2
660.206473	24	18962.984375	357.835938	b
661.121148	24	0.000000	0.000000	b2
661.121148	24	18966.078125	361.089844	b
661.903202	24	0.000000	0.000000	b2
661.903202	24	18968.914062	365.691406	b
662.676469	24	0.000000	0.000000	b2
662.676469	24	18971.621094	368.507812	b
663.367164	24	0.000000	0.000000	b2
663.367164	24	18973.812500	370.742188	b
663.964958	24	0.000000	0.000000	b2
663.964958	24	18975.875000	372.691406	b
664.519601	24	0.000000	0.000000	b2
664.519601	24	18977.679688	374.433594	b
665.002346	24	0.000000	0.000000	b2
665.002346	24	18979.226562	376.226562	b
665.498557	24	0.000000	0.000000	b2
665.498557	24	18980.773438	377.781250	b
665.884625	24	0.000000	0.000000	b2
665.884625	24	18982.191406	381.093750	b
666.176483	24	0.000000	0.000000	b2
666.176483	24	18983.093750	381.957031	b
666.506494	24	0.000000	0.000000	b2
666.506494	24	18984.125000	382.902344	b
666.794470	24	0.000000	0.000000	b2
666.794470	24	18985.027344	383.921875	b
666.998158	24	0.000000	0.000000	b2
666.998158	24	18985.542969	384.355469	b
667.128567	24	0.000000	0.000000	b2
667.128567	24	18985.800781	384.601562	b
667.192175	24	0.000000	0.000000	b2
667.192175	24	18985.800781	384.828125	b
667.243654	24	0.000000	0.000000	b2
667.243654	24	18986.058594	384.886719	b
667.298057	24	0.000000	0.000000	b2
667.298057	24	18986.187500	385.074219	b
667.355749	24	0.000000	0.000000	b2
667.355749	24	18986.453125	385.257812	b
667.410691	24	0.000000	0.000000	b2
667.410691	24	18986.582031	385.425781	b
667.412402	24	0.000000	0.000000	b2
667.412468	24	19001.437500	385.574219	c
667.652154	24	0.000000	0.000000	c2
667.652155	24	19001.437500	400.320312	c
668.162322	24	0.000000	0.000000	c2
668.162324	24	19045.906250	441.023438	c
668.305225	24	0.000000	0.000000	c2
668.305561	24	19065.886719	456.671875	c
668.554053	24	0.000000	0.000000	c2
0.045107	25	18729.398438	31.207031	a
9.513661	25	0.000000	0.000000	a2
21.066219	25	18736.750000	53.511719	a
57.287190	25	0.000000	0.000000	a2
57.287784	25	18746.296875	83.789062	a
76.854819	25	0.000000	0.000000	a2
89.356193	25	18761.636719	129.613281	a
139.346304	25	0.000000	0.000000	a2
139.346844	25	18797.343750	165.304688	a
154.093727	25	0.000000	0.000000	a2
181.375411	25	18799.019531	167.042969	a
216.313542	25	0.000000	0.000000	a2
216.314063	25	18803.273438	171.257812	a
234.423329	25	0.000000	0.000000	a2
239.734426	25	18808.558594	176.562500	a
292.854902	25	0.000000	0.000000	a2
294.391234	25	18824.671875	192.582031	a
323.163305	25	0.000000	0.000000	a2
345.292577	25	18826.476562	194.480469	a
372.697669	25	0.000000	0.000000	a2
372.698359	25	18829.636719	197.351562	a
396.575441	25	0.000000	0.000000	a2
411.001274	25	18831.570312	199.523438	a
469.337049	25	0.000000	0.000000	a2
469.337656	25	18838.660156	206.605469	a
481.176132	25	0.000000	0.000000	a2
481.176645	25	18842.011719	210.031250	a
539.397959	25	0.000000	0.000000	a2
553.588862	25	18862.378906	230.390625	a
596.123051	25	0.000000	0.000000	a2
596.123551	25	18867.535156	235.519531	a
619.134523	25	0.000000	0.000000	a2
639.623570	25	18873.324219	256.257812	b
640.257437	25	0.000000	0.000000	b2
640.257437	25	18877.289062	262.316406	b
640.975781	25	0.000000	0.000000	b2
640.975781	25	18880.722656	265.601562	b
641.694349	25	0.000000	0.000000	b2
641.694349	25	18884.617188	269.484375	b
642.562135	25	0.000000	0.000000	b2
642.562135	25	18893.503906	280.324219	b
643.393699	25	0.000000	0.000000	b2
643.393699	25	18898.757812	285.558594	b
644.287156	25	0.000000	0.000000	b2
644.287156	25	18902.882812	289.898438	b
645.234333	25	0.000000	0.000000	b2
645.234333	25	18906.621094	295.511719	b
646.188462	25	0.000000	0.000000	b2
646.188462	25	18910.679688	299.554688	b
647.163071	25	0.000000	0.000000	b2
647.163071	25	18914.390625	303.261719	b
648.249103	25	0.000000	0.000000	b2
648.249103	25	18918.050781	306.796875	b
649.297308	25	0.000000	0.000000	b2
649.297308	25	18921.363281	312.375000	b
650.355757	25	0.000000	0.000000	b2
650.355757	25	18924.855469	315.742188	b
651.408128	25	0.000000	0.000000	b2
651.408128	25	18928.105469	318.992188	b
652.504042	25	0.000000	0.000000	b2
652.504042	25	18932.035156	323.054688	b
653.658989	25	0.000000	0.000000	b2
653.658989	25	18936.031250	328.964844	b
654.772999	25	0.000000	0.000000	b2
654.772999	25	18940.058594	332.945312	b
655.945127	25	0.000000	0.000000	b2
655.945127	25	18943.921875	336.679688	b
657.104686	25	0.000000	0.000000	b2
657.104686	25	18947.144531	339.992188	b
658.173145	25	0.000000	0.000000	b2
658.173145	25	18950.367188	345.269531	b
659.193769	25	0.000000	0.000000	b2
659.193769	25	18953.664062	348.519531	b
660.206474	25	0.000000	0.000000	b2
660.206474	25	18957.015625	351.808594	b
661.121150	25	0.000000	0.000000	b2
661.121150	25	18959.980469	354.800781	b
661.903208	25	0.000000	0.000000	b2
661.903208	25	18962.945312	359.828125	b
662.676471	25	0.000000	0.000000	b2
662.676471	25	18965.523438	362.496094	b
663.367166	25	0.000000	0.000000	b2
663.367166	25	18967.714844	364.617188	b
663.964958	25	0.000000	0.000000	b2
663.964958	25	18969.519531	366.480469	b
664.519604	25	0.000000	0.000000	b2
664.519604	25	18971.324219	368.144531	b
665.002348	25	0.000000	0.000000	b2
665.002348	25	18973.000000	369.863281	b
665.498558	25	0.000000	0.000000	b2
665.498558	25	18974.417969	371.250000	b
665.884626	25	0.000000	0.000000	b2
665.884626	25	18975.707031	374.742188	b
666.176483	25	0.000000	0.000000	b2
666.176483	25	18976.738281	375.562500	b
666.506493	25	0.000000	0.000000	b2
666.506493	25	18977.667969	376.531250	b
666.794471	25	0.000000	0.000000	b2
666.794471	25	18978.441406	377.515625	b
666.998161	25	0.000000	0.000000	b2
666.998161	25	18979.085938	378.039062	b
667.128568	25	0.000000	0.000000	b2
667.128568	25	18979.214844	378.089844	b
667.192177	25	0.000000	0.000000	b2
667.192177	25	18979.343750	378.281250	b
667.243657	25	0.000000	0.000000	b2
667.243657	25	18979.472656	378.332031	b
667.298059	25	0.000000	0.000000	b2
667.298059	25	18979.730469	378.531250	b
667.355750	25	0.000000	0.000000	b2
667.355750	25	18979.859375	378.703125	b
667.410692	25	0.000000	0.000000	b2
667.410692	25	18979.988281	378.878906	b
667.412403	25	0.000000	0.000000	b2
667.412481	25	18994.882812	379.042969	c
667.653351	25	0.000000	0.000000	c2
0.045123	26	18729.398438	31.230469	a
14.661939	26	0.000000	0.000000	a2
21.066249	26	18740.230469	63.343750	a
39.861518	26	0.000000	0.000000	a2
46.909705	26	18742.320312	71.562500	a
89.461389	26	0.000000	0.000000	a2
89.461948	26	18773.515625	141.460938	a
124.344840	26	0.000000	0.000000	a2
124.345372	26	18791.175781	159.089844	a
176.060814	26	0.000000	0.000000	a2
181.375423	26	18800.972656	168.964844	a
216.014555	26	0.000000	0.000000	a2
216.015087	26	18806.515625	174.546875	a
251.564439	26	0.000000	0.000000	a2
251.564963	26	18825.593750	193.601562	a
307.206176	26	0.000000	0.000000	a2
307.206737	26	18850.472656	218.464844	a
338.322009	26	0.000000	0.000000	a2
345.292591	26	18854.984375	222.906250	a
379.945155	26	0.000000	0.000000	a2
379.945854	26	18860.335938	228.109375	a
426.365686	26	0.000000	0.000000	a2
426.366192	26	18875.289062	243.210938	a
451.550885	26	0.000000	0.000000	a2
454.833968	26	18877.609375	245.531250	a
495.686402	26	0.000000	0.000000	a2
495.686924	26	18882.378906	250.324219	a
522.777329	26	0.000000	0.000000	a2
553.588889	26	18888.179688	256.203125	a
595.265224	26	0.000000	0.000000	a2
595.265726	26	18892.691406	260.675781	a
632.783431	26	0.000000	0.000000	a2
639.623591	26	18915.546875	298.488281	b
640.257460	26	0.000000	0.000000	b2
640.257460	26	18919.382812	304.296875	b
640.975801	26	0.000000	0.000000	b2
640.975801	26	18922.914062	307.664062	b
641.694372	26	0.000000	0.000000	b2
641.694372	26	18926.371094	313.250000	b
642.562153	26	0.000000	0.000000	b2
642.562153	26	18935.125000	322.078125	b
643.393720	26	0.000000	0.000000	b2
643.393720	26	18940.250000	327.183594	b
644.287176	26	0.000000	0.000000	b2
644.287176	26	18944.375000	331.152344	b
645.234354	26	0.000000	0.000000	b2
645.234354	26	18948.242188	337.234375	b
646.188484	26	0.000000	0.000000	b2
646.188484	26	18952.105469	341.113281	b
647.163095	26	0.000000	0.000000	b2
647.163095	26	18955.843750	344.703125	b
648.249124	26	0.000000	0.000000	b2
648.249125	26	18959.476562	348.226562	b
649.297331	26	0.000000	0.000000	b2
649.297331	26	18962.800781	353.562500	b
650.355779	26	0.000000	0.000000	b2
650.355779	26	18966.265625	357.156250	b
651.408149	26	0.000000	0.000000	b2
651.408149	26	18969.515625	360.410156	b
652.504063	26	0.000000	0.000000	b2
652.504063	26	18973.371094	364.136719	b
653.659011	26	0.000000	0.000000	b2
653.659011	26	18977.199219	370.210938	b
654.773021	26	0.000000	0.000000	b2
654.773021	26	18981.332031	374.093750	b
655.945149	26	0.000000	0.000000	b2
655.945149	26	18985.152344	377.914062	b
657.104708	26	0.000000	0.000000	b2
657.104708	26	18988.503906	381.511719	b
658.173168	26	0.000000	0.000000	b2
658.173168	26	18991.468750	386.375000	b
659.193791	26	0.000000	0.000000	b2
659.193791	26	18994.949219	389.902344	b
660.206495	26	0.000000	0.000000	b2
660.206495	26	18998.042969	393.046875	b
661.121172	26	0.000000	0.000000	b2
661.121172	26	19001.136719	396.093750	b
661.903226	26	0.000000	0.000000	b2
661.903226	26	19003.843750	400.738281	b
662.676490	26	0.000000	0.000000	b2
662.676490	26	19006.550781	403.503906	b
663.367188	26	0.000000	0.000000	b2
663.367188	26	19008.613281	405.628906	b
663.964979	26	0.000000	0.000000	b2
663.964979	26	19010.289062	407.160156	b
664.519625	26	0.000000	0.000000	b2
664.519625	26	19011.964844	408.894531	b
665.002369	26	0.000000	0.000000	b2
665.002369	26	19013.382812	410.238281	b
665.498581	26	0.000000	0.000000	b2
665.498581	26	19014.929688	411.906250	b
665.884648	26	0.000000	0.000000	b2
665.884648	26	19016.218750	415.246094	b
666.176505	26	0.000000	0.000000	b2
666.176505	26	19017.250000	416.046875	b
666.506517	26	0.000000	0.000000	b2
666.506517	26	19018.281250	417.058594	b
666.794493	26	0.000000	0.000000	b2
666.794493	26	19019.183594	418.019531	b
666.998181	26	0.000000	0.000000	b2
666.998181	26	19019.699219	418.460938	b
667.128589	26	0.000000	0.000000	b2
667.128589	26	19019.957031	418.957031	b
667.192198	26	0.000000	0.000000	b2
667.192198	26	19020.085938	419.042969	b
667.243678	26	0.000000	0.000000	b2
667.243678	26	19020.214844	419.117188	b
667.298081	26	0.000000	0.000000	b2
667.298081	26	19020.496094	419.300781	b
667.355773	26	0.000000	0.000000	b2
667.355773	26	19020.625000	419.476562	b
667.410714	26	0.000000	0.000000	b2
667.410714	26	19020.753906	419.640625	b
667.412426	26	0.000000	0.000000	b2
667.412514	26	19035.593750	419.765625	c
667.650340	26	0.000000	0.000000	c2
667.650341	26	19035.593750	434.320312	c
668.155328	26	0.000000	0.000000	c2
0.045086	27	18729.398438	31.042969	a
14.683649	27	0.000000	0.000000	a2
21.066220	27	18739.972656	62.859375	a
39.864173	27	0.000000	0.000000	a2
46.909674	27	18741.906250	70.949219	a
89.636629	27	0.000000	0.000000	a2
89.637188	27	18780.062500	147.839844	a
133.451408	27	0.000000	0.000000	a2
133.451934	27	18805.714844	173.566406	a
184.302602	27	0.000000	0.000000	a2
184.303166	27	18818.863281	186.660156	a
194.210487	27	0.000000	0.000000	a2
194.211006	27	18819.636719	187.503906	a
260.250009	27	0.000000	0.000000	a2
260.250520	27	18846.191406	214.000000	a
300.138724	27	0.000000	0.000000	a2
300.139299	27	18860.757812	228.605469	a
330.882718	27	0.000000	0.000000	a2
345.292561	27	18863.593750	231.386719	a
372.559264	27	0.000000	0.000000	a2
372.559948	27	18865.722656	233.312500	a
396.516975	27	0.000000	0.000000	a2
411.001264	27	18867.914062	235.687500	a
436.440409	27	0.000000	0.000000	a2
454.833936	27	18868.687500	236.480469	a
511.454462	27	0.000000	0.000000	a2
511.454982	27	18886.476562	254.261719	a
555.015705	27	0.000000	0.000000	a2
555.016210	27	18924.761719	292.515625	a
588.155406	27	0.000000	0.000000	a2
588.155905	27	18927.855469	295.691406	a
611.865113	27	0.000000	0.000000	a2
639.623556	27	18927.828125	310.605469	b
640.257425	27	0.000000	0.000000	b2
640.257425	27	18931.792969	316.511719	b
640.975767	27	0.000000	0.000000	b2
640.975767	27	18935.011719	319.832031	b
641.694339	27	0.000000	0.000000	b2
641.694339	27	18938.515625	325.335938	b
642.562119	27	0.000000	0.000000	b2
642.562119	27	18947.386719	334.089844	b
643.393687	27	0.000000	0.000000	b2
643.393687	27	18952.511719	339.273438	b
644.287142	27	0.000000	0.000000	b2
644.287142	27	18956.378906	343.160156	b
645.234320	27	0.000000	0.000000	b2
645.234320	27	18960.117188	348.855469	b
646.188451	27	0.000000	0.000000	b2
646.188451	27	18963.996094	352.835938	b
647.163059	27	0.000000	0.000000	b2
647.163059	27	18967.773438	356.480469	b
648.249090	27	0.000000	0.000000	b2
648.249090	27	18971.273438	359.984375	b
649.297297	27	0.000000	0.000000	b2
649.297297	27	18974.496094	365.261719	b
650.355746	27	0.000000	0.000000	b2
650.355746	27	18978.160156	369.019531	b
651.408115	27	0.000000	0.000000	b2
651.408115	27	18981.402344	372.132812	b
652.504031	27	0.000000	0.000000	b2
652.504031	27	18985.031250	375.886719	b
653.658978	27	0.000000	0.000000	b2
653.658978	27	18988.945312	381.792969	b
654.772987	27	0.000000	0.000000	b2
654.772987	27	18993.082031	385.937500	b
655.945115	27	0.000000	0.000000	b2
655.945115	27	18996.941406	389.796875	b
657.104674	27	0.000000	0.000000	b2
657.104674	27	19000.292969	392.933594	b
658.173134	27	0.000000	0.000000	b2
658.173134	27	19003.386719	398.230469	b
659.193757	27	0.000000	0.000000	b2
659.193757	27	19006.738281	401.343750	b
660.206460	27	0.000000	0.000000	b2
660.206461	27	19009.832031	404.660156	b
661.121138	27	0.000000	0.000000	b2
661.121138	27	19013.054688	407.734375	b
661.903192	27	0.000000	0.000000	b2
661.903192	27	19015.890625	412.500000	b
662.676456	27	0.000000	0.000000	b2
662.676456	27	19018.468750	415.273438	b
663.367154	27	0.000000	0.000000	b2
663.367154	27	19020.531250	417.191406	b
663.964945	27	0.000000	0.000000	b2
663.964945	27	19022.464844	419.167969	b
664.519592	27	0.000000	0.000000	b2
664.519592	27	19024.011719	420.621094	b
665.002334	27	0.000000	0.000000	b2
665.002334	27	19025.429688	422.156250	b
665.498545	27	0.000000	0.000000	b2
665.498545	27	19026.847656	423.625000	b
665.884614	27	0.000000	0.000000	b2
665.884614	27	19028.265625	426.996094	b
666.176470	27	0.000000	0.000000	b2
666.176471	27	19029.167969	427.871094	b
666.506481	27	0.000000	0.000000	b2
666.506481	27	19030.156250	428.863281	b
666.794459	27	0.000000	0.000000	b2
666.794459	27	19031.187500	429.796875	b
666.998148	27	0.000000	0.000000	b2
666.998148	27	19031.703125	430.507812	b
667.128555	27	0.000000	0.000000	b2
667.128555	27	19031.960938	430.800781	b
667.192164	27	0.000000	0.000000	b2
667.192164	27	19032.089844	430.875000	b
667.243643	27	0.000000	0.000000	b2
667.243643	27	19032.218750	430.890625	b
667.298047	27	0.000000	0.000000	b2
667.298047	27	19032.347656	431.085938	b
667.355739	27	0.000000	0.000000	b2
667.355739	27	19032.625000	431.265625	b
667.410679	27	0.000000	0.000000	b2
667.410679	27	19032.753906	431.437500	b
667.412392	27	0.000000	0.000000	b2
667.412486	27	19047.621094	431.617188	c
667.650048	27	0.000000	0.000000	c2
0.045053	28	18729.398438	31.226562	a
9.195622	28	0.000000	0.000000	a2
21.066194	28	18736.105469	50.804688	a
64.075249	28	0.000000	0.000000	a2
64.075829	28	18757.656250	119.640625	a
91.156846	28	0.000000	0.000000	a2
91.157393	28	18805.996094	173.988281	a
143.201426	28	0.000000	0.000000	a2
143.201955	28	18839.253906	207.203125	a
184.812129	28	0.000000	0.000000	a2
184.812695	28	18846.472656	214.429688	a
209.438156	28	0.000000	0.000000	a2
209.438664	28	18849.050781	217.058594	a
233.757387	28	0.000000	0.000000	a2
239.734386	28	18852.402344	220.386719	a
278.362428	28	0.000000	0.000000	a2
294.391231	28	18861.812500	229.773438	a
330.904163	28	0.000000	0.000000	a2
345.292526	28	18864.648438	232.652344	a
380.273027	28	0.000000	0.000000	a2
380.273711	28	18868.582031	236.406250	a
411.736362	28	0.000000	0.000000	a2
411.736877	28	18871.417969	239.425781	a
436.437262	28	0.000000	0.000000	a2
454.833906	28	18872.191406	240.140625	a
488.561220	28	0.000000	0.000000	a2
488.561742	28	18873.996094	241.972656	a
545.796790	28	0.000000	0.000000	a2
553.588834	28	18881.085938	249.003906	a
579.758201	28	0.000000	0.000000	a2
586.577432	28	18883.792969	251.714844	a
604.863692	28	0.000000	0.000000	a2
639.623525	28	18871.097656	254.035156	b
640.257394	28	0.000000	0.000000	b2
640.257394	28	18874.933594	259.960938	b
640.975737	28	0.000000	0.000000	b2
640.975737	28	18878.328125	263.191406	b
641.694304	28	0.000000	0.000000	b2
641.694304	28	18882.082031	266.820312	b
642.562087	28	0.000000	0.000000	b2
642.562087	28	18890.886719	277.742188	b
643.393654	28	0.000000	0.000000	b2
643.393654	28	18896.140625	283.210938	b
644.287110	28	0.000000	0.000000	b2
644.287110	28	18900.136719	287.062500	b
645.234288	28	0.000000	0.000000	b2
645.234288	28	18903.875000	292.765625	b
646.188418	28	0.000000	0.000000	b2
646.188418	28	18907.703125	296.714844	b
647.163027	28	0.000000	0.000000	b2
647.163027	28	18911.687500	300.570312	b
648.249061	28	0.000000	0.000000	b2
648.249061	28	18915.234375	304.246094	b
649.297264	28	0.000000	0.000000	b2
649.297264	28	18918.632812	309.394531	b
650.355713	28	0.000000	0.000000	b2
650.355713	28	18922.054688	312.953125	b
651.408084	28	0.000000	0.000000	b2
651.408084	28	18925.324219	316.222656	b
652.503997	28	0.000000	0.000000	b2
652.503997	28	18929.117188	320.015625	b
653.658944	28	0.000000	0.000000	b2
653.658944	28	18933.113281	326.042969	b
654.772955	28	0.000000	0.000000	b2
654.772955	28	18937.066406	329.960938	b
655.945085	28	0.000000	0.000000	b2
655.945085	28	18941.082031	333.972656	b
657.104641	28	0.000000	0.000000	b2
657.104641	28	18944.433594	337.398438	b
658.173101	28	0.000000	0.000000	b2
658.173101	28	18947.527344	342.578125	b
659.193727	28	0.000000	0.000000	b2
659.193727	28	18950.750000	345.683594	b
660.206429	28	0.000000	0.000000	b2
660.206429	28	18953.972656	348.929688	b
661.121104	28	0.000000	0.000000	b2
661.121104	28	18957.195312	352.082031	b
661.903160	28	0.000000	0.000000	b2
661.903160	28	18960.160156	357.046875	b
662.676425	28	0.000000	0.000000	b2
662.676425	28	18962.867188	359.722656	b
663.367122	28	0.000000	0.000000	b2
663.367122	28	18965.187500	362.000000	b
663.964913	28	0.000000	0.000000	b2
663.964913	28	18967.121094	364.031250	b
664.519560	28	0.000000	0.000000	b2
664.519560	28	18968.925781	365.738281	b
665.002304	28	0.000000	0.000000	b2
665.002304	28	18970.472656	367.460938	b
665.498513	28	0.000000	0.000000	b2
665.498513	28	18972.019531	369.070312	b
665.884583	28	0.000000	0.000000	b2
665.884583	28	18973.437500	372.382812	b
666.176440	28	0.000000	0.000000	b2
666.176440	28	18974.468750	373.273438	b
666.506450	28	0.000000	0.000000	b2
666.506450	28	18975.371094	374.226562	b
666.794427	28	0.000000	0.000000	b2
666.794427	28	18976.273438	375.234375	b
666.998115	28	0.000000	0.000000	b2
666.998116	28	18976.789062	375.593750	b
667.128523	28	0.000000	0.000000	b2
667.128523	28	18977.046875	375.847656	b
667.192132	28	0.000000	0.000000	b2
667.192132	28	18977.046875	376.046875	b
667.243611	28	0.000000	0.000000	b2
667.243611	28	18977.304688	376.117188	b
667.298015	28	0.000000	0.000000	b2
667.298015	28	18977.433594	376.308594	b
667.355710	28	0.000000	0.000000	b2
667.355710	28	18977.562500	376.492188	b
667.410647	28	0.000000	0.000000	b2
667.410647	28	18977.691406	376.652344	b
667.412360	28	0.000000	0.000000	b2
667.412421	28	18992.585938	376.757812	c
667.652518	28	0.000000	0.000000	c2
667.652518	28	18992.585938	391.503906	c
668.195832	28	0.000000	0.000000	c2
668.195833	28	19037.015625	432.136719	c
668.338911	28	0.000000	0.000000	c2
0.045070	29	18729.398438	31.191406	a
4.257900	29	0.000000	0.000000	a2
21.066222	29	18733.011719	35.414062	a
50.962611	29	0.000000	0.000000	a2
50.963212	29	18744.511719	48.449219	a
106.432723	29	0.000000	0.000000	a2
106.433291	29	18834.746094	150.832031	a
116.737464	29	0.000000	0.000000	a2
116.737997	29	18842.867188	160.105469	a
187.330853	29	0.000000	0.000000	a2
187.331430	29	18850.472656	168.761719	a
210.624951	29	0.000000	0.000000	a2
210.625479	29	18853.308594	172.019531	a
234.276682	29	0.000000	0.000000	a2
239.734405	29	18856.531250	175.644531	a
296.430430	29	0.000000	0.000000	a2
296.431007	29	18887.468750	210.769531	a
349.196549	29	0.000000	0.000000	a2
349.197058	29	18892.238281	216.347656	a
366.089706	29	0.000000	0.000000	a2
366.090401	29	18894.109375	218.105469	a
396.993903	29	0.000000	0.000000	a2
411.001253	29	18895.269531	219.750000	a
445.184262	29	0.000000	0.000000	a2
454.833925	29	18896.816406	221.410156	a
497.747278	29	0.000000	0.000000	a2
497.747811	29	18899.265625	224.277344	a
547.864086	29	0.000000	0.000000	a2
553.588862	29	18903.390625	228.914062	a
573.107492	29	0.000000	0.000000	a2
586.577453	29	18904.937500	230.707031	a
639.102364	29	0.000000	0.000000	a2
639.623542	29	18896.820312	238.542969	b
640.257410	29	0.000000	0.000000	b2
640.257410	29	18900.656250	244.628906	b
640.975752	29	0.000000	0.000000	b2
640.975752	29	18903.921875	248.367188	b
641.694321	29	0.000000	0.000000	b2
641.694321	29	18907.582031	254.179688	b
642.562106	29	0.000000	0.000000	b2
642.562106	29	18916.566406	263.050781	b
643.393671	29	0.000000	0.000000	b2
643.393671	29	18921.691406	268.398438	b
644.287127	29	0.000000	0.000000	b2
644.287127	29	18925.558594	274.277344	b
645.234305	29	0.000000	0.000000	b2
645.234305	29	18929.296875	277.941406	b
646.188435	29	0.000000	0.000000	b2
646.188435	29	18933.230469	281.867188	b
647.163047	29	0.000000	0.000000	b2
647.163047	29	18937.097656	285.843750	b
648.249078	29	0.000000	0.000000	b2
648.249078	29	18940.695312	291.457031	b
649.297282	29	0.000000	0.000000	b2
649.297282	29	18944.085938	294.613281	b
650.355730	29	0.000000	0.000000	b2
650.355730	29	18947.558594	298.214844	b
651.408101	29	0.000000	0.000000	b2
651.408101	29	18950.957031	301.742188	b
652.504014	29	0.000000	0.000000	b2
652.504015	29	18954.820312	307.601562	b
653.658960	29	0.000000	0.000000	b2
653.658960	29	18958.835938	311.480469	b
654.772972	29	0.000000	0.000000	b2
654.772972	29	18962.792969	315.441406	b
655.945101	29	0.000000	0.000000	b2
655.945101	29	18966.792969	319.445312	b
657.104658	29	0.000000	0.000000	b2
657.104658	29	18970.144531	324.863281	b
658.173118	29	0.000000	0.000000	b2
658.173118	29	18973.367188	328.023438	b
659.193742	29	0.000000	0.000000	b2
659.193742	29	18976.589844	331.179688	b
660.206446	29	0.000000	0.000000	b2
660.206446	29	18979.941406	334.488281	b
661.121123	29	0.000000	0.000000	b2
661.121123	29	18982.906250	339.730469	b
661.903177	29	0.000000	0.000000	b2
661.903177	29	18985.613281	342.300781	b
662.676442	29	0.000000	0.000000	b2
662.676442	29	18988.191406	344.746094	b
663.367139	29	0.000000	0.000000	b2
663.367139	29	18990.253906	347.015625	b
663.964931	29	0.000000	0.000000	b2
663.964931	29	18992.187500	348.816406	b
664.519576	29	0.000000	0.000000	b2
664.519576	29	18993.863281	350.535156	b
665.002321	29	0.000000	0.000000	b2
665.002321	29	18995.410156	352.000000	b
665.498533	29	0.000000	0.000000	b2
665.498533	29	18996.957031	355.750000	b
665.884598	29	0.000000	0.000000	b2
665.884598	29	18998.375000	357.082031	b
666.176456	29	0.000000	0.000000	b2
666.176456	29	18999.277344	357.906250	b
666.506466	29	0.000000	0.000000	b2
666.506467	29	19000.257812	358.890625	b
666.794444	29	0.000000	0.000000	b2
666.794444	29	19001.160156	359.843750	b
666.998133	29	0.000000	0.000000	b2
666.998133	29	19001.675781	360.476562	b
667.128540	29	0.000000	0.000000	b2
667.128540	29	19001.933594	360.500000	b
667.192150	29	0.000000	0.000000	b2
667.192150	29	19001.933594	360.746094	b
667.243629	29	0.000000	0.000000	b2
667.243629	29	19002.210938	360.777344	b
667.298032	29	0.000000	0.000000	b2
667.298032	29	19002.339844	360.976562	b
667.355724	29	0.000000	0.000000	b2
667.355724	29	19002.468750	361.144531	b
667.410664	29	0.000000	0.000000	b2
667.410664	29	19002.726562	361.320312	b
667.412377	29	0.000000	0.000000	b2
667.412463	29	19017.558594	361.492188	c
667.694863	29	0.000000	0.000000	c2
0.044988	30	18729.398438	31.015625	a
20.572398	30	0.000000	0.000000	a2
21.066110	30	18742.679688	71.808594	a
45.910071	30	0.000000	0.000000	a2
46.909560	30	18746.675781	84.027344	a
76.405114	30	0.000000	0.000000	a2
89.356093	30	18756.085938	113.804688	a
122.988274	30	0.000000	0.000000	a2
122.988806	30	18776.453125	144.187500	a
168.099969	30	0.000000	0.000000	a2
181.375313	30	18783.671875	151.464844	a
222.233885	30	0.000000	0.000000	a2
222.234382	30	18792.308594	160.003906	a
264.796194	30	0.000000	0.000000	a2
264.796701	30	18823.632812	191.445312	a
294.514352	30	0.000000	0.000000	a2
294.514895	30	18856.761719	224.457031	a
330.924226	30	0.000000	0.000000	a2
345.292463	30	18859.210938	226.914062	a
388.261081	30	0.000000	0.000000	a2
388.261759	30	18864.562500	232.093750	a
419.386471	30	0.000000	0.000000	a2
419.386983	30	18867.656250	235.433594	a
467.456388	30	0.000000	0.000000	a2
467.456893	30	18872.167969	239.875000	a
481.109532	30	0.000000	0.000000	a2
481.110060	30	18873.328125	241.058594	a
553.359653	30	0.000000	0.000000	a2
553.588772	30	18879.128906	246.878906	a
572.101881	30	0.000000	0.000000	a2
586.577364	30	18880.675781	248.394531	a
604.993341	30	0.000000	0.000000	a2
639.623653	30	18866.554688	249.277344	b
640.257318	30	0.000000	0.000000	b2
640.257318	30	18870.390625	255.082031	b
640.975659	30	0.000000	0.000000	b2
640.975659	30	18873.824219	258.460938	b
641.694229	30	0.000000	0.000000	b2
641.694229	30	18877.757812	262.402344	b
642.562013	30	0.000000	0.000000	b2
642.562013	30	18886.703125	273.246094	b
643.393578	30	0.000000	0.000000	b2
643.393578	30	18891.957031	278.546875	b
644.287035	30	0.000000	0.000000	b2
644.287035	30	18895.824219	282.546875	b
645.234212	30	0.000000	0.000000	b2
645.234212	30	18899.433594	288.148438	b
646.188343	30	0.000000	0.000000	b2
646.188343	30	18903.464844	292.121094	b
647.162951	30	0.000000	0.000000	b2
647.162951	30	18907.402344	296.062500	b
648.248983	30	0.000000	0.000000	b2
648.248983	30	18911.007812	299.796875	b
649.297191	30	0.000000	0.000000	b2
649.297191	30	18914.355469	305.156250	b
650.355638	30	0.000000	0.000000	b2
650.355638	30	18917.968750	308.511719	b
651.408009	30	0.000000	0.000000	b2
651.408009	30	18921.285156	312.089844	b
652.503921	30	0.000000	0.000000	b2
652.503921	30	18925.160156	315.707031	b
653.658867	30	0.000000	0.000000	b2
653.658867	30	18929.027344	321.765625	b
654.772879	30	0.000000	0.000000	b2
654.772880	30	18933.066406	325.738281	b
655.945008	30	0.000000	0.000000	b2
655.945008	30	18936.917969	329.718750	b
657.104565	30	0.000000	0.000000	b2
657.104565	30	18940.269531	332.843750	b
658.173025	30	0.000000	0.000000	b2
658.173025	30	18943.363281	338.121094	b
659.193649	30	0.000000	0.000000	b2
659.193649	30	18946.613281	341.250000	b
660.206353	30	0.000000	0.000000	b2
660.206353	30	18949.964844	344.757812	b
661.121029	30	0.000000	0.000000	b2
661.121029	30	18953.187500	347.855469	b
661.903085	30	0.000000	0.000000	b2
661.903085	30	18956.023438	352.792969	b
662.676348	30	0.000000	0.000000	b2
662.676348	30	18958.859375	355.445312	b
663.367048	30	0.000000	0.000000	b2
663.367048	30	18960.921875	357.679688	b
663.964838	30	0.000000	0.000000	b2
663.964838	30	18962.984375	359.578125	b
664.519483	30	0.000000	0.000000	b2
664.519483	30	18964.660156	361.296875	b
665.002228	30	0.000000	0.000000	b2
665.002228	30	18966.207031	362.753906	b
665.498443	30	0.000000	0.000000	b2
665.498443	30	18967.753906	364.511719	b
665.884504	30	0.000000	0.000000	b2
665.884505	30	18969.171875	367.898438	b
666.176363	30	0.000000	0.000000	b2
666.176363	30	18970.203125	368.992188	b
666.506375	30	0.000000	0.000000	b2
666.506375	30	18971.105469	369.769531	b
666.794351	30	0.000000	0.000000	b2
666.794351	30	18972.007812	370.726562	b
666.998039	30	0.000000	0.000000	b2
666.998040	30	18972.394531	371.007812	b
667.128447	30	0.000000	0.000000	b2
667.128447	30	18972.781250	371.484375	b
667.192056	30	0.000000	0.000000	b2
667.192056	30	18972.781250	371.535156	b
667.243535	30	0.000000	0.000000	b2
667.243535	30	18972.910156	371.574219	b
667.297938	30	0.000000	0.000000	b2
667.297939	30	18973.183594	371.769531	b
667.355631	30	0.000000	0.000000	b2
667.355631	30	18973.312500	371.941406	b
667.410573	30	0.000000	0.000000	b2
667.410573	30	18973.441406	372.101562	b
667.412285	30	0.000000	0.000000	b2
667.412365	30	18988.308594	372.238281	c
667.652826	30	0.000000	0.000000	c2
667.652827	30	18988.308594	386.984375	c
668.158038	30	0.000000	0.000000	c2
0.045025	31	18729.398438	29.214844	a
8.816577	31	0.000000	0.000000	a2
21.066186	31	18733.011719	39.386719	a
54.269065	31	0.000000	0.000000	a2
54.269661	31	18735.210938	45.796875	a
76.491615	31	0.000000	0.000000	a2
89.356150	31	18745.136719	80.617188	a
114.830448	31	0.000000	0.000000	a2
114.830992	31	18753.515625	105.378906	a
159.849073	31	0.000000	0.000000	a2
181.375380	31	18754.804688	110.792969	a
218.665905	31	0.000000	0.000000	a2
218.666422	31	18755.707031	113.718750	a
246.378295	31	0.000000	0.000000	a2
246.378817	31	18759.316406	125.281250	a
296.856263	31	0.000000	0.000000	a2
296.856839	31	18762.152344	128.148438	a
340.104612	31	0.000000	0.000000	a2
345.292501	31	18763.054688	129.019531	a
375.836062	31	0.000000	0.000000	a2
375.836757	31	18764.152344	129.886719	a
402.250935	31	0.000000	0.000000	a2
411.001208	31	18765.441406	131.394531	a
448.612023	31	0.000000	0.000000	a2
454.833882	31	18766.214844	132.156250	a
492.988546	31	0.000000	0.000000	a2
492.989067	31	18766.988281	132.964844	a
541.038379	31	0.000000	0.000000	a2
553.588829	31	18769.179688	135.121094	a
563.527046	31	0.000000	0.000000	a2
586.577410	31	18769.824219	135.851562	a
610.903201	31	0.000000	0.000000	a2
639.623494	31	18756.011719	136.957031	b
640.257363	31	0.000000	0.000000	b2
640.257363	31	18760.105469	142.929688	b
640.975704	31	0.000000	0.000000	b2
640.975704	31	18763.785156	146.640625	b
641.694275	31	0.000000	0.000000	b2
641.694275	31	18767.691406	150.558594	b
642.562057	31	0.000000	0.000000	b2
642.562057	31	18776.593750	161.437500	b
643.393624	31	0.000000	0.000000	b2
643.393624	31	18781.976562	166.914062	b
644.287080	31	0.000000	0.000000	b2
644.287080	31	18786.230469	171.101562	b
645.234258	31	0.000000	0.000000	b2
645.234258	31	18790.226562	175.082031	b
646.188390	31	0.000000	0.000000	b2
646.188390	31	18794.316406	181.328125	b
647.162996	31	0.000000	0.000000	b2
647.162996	31	18798.324219	185.218750	b
648.249029	31	0.000000	0.000000	b2
648.249029	31	18802.246094	189.011719	b
649.297237	31	0.000000	0.000000	b2
649.297237	31	18805.687500	192.589844	b
650.355685	31	0.000000	0.000000	b2
650.355685	31	18809.429688	198.328125	b
651.408054	31	0.000000	0.000000	b2
651.408054	31	18812.777344	201.804688	b
652.503968	31	0.000000	0.000000	b2
652.503968	31	18816.648438	205.679688	b
653.658913	31	0.000000	0.000000	b2
653.658913	31	18820.707031	211.605469	b
654.772926	31	0.000000	0.000000	b2
654.772926	31	18824.863281	215.636719	b
655.945053	31	0.000000	0.000000	b2
655.945053	31	18828.980469	219.750000	b
657.104612	31	0.000000	0.000000	b2
657.104612	31	18832.441406	223.343750	b
658.173071	31	0.000000	0.000000	b2
658.173071	31	18835.664062	228.558594	b
659.193696	31	0.000000	0.000000	b2
659.193696	31	18839.144531	232.085938	b
660.206398	31	0.000000	0.000000	b2
660.206399	31	18842.496094	235.562500	b
661.121076	31	0.000000	0.000000	b2
661.121076	31	18845.718750	238.675781	b
661.903130	31	0.000000	0.000000	b2
661.903130	31	18848.683594	243.644531	b
662.676393	31	0.000000	0.000000	b2
662.676394	31	18851.519531	246.566406	b
663.367098	31	0.000000	0.000000	b2
663.367099	31	18853.710938	248.652344	b
663.964884	31	0.000000	0.000000	b2
663.964884	31	18855.773438	250.570312	b
664.519530	31	0.000000	0.000000	b2
664.519530	31	18857.449219	252.324219	b
665.002272	31	0.000000	0.000000	b2
665.002272	31	18858.996094	253.777344	b
665.498482	31	0.000000	0.000000	b2
665.498482	31	18860.671875	255.554688	b
665.884550	31	0.000000	0.000000	b2
665.884550	31	18862.089844	258.929688	b
666.176408	31	0.000000	0.000000	b2
666.176408	31	18863.121094	259.878906	b
666.506420	31	0.000000	0.000000	b2
666.506420	31	18864.023438	260.890625	b
666.794397	31	0.000000	0.000000	b2
666.794397	31	18864.925781	261.804688	b
666.998085	31	0.000000	0.000000	b2
666.998085	31	18865.441406	262.257812	b
667.128491	31	0.000000	0.000000	b2
667.128491	31	18865.828125	262.753906	b
667.192101	31	0.000000	0.000000	b2
667.192101	31	18865.828125	262.812500	b
667.243580	31	0.000000	0.000000	b2
667.243580	31	18865.957031	262.851562	b
667.297984	31	0.000000	0.000000	b2
667.297984	31	18866.230469	263.042969	b
667.355676	31	0.000000	0.000000	b2
667.355676	31	18866.359375	263.214844	b
667.410616	31	0.000000	0.000000	b2
667.410616	31	18866.488281	263.386719	b
667.412329	31	0.000000	0.000000	b2
667.412410	31	18881.382812	263.535156	c
667.651856	31	0.000000	0.000000	c2


==> figures/data/2S_b0_memory.dat <==
time	vm_size	vm_rss
0.000000	795791.437500	956.628906
0.001000	795791.437500	956.628906
0.002000	795791.437500	956.628906
0.003000	795791.437500	956.628906
0.004000	795791.437500	956.628906
0.005000	795791.437500	956.628906
0.006000	795791.437500	956.628906
0.007000	795791.437500	956.628906
0.008000	795791.437500	956.628906
0.009000	795791.437500	956.628906
0.010000	795791.437500	956.628906
0.011000	795791.437500	956.628906
0.012000	795791.437500	956.628906
0.013000	795791.437500	956.628906
0.014000	795791.437500	956.628906
0.015000	795791.437500	956.628906
0.016000	795791.437500	956.628906
0.017000	795791.437500	956.628906
0.018000	795791.437500	956.628906
0.019000	795791.437500	956.628906
0.020000	795791.437500	956.628906
0.021000	795791.437500	956.628906
0.022000	795791.437500	956.628906
0.023000	795791.437500	956.628906
0.024000	795791.437500	956.628906
0.025000	795791.437500	956.628906
0.026000	795791.437500	956.628906
0.027000	795791.437500	956.628906
0.028000	795791.437500	956.628906
0.029000	795791.437500	956.628906
0.030000	796117.500000	1377.277344
0.031000	796189.125000	1476.031250
0.032000	796189.125000	1476.031250
0.033000	796473.500000	1858.242188
0.034000	796473.500000	1858.242188
0.035000	796473.500000	1858.242188
0.036000	796473.500000	1858.242188
0.037000	796473.500000	1858.242188
0.038000	796473.500000	1858.242188
0.039000	796473.500000	1858.242188
0.040000	796473.500000	1858.242188
0.041000	796473.500000	1858.242188
0.042000	796473.500000	1858.242188
0.043000	796473.500000	1858.242188
0.044000	796473.500000	1858.242188
0.045000	796473.500000	1858.242188
0.046000	796473.500000	1858.242188
0.047000	796473.500000	1858.242188
0.048000	796473.500000	1858.242188
0.049000	796473.500000	1858.242188
0.050000	796473.500000	1858.242188
0.051000	796473.500000	1858.242188
0.052000	796473.500000	1858.242188
0.053000	796473.500000	1858.242188
0.054000	796473.500000	1858.242188
0.055000	796473.500000	1858.242188
0.056000	796473.500000	1858.242188
0.057000	796473.500000	1858.242188
0.058000	796473.500000	1858.242188
0.059000	796473.500000	1858.242188
0.060000	796473.500000	1858.242188
0.061000	796473.500000	1858.242188
0.062000	796479.625000	1865.277344
0.063000	796479.625000	1865.277344
0.064000	796482.875000	1868.535156
0.065000	796482.875000	1868.535156
0.066000	796482.875000	1868.535156
0.067000	796482.875000	1868.535156
0.068000	796482.875000	1868.535156
0.069000	796482.875000	1868.535156
0.070000	796482.875000	1868.535156
0.071000	796482.875000	1868.535156
0.072000	796482.875000	1868.535156
0.073000	796482.875000	1868.535156
0.074000	796482.875000	1868.535156
0.075000	796482.875000	1868.535156
0.076000	796482.875000	1868.535156
0.077000	796482.875000	1868.535156
0.078000	796482.875000	1868.535156
0.079000	796482.875000	1868.535156
0.080000	796482.875000	1868.535156
0.081000	796768.500000	2272.488281
0.082000	796768.500000	2272.488281
0.083000	796791.125000	2304.125000
0.084000	796791.125000	2304.125000
0.085000	796791.125000	2304.125000
0.086000	796791.125000	2304.125000
0.087000	796791.125000	2304.125000
0.088000	796857.875000	2397.675781
0.089000	796934.000000	2503.515625
0.090000	796934.000000	2503.515625
0.091000	796934.000000	2503.515625
0.092000	796934.000000	2503.515625
0.093000	797302.000000	3018.480469
0.094000	797351.875000	3089.007812
0.095000	797351.875000	3089.007812
0.096000	797351.875000	3089.007812
0.097000	797421.875000	3186.242188
0.098000	797421.875000	3186.242188
0.099000	797421.875000	3186.242188
0.100000	797421.875000	3186.242188
0.101000	797421.875000	3186.242188
0.102000	797421.875000	3186.242188
0.103000	797421.875000	3186.242188
0.104000	797421.875000	3186.242188
0.105000	797421.875000	3186.242188
0.106000	797421.875000	3186.242188
0.107000	797421.875000	3186.242188
0.108000	797421.875000	3186.242188
0.109000	797421.875000	3186.242188
0.110000	797421.875000	3186.242188
0.111000	797421.875000	3186.242188
0.112000	797421.875000	3186.242188
0.113000	797421.875000	3186.242188
0.114000	797421.875000	3186.242188
0.115000	797421.875000	3186.242188
0.116000	797421.875000	3186.242188
0.117000	797421.875000	3186.242188
0.118000	797421.875000	3186.242188
0.119000	797421.875000	3186.242188
0.120000	797425.750000	3190.898438
0.121000	797425.750000	3190.898438
0.122000	797425.750000	3190.898438
0.123000	797430.125000	3198.035156
0.124000	797455.187500	3233.261719
0.125000	797455.187500	3233.261719
0.126000	797455.187500	3233.261719
0.127000	797462.937500	3243.945312
0.128000	797462.937500	3243.945312
0.129000	797525.562500	3329.371094
0.130000	797525.562500	3329.371094
0.131000	797525.562500	3329.371094
0.132000	797525.562500	3329.371094
0.133000	797525.562500	3329.371094
0.134000	797525.562500	3329.371094
0.135000	797580.937500	3405.425781
0.136000	797580.937500	3405.425781
0.137000	797580.937500	3405.425781
0.138000	797580.937500	3405.425781
0.139000	797620.687500	3462.109375
0.140000	797620.687500	3462.109375
0.141000	797627.062500	3471.285156
0.142000	797627.062500	3471.285156
0.143000	797627.062500	3471.285156
0.144000	797744.687500	3634.027344
0.145000	797766.812500	3664.917969
0.146000	797766.812500	3664.917969
0.147000	797871.562500	3812.539062
0.148000	797871.562500	3812.539062
0.149000	797871.562500	3812.539062
0.150000	797871.562500	3812.539062
0.151000	797871.562500	3812.539062
0.152000	797871.562500	3812.539062
0.153000	797871.562500	3812.539062
0.154000	797871.562500	3812.539062
0.155000	797876.062500	3820.242188
0.156000	797879.312500	3823.730469
0.157000	797879.312500	3823.730469
0.158000	797879.312500	3823.730469
0.159000	797879.312500	3823.730469
0.160000	797879.312500	3823.730469
0.161000	797879.312500	3823.730469
0.162000	797879.312500	3823.730469
0.163000	797879.312500	3823.730469
0.164000	797879.312500	3823.730469
0.165000	797879.312500	3823.730469
0.166000	797883.812500	3830.429688
0.167000	797886.937500	3833.703125
0.168000	797886.937500	3833.703125
0.169000	797886.937500	3833.703125
0.170000	797886.937500	3833.703125
0.171000	797886.937500	3833.703125
0.172000	797897.687500	3849.988281
0.173000	797897.687500	3849.988281
0.174000	797916.625000	3873.285156
0.175000	797916.625000	3873.285156
0.176000	797916.625000	3873.285156
0.177000	797916.625000	3873.285156
0.178000	797916.625000	3873.285156
0.179000	797916.625000	3873.285156
0.180000	797916.625000	3873.285156
0.181000	797916.625000	3873.285156
0.182000	797916.625000	3873.285156
0.183000	797916.625000	3873.285156
0.184000	797916.625000	3873.285156
0.185000	797916.625000	3873.285156
0.186000	797916.625000	3873.285156
0.187000	797916.625000	3873.285156
0.188000	797916.625000	3873.285156
0.189000	797916.625000	3873.285156
0.190000	797916.625000	3873.285156
0.191000	797916.625000	3873.285156
0.192000	797916.625000	3873.285156
0.193000	797959.750000	3932.140625
0.194000	797959.750000	3932.140625
0.195000	797991.625000	3972.261719
0.196000	797991.625000	3972.261719
0.197000	797991.625000	3972.261719
0.198000	797991.625000	3972.261719
0.199000	797991.625000	3972.261719
0.200000	797991.625000	3972.261719
0.201000	797991.625000	3972.261719
0.202000	797991.625000	3972.261719
0.203000	797991.625000	3972.261719
0.204000	797991.625000	3972.261719
0.205000	797991.625000	3972.261719
0.206000	797991.625000	3972.261719
0.207000	797991.625000	3972.261719
0.208000	797991.625000	3972.261719
0.209000	797991.625000	3972.261719
0.210000	797991.625000	3972.261719
0.211000	797991.625000	3972.261719
0.212000	797991.625000	3972.261719
0.213000	797991.625000	3972.261719
0.214000	797991.625000	3972.261719
0.215000	797991.625000	3972.261719
0.216000	797991.625000	3972.261719
0.217000	797991.625000	3972.261719
0.218000	797991.625000	3972.261719
0.219000	797991.625000	3972.261719
0.220000	797991.625000	3972.261719
0.221000	797991.625000	3972.261719
0.222000	797991.625000	3972.261719
0.223000	797991.625000	3972.261719
0.224000	797991.625000	3972.261719
0.225000	797991.625000	3972.261719
0.226000	797991.625000	3972.261719
0.227000	797991.625000	3972.261719
0.228000	797991.625000	3972.261719
0.229000	797991.625000	3972.261719
0.230000	797991.625000	3972.261719
0.231000	798010.812500	4002.175781
0.232000	798010.812500	4002.175781
0.233000	798010.812500	4002.175781
0.234000	798010.812500	4002.175781
0.235000	798010.812500	4002.175781
0.236000	798015.750000	4009.671875
0.237000	798015.750000	4009.671875
0.238000	798015.750000	4009.671875
0.239000	798015.750000	4009.671875
0.240000	798068.312500	4083.171875
0.241000	798068.312500	4083.171875
0.242000	798068.312500	4083.171875
0.243000	798068.312500	4083.171875
0.244000	798068.312500	4083.171875
0.245000	798068.312500	4083.171875
0.246000	798068.312500	4083.171875
0.247000	798068.312500	4083.171875
0.248000	798068.312500	4083.171875
0.249000	798097.687500	4126.464844
0.250000	798097.687500	4126.464844
0.251000	798097.687500	4126.464844
0.252000	798124.000000	4164.140625
0.253000	798124.000000	4164.140625
0.254000	798124.000000	4164.140625
0.255000	798124.000000	4164.140625
0.256000	798192.812500	4260.050781
0.257000	798192.812500	4260.050781
0.258000	798192.812500	4260.050781
0.259000	798192.812500	4260.050781
0.260000	798192.812500	4260.050781
0.261000	798192.812500	4260.050781
0.262000	798192.812500	4260.050781
0.263000	798192.812500	4260.050781
0.264000	798394.125000	4544.878906
0.265000	798394.125000	4544.878906
0.266000	798394.125000	4544.878906
0.267000	798394.125000	4544.878906
0.268000	798394.125000	4544.878906
0.269000	798394.125000	4544.878906
0.270000	798394.125000	4544.878906
0.271000	798394.125000	4544.878906
0.272000	798400.875000	4554.488281
0.273000	798409.000000	4565.738281
0.274000	798409.000000	4565.738281
0.275000	798409.000000	4565.738281
0.276000	798409.000000	4565.738281
0.277000	798409.000000	4565.738281
0.278000	798409.000000	4565.738281
0.279000	798409.000000	4565.738281
0.280000	798409.000000	4565.738281
0.281000	798409.000000	4565.738281
0.282000	798409.000000	4565.738281
0.283000	798409.000000	4565.738281
0.284000	798409.000000	4565.738281
0.285000	798409.000000	4565.738281
0.286000	798409.000000	4565.738281
0.287000	798409.000000	4565.738281
0.288000	798409.000000	4565.738281
0.289000	798409.000000	4565.738281
0.290000	798409.000000	4565.738281
0.291000	798409.000000	4565.738281
0.292000	798409.000000	4565.738281
0.293000	798409.000000	4565.738281
0.294000	798409.000000	4565.738281
0.295000	798458.125000	4633.437500
0.296000	798458.125000	4633.437500
0.297000	798458.125000	4633.437500
0.298000	798458.125000	4633.437500
0.299000	798538.000000	4745.714844
0.300000	798538.000000	4745.714844
0.301000	798538.000000	4745.714844
0.302000	798558.000000	4772.812500
0.303000	798558.000000	4772.812500
0.304000	798558.000000	4772.812500
0.305000	798558.000000	4772.812500
0.306000	798558.000000	4772.812500
0.307000	798558.000000	4772.812500
0.308000	798558.000000	4772.812500
0.309000	798603.125000	4833.292969
0.310000	798608.500000	4839.414062
0.311000	798608.500000	4839.414062
0.312000	798608.500000	4839.414062
0.313000	798613.437500	4847.144531
0.314000	798613.437500	4847.144531
0.315000	798677.125000	4934.820312
0.316000	798677.125000	4934.820312
0.317000	798677.125000	4934.820312
0.318000	798677.125000	4934.820312
0.319000	798677.125000	4934.820312
0.320000	798677.125000	4934.820312
0.321000	798677.125000	4934.820312
0.322000	798677.125000	4934.820312
0.323000	798677.125000	4934.820312
0.324000	798677.125000	4934.820312
0.325000	798677.125000	4934.820312
0.326000	798677.125000	4934.820312
0.327000	798677.125000	4934.820312
0.328000	798677.125000	4934.820312
0.329000	798677.125000	4934.820312
0.330000	798677.125000	4934.820312
0.331000	798677.125000	4934.820312
0.332000	798677.125000	4934.820312
0.333000	798677.125000	4934.820312
0.334000	798677.125000	4934.820312
0.335000	798677.125000	4934.820312
0.336000	798677.125000	4934.820312
0.337000	798677.125000	4934.820312
0.338000	798677.125000	4934.820312
0.339000	798677.125000	4934.820312
0.340000	798677.125000	4934.820312
0.341000	798677.125000	4934.820312
0.342000	798677.125000	4934.820312
0.343000	798677.125000	4934.820312
0.344000	798677.125000	4934.820312
0.345000	798680.500000	4940.414062
0.346000	798680.500000	4940.414062
0.347000	798680.500000	4940.414062
0.348000	798684.375000	4944.566406
0.349000	798684.375000	4944.566406
0.350000	798686.187500	4948.671875
0.351000	798686.187500	4948.671875
0.352000	798686.187500	4948.671875
0.353000	798686.187500	4948.671875
0.354000	798686.187500	4948.671875
0.355000	798686.187500	4948.671875
0.356000	798686.187500	4948.671875
0.357000	798686.187500	4948.671875
0.358000	798686.187500	4948.671875
0.359000	798692.312500	4957.566406
0.360000	798692.312500	4957.566406
0.361000	798692.312500	4957.566406
0.362000	798692.312500	4957.566406
0.363000	798770.625000	5070.343750
0.364000	798776.812500	5079.410156
0.365000	798781.562500	5084.824219
0.366000	798781.562500	5084.824219
0.367000	798781.562500	5084.824219
0.368000	798781.562500	5084.824219
0.369000	798781.562500	5084.824219
0.370000	798781.562500	5084.824219
0.371000	798781.562500	5084.824219
0.372000	798781.562500	5084.824219
0.373000	798781.562500	5084.824219
0.374000	798781.562500	5084.824219
0.375000	798797.562500	5102.589844
0.376000	798797.562500	5102.589844
0.377000	798797.562500	5102.589844
0.378000	798797.562500	5102.589844
0.379000	798797.562500	5102.589844
0.380000	798797.562500	5102.589844
0.381000	798797.562500	5102.589844
0.382000	798909.000000	5262.394531
0.383000	798909.000000	5262.394531
0.384000	798909.000000	5262.394531
0.385000	798909.000000	5262.394531
0.386000	798909.000000	5262.394531
0.387000	798909.000000	5262.394531
0.388000	798909.000000	5262.394531
0.389000	798909.000000	5262.394531
0.390000	798909.000000	5262.394531
0.391000	798909.000000	5262.394531
0.392000	798909.000000	5262.394531
0.393000	798909.000000	5262.394531
0.394000	798909.000000	5262.394531
0.395000	798909.000000	5262.394531
0.396000	798909.000000	5262.394531
0.397000	798909.000000	5262.394531
0.398000	798909.000000	5262.394531
0.399000	798909.000000	5262.394531
0.400000	798909.000000	5262.394531
0.401000	798909.000000	5262.394531
0.402000	798909.000000	5262.394531
0.403000	798909.000000	5262.394531
0.404000	798909.000000	5262.394531
0.405000	798909.000000	5262.394531
0.406000	798909.000000	5262.394531
0.407000	798909.000000	5262.394531
0.408000	798909.000000	5262.394531
0.409000	798909.000000	5262.394531
0.410000	798909.000000	5262.394531
0.411000	798909.000000	5262.394531
0.412000	798909.000000	5262.394531
0.413000	798909.000000	5262.394531
0.414000	798909.000000	5262.394531
0.415000	798909.000000	5262.394531
0.416000	798909.000000	5262.394531
0.417000	798909.000000	5262.394531
0.418000	798965.750000	5338.484375
0.419000	798965.750000	5338.484375
0.420000	798965.750000	5338.484375
0.421000	798965.750000	5338.484375
0.422000	798965.750000	5338.484375
0.423000	799038.062500	5440.367188
0.424000	799038.062500	5440.367188
0.425000	799038.062500	5440.367188
0.426000	799038.062500	5440.367188
0.427000	799038.062500	5440.367188
0.428000	799038.062500	5440.367188
0.429000	799038.062500	5440.367188
0.430000	799038.062500	5440.367188
0.431000	799038.062500	5440.367188
0.432000	799038.062500	5440.367188
0.433000	799173.812500	5633.246094
0.434000	799240.437500	5730.156250
0.435000	799240.437500	5730.156250
0.436000	799309.562500	5824.238281
0.437000	799309.562500	5824.238281
0.438000	799315.250000	5832.625000
0.439000	799315.250000	5832.625000
0.440000	799315.250000	5832.625000
0.441000	799380.875000	5924.503906
0.442000	799380.875000	5924.503906
0.443000	799380.875000	5924.503906
0.444000	799380.875000	5924.503906
0.445000	799380.875000	5924.503906
0.446000	799380.875000	5924.503906
0.447000	799380.875000	5924.503906
0.448000	799380.875000	5924.503906
0.449000	799380.875000	5924.503906
0.450000	799380.875000	5924.503906
0.451000	799380.875000	5924.503906
0.452000	799380.875000	5924.503906
0.453000	799380.875000	5924.503906
0.454000	799380.875000	5924.503906
0.455000	799380.875000	5924.503906
0.456000	799380.875000	5924.503906
0.457000	799380.875000	5924.503906
0.458000	799380.875000	5924.503906
0.459000	799380.875000	5924.503906
0.460000	799380.875000	5924.503906
0.461000	799380.875000	5924.503906
0.462000	799380.875000	5924.503906
0.463000	799380.875000	5924.503906
0.464000	799380.875000	5924.503906
0.465000	799380.875000	5924.503906
0.466000	799380.875000	5924.503906
0.467000	799380.875000	5924.503906
0.468000	799380.875000	5924.503906
0.469000	799380.875000	5924.503906
0.470000	799380.875000	5924.503906
0.471000	799380.875000	5924.503906
0.472000	799380.875000	5924.503906
0.473000	799380.875000	5924.503906
0.474000	799380.875000	5924.503906
0.475000	799380.875000	5924.503906
0.476000	799380.875000	5924.503906
0.477000	799380.875000	5924.503906
0.478000	799380.875000	5924.503906
0.479000	799380.875000	5924.503906
0.480000	799380.875000	5924.503906
0.481000	799380.875000	5924.503906
0.482000	799380.875000	5924.503906
0.483000	799380.875000	5924.503906
0.484000	799380.875000	5924.503906
0.485000	799380.875000	5924.503906
0.486000	799380.875000	5924.503906
0.487000	799380.875000	5924.503906
0.488000	799380.875000	5924.503906
0.489000	799380.875000	5924.503906
0.490000	799380.875000	5924.503906
0.491000	799380.875000	5924.503906
0.492000	799380.875000	5924.503906
0.493000	799380.875000	5924.503906
0.494000	799380.875000	5924.503906
0.495000	799380.875000	5924.503906
0.496000	799380.875000	5924.503906
0.497000	799380.875000	5924.503906
0.498000	799380.875000	5924.503906
0.499000	799380.875000	5924.503906
0.500000	799380.875000	5924.503906
0.501000	799380.875000	5924.503906
0.502000	799380.875000	5924.503906
0.503000	799380.875000	5924.503906
0.504000	799574.500000	6192.406250
0.505000	799574.500000	6192.406250
0.506000	799574.500000	6192.406250
0.507000	799574.500000	6192.406250
0.508000	799574.500000	6192.406250
0.509000	799574.500000	6192.406250
0.510000	799581.000000	6201.761719
0.511000	799581.000000	6201.761719
0.512000	799588.875000	6212.628906
0.513000	799613.125000	6247.894531
0.514000	799613.125000	6247.894531
0.515000	799652.750000	6302.402344
0.516000	799652.750000	6302.402344
0.517000	799652.750000	6302.402344
0.518000	799652.750000	6302.402344
0.519000	799652.750000	6302.402344
0.520000	799652.750000	6302.402344
0.521000	799652.750000	6302.402344
0.522000	799652.750000	6302.402344
0.523000	799652.750000	6302.402344
0.524000	799652.750000	6302.402344
0.525000	799652.750000	6302.402344
0.526000	799652.750000	6302.402344
0.527000	799652.750000	6302.402344
0.528000	799652.750000	6302.402344
0.529000	799652.750000	6302.402344
0.530000	799652.750000	6302.402344
0.531000	799652.750000	6302.402344
0.532000	799652.750000	6302.402344
0.533000	799652.750000	6302.402344
0.534000	799652.750000	6302.402344
0.535000	799652.750000	6302.402344
0.536000	799652.750000	6302.402344
0.537000	799652.750000	6302.402344
0.538000	799652.750000	6302.402344
0.539000	799652.750000	6302.402344
0.540000	799652.750000	6302.402344
0.541000	799652.750000	6302.402344
0.542000	799652.750000	6302.402344
0.543000	799652.750000	6302.402344
0.544000	799652.750000	6302.402344
0.545000	799656.375000	6306.058594
0.546000	799656.375000	6306.058594
0.547000	799656.375000	6306.058594
0.548000	799660.125000	6314.203125
0.549000	799660.125000	6314.203125
0.550000	799660.125000	6314.203125
0.551000	799660.125000	6314.203125
0.552000	799660.125000	6314.203125
0.553000	799660.125000	6314.203125
0.554000	799660.125000	6314.203125
0.555000	799660.125000	6314.203125
0.556000	799660.125000	6314.203125
0.557000	799660.125000	6314.203125
0.558000	799662.625000	6319.031250
0.559000	799662.625000	6319.031250
0.560000	799662.625000	6319.031250
0.561000	799662.625000	6319.031250
0.562000	799662.625000	6319.031250
0.563000	799662.625000	6319.031250
0.564000	799662.625000	6319.031250
0.565000	799662.625000	6319.031250
0.566000	799662.625000	6319.031250
0.567000	799662.625000	6319.031250
0.568000	799667.250000	6326.320312
0.569000	799667.250000	6326.320312
0.570000	799680.250000	6346.964844
0.571000	799685.250000	6352.546875
0.572000	799775.937500	6482.925781
0.573000	799775.937500	6482.925781
0.574000	799801.187500	6517.484375
0.575000	799807.375000	6526.437500
0.576000	799807.375000	6526.437500
0.577000	799807.375000	6526.437500
0.578000	799807.375000	6526.437500
0.579000	799807.375000	6526.437500
0.580000	799807.375000	6526.437500
0.581000	799841.812500	6575.253906
0.582000	799889.687500	6643.128906
0.583000	799889.687500	6643.128906
0.584000	799889.687500	6643.128906
0.585000	799889.687500	6643.128906
0.586000	799889.687500	6643.128906
0.587000	799889.687500	6643.128906
0.588000	799889.687500	6643.128906
0.589000	799889.687500	6643.128906
0.590000	799889.687500	6643.128906
0.591000	799889.687500	6643.128906
0.592000	799889.687500	6643.128906
0.593000	799889.687500	6643.128906
0.594000	799889.687500	6643.128906
0.595000	799889.687500	6643.128906
0.596000	799889.687500	6643.128906
0.597000	799889.687500	6643.128906
0.598000	799889.687500	6643.128906
0.599000	799889.687500	6643.128906
0.600000	799889.687500	6643.128906
0.601000	799889.687500	6643.128906
0.602000	799889.687500	6643.128906
0.603000	799889.687500	6643.128906
0.604000	799889.687500	6643.128906
0.605000	799889.687500	6643.128906
0.606000	799889.687500	6643.128906
0.607000	799889.687500	6643.128906
0.608000	799889.687500	6643.128906
0.609000	799889.687500	6643.128906
0.610000	799889.687500	6643.128906
0.611000	799889.687500	6643.128906
0.612000	799889.687500	6643.128906
0.613000	799889.687500	6643.128906
0.614000	799889.687500	6643.128906
0.615000	799889.687500	6643.128906
0.616000	799889.687500	6643.128906
0.617000	799889.687500	6643.128906
0.618000	799889.687500	6643.128906
0.619000	799889.687500	6643.128906
0.620000	799889.687500	6643.128906
0.621000	799889.687500	6643.128906
0.622000	799889.687500	6643.128906
0.623000	799889.687500	6643.128906
0.624000	799900.250000	6659.167969
0.625000	799900.250000	6659.167969
0.626000	799900.250000	6659.167969
0.627000	799900.250000	6659.167969
0.628000	799900.250000	6659.167969
0.629000	799900.250000	6659.167969
0.630000	799918.250000	6685.378906
0.631000	799918.250000	6685.378906
0.632000	799918.250000	6685.378906
0.633000	799918.250000	6685.378906
0.634000	799958.062500	6738.042969
0.635000	799958.062500	6738.042969
0.636000	799958.062500	6738.042969
0.637000	799958.062500	6738.042969
0.638000	799973.562500	6757.281250
0.639000	799973.562500	6757.281250
0.640000	799973.562500	6757.281250
0.641000	799973.562500	6757.281250
0.642000	799973.562500	6757.281250
0.643000	799973.562500	6757.281250
0.644000	800050.375000	6865.082031
0.645000	800050.375000	6865.082031
0.646000	800050.375000	6865.082031
0.647000	800050.375000	6865.082031
0.648000	800050.375000	6865.082031
0.649000	800050.375000	6865.082031
0.650000	800081.500000	6901.378906
0.651000	800081.500000	6901.378906
0.652000	800081.500000	6901.378906
0.653000	800081.500000	6901.378906
0.654000	800081.500000	6901.378906
0.655000	800081.500000	6901.378906
0.656000	800081.500000	6901.378906
0.657000	800081.500000	6901.378906
0.658000	800081.500000	6901.378906
0.659000	800081.500000	6901.378906
0.660000	800126.625000	6961.761719
0.661000	800126.625000	6961.761719
0.662000	800126.625000	6961.761719
0.663000	800126.625000	6961.761719
0.664000	800126.625000	6961.761719
0.665000	800126.625000	6961.761719
0.666000	800126.625000	6961.761719
0.667000	800126.625000	6961.761719
0.668000	800126.625000	6961.761719
0.669000	800126.625000	6961.761719
0.670000	800126.625000	6961.761719
0.671000	800126.625000	6961.761719
0.672000	800126.625000	6961.761719
0.673000	800126.625000	6961.761719
0.674000	800126.625000	6961.761719
0.675000	800126.625000	6961.761719
0.676000	800126.625000	6961.761719
0.677000	800126.625000	6961.761719
0.678000	800126.625000	6961.761719
0.679000	800126.625000	6961.761719
0.680000	800126.625000	6961.761719
0.681000	800126.625000	6961.761719
0.682000	800126.625000	6961.761719
0.683000	800126.625000	6961.761719
0.684000	800126.625000	6961.761719
0.685000	800145.750000	6989.234375
0.686000	800145.750000	6989.234375
0.687000	800145.750000	6989.234375
0.688000	800145.750000	6989.234375
0.689000	800148.875000	6994.714844
0.690000	800148.875000	6994.714844
0.691000	800148.875000	6994.714844
0.692000	800148.875000	6994.714844
0.693000	800148.875000	6994.714844
0.694000	800148.875000	6994.714844
0.695000	800148.875000	6994.714844
0.696000	800188.250000	7050.925781
0.697000	800218.375000	7092.695312
0.698000	800218.375000	7092.695312
0.699000	800218.375000	7092.695312
0.700000	800218.375000	7092.695312
0.701000	800218.375000	7092.695312
0.702000	800218.375000	7092.695312
0.703000	800218.375000	7092.695312
0.704000	800218.375000	7092.695312
0.705000	800218.375000	7092.695312
0.706000	800218.375000	7092.695312
0.707000	800218.375000	7092.695312
0.708000	800245.687500	7131.433594
0.709000	800344.812500	7269.085938
0.710000	800344.812500	7269.085938
0.711000	800383.312500	7324.285156
0.712000	800383.312500	7324.285156
0.713000	800383.312500	7324.285156
0.714000	800383.312500	7324.285156
0.715000	800383.312500	7324.285156
0.716000	800383.312500	7324.285156
0.717000	800383.312500	7324.285156
0.718000	800383.312500	7324.285156
0.719000	800383.312500	7324.285156
0.720000	800383.312500	7324.285156
0.721000	800383.312500	7324.285156
0.722000	800383.312500	7324.285156
0.723000	800383.312500	7324.285156
0.724000	800383.312500	7324.285156
0.725000	800383.312500	7324.285156
0.726000	800384.312500	7327.375000
0.727000	800384.312500	7327.375000
0.728000	800385.250000	7328.406250
0.729000	800385.250000	7328.406250
0.730000	800385.250000	7328.406250
0.731000	800385.250000	7328.406250
0.732000	800385.250000	7328.406250
0.733000	800385.250000	7328.406250
0.734000	800385.250000	7328.406250
0.735000	800385.250000	7328.406250
0.736000	800385.250000	7328.406250
0.737000	800385.250000	7328.406250
0.738000	800386.375000	7329.753906
0.739000	800386.375000	7329.753906
0.740000	800386.375000	7329.753906
0.741000	800386.375000	7329.753906
0.742000	800386.375000	7329.753906
0.743000	800386.375000	7329.753906
0.744000	800386.375000	7329.753906
0.745000	800386.375000	7329.753906
0.746000	800386.375000	7329.753906
0.747000	800386.375000	7329.753906
0.748000	800386.375000	7329.753906
0.749000	800386.375000	7329.753906
0.750000	800391.812500	7335.699219
0.751000	800391.812500	7335.699219
0.752000	800391.812500	7335.699219
0.753000	800391.812500	7335.699219
0.754000	800391.812500	7335.699219
0.755000	800391.812500	7335.699219
0.756000	800391.812500	7335.699219
0.757000	800396.437500	7340.867188
0.758000	800402.000000	7349.066406
0.759000	800402.000000	7349.066406
0.760000	800402.000000	7349.066406
0.761000	800402.000000	7349.066406
0.762000	800402.000000	7349.066406
0.763000	800402.000000	7349.066406
0.764000	800402.000000	7349.066406
0.765000	800402.000000	7349.066406
0.766000	800402.000000	7349.066406
0.767000	800413.000000	7363.257812
0.768000	800413.000000	7363.257812
0.769000	800455.312500	7422.843750
0.770000	800455.312500	7422.843750
0.771000	800455.312500	7422.843750
0.772000	800455.312500	7422.843750
0.773000	800455.312500	7422.843750
0.774000	800455.312500	7422.843750
0.775000	800455.312500	7422.843750
0.776000	800455.312500	7422.843750
0.777000	800455.312500	7422.843750
0.778000	800455.312500	7422.843750
0.779000	800455.312500	7422.843750
0.780000	800455.312500	7422.843750
0.781000	800455.312500	7422.843750
0.782000	800455.312500	7422.843750
0.783000	800455.312500	7422.843750
0.784000	800455.312500	7422.843750
0.785000	800455.312500	7422.843750
0.786000	800455.312500	7422.843750
0.787000	800455.312500	7422.843750
0.788000	800455.312500	7422.843750
0.789000	800455.312500	7422.843750
0.790000	800455.312500	7422.843750
0.791000	800455.312500	7422.843750
0.792000	800455.312500	7422.843750
0.793000	800455.312500	7422.843750
0.794000	800455.312500	7422.843750
0.795000	800455.312500	7422.843750
0.796000	800455.312500	7422.843750
0.797000	800455.312500	7422.843750
0.798000	800455.312500	7422.843750
0.799000	800455.312500	7422.843750
0.800000	800455.312500	7422.843750
0.801000	800455.312500	7422.843750
0.802000	800455.312500	7422.843750
0.803000	800455.312500	7422.843750
0.804000	800455.312500	7422.843750
0.805000	800455.312500	7422.843750
0.806000	800455.312500	7422.843750
0.807000	800455.312500	7422.843750
0.808000	800455.312500	7422.843750
0.809000	800455.312500	7422.843750
0.810000	800455.312500	7422.843750
0.811000	800455.312500	7422.843750
0.812000	800455.312500	7422.843750
0.813000	800455.312500	7422.843750
0.814000	800455.312500	7422.843750
0.815000	800455.312500	7422.843750
0.816000	800455.312500	7422.843750
0.817000	800455.312500	7422.843750
0.818000	800455.312500	7422.843750
0.819000	800455.312500	7422.843750
0.820000	800455.312500	7422.843750
0.821000	800455.312500	7422.843750
0.822000	800455.312500	7422.843750
0.823000	800516.500000	7511.679688
0.824000	800516.500000	7511.679688
0.825000	800516.500000	7511.679688
0.826000	800516.500000	7511.679688
0.827000	800516.500000	7511.679688
0.828000	800529.312500	7528.093750
0.829000	800535.562500	7537.050781
0.830000	800535.562500	7537.050781
0.831000	800542.312500	7544.742188
0.832000	800542.312500	7544.742188
0.833000	800658.312500	7708.796875
0.834000	800658.312500	7708.796875
0.835000	800706.312500	7774.593750
0.836000	800706.312500	7774.593750
0.837000	800706.312500	7774.593750
0.838000	800706.312500	7774.593750
0.839000	800706.312500	7774.593750
0.840000	800706.312500	7774.593750
0.841000	800706.312500	7774.593750
0.842000	800706.312500	7774.593750
0.843000	800706.312500	7774.593750
0.844000	800706.312500	7774.593750
0.845000	800706.312500	7774.593750
0.846000	800706.312500	7774.593750
0.847000	800706.312500	7774.593750
0.848000	800706.312500	7774.593750
0.849000	800706.312500	7774.593750
0.850000	800706.312500	7774.593750
0.851000	800706.312500	7774.593750
0.852000	800706.312500	7774.593750
0.853000	800706.312500	7774.593750
0.854000	800706.312500	7774.593750
0.855000	800706.312500	7774.593750
0.856000	800706.312500	7774.593750
0.857000	800706.312500	7774.593750
0.858000	800706.312500	7774.593750
0.859000	800706.312500	7774.593750
0.860000	800706.312500	7774.593750
0.861000	800706.312500	7774.593750
0.862000	800706.312500	7774.593750
0.863000	800706.312500	7774.593750
0.864000	800706.312500	7774.593750
0.865000	800706.312500	7774.593750
0.866000	800706.312500	7774.593750
0.867000	800706.312500	7774.593750
0.868000	800706.312500	7774.593750
0.869000	800706.312500	7774.593750
0.870000	800706.312500	7774.593750
0.871000	800706.312500	7774.593750
0.872000	800706.312500	7774.593750
0.873000	800706.312500	7774.593750
0.874000	800706.312500	7774.593750
0.875000	800706.312500	7774.593750
0.876000	800777.187500	7870.648438
0.877000	800777.187500	7870.648438
0.878000	800777.187500	7870.648438
0.879000	800777.187500	7870.648438
0.880000	800777.187500	7870.648438
0.881000	800777.187500	7870.648438
0.882000	800777.187500	7870.648438
0.883000	800777.187500	7870.648438
0.884000	800883.312500	8015.953125
0.885000	800929.687500	8082.160156
0.886000	800968.312500	8141.375000
0.887000	800968.312500	8141.375000
0.888000	800968.312500	8141.375000
0.889000	801002.312500	8191.847656
0.890000	801002.312500	8191.847656
0.891000	801002.312500	8191.847656
0.892000	801002.312500	8191.847656
0.893000	801057.500000	8269.902344
0.894000	801057.500000	8269.902344
0.895000	801057.500000	8269.902344
0.896000	801057.500000	8269.902344
0.897000	801057.500000	8269.902344
0.898000	801057.500000	8269.902344
0.899000	801057.500000	8269.902344
0.900000	801057.500000	8269.902344
0.901000	801057.500000	8269.902344
0.902000	801057.500000	8269.902344
0.903000	801057.500000	8269.902344
0.904000	801057.500000	8269.902344
0.905000	801057.500000	8269.902344
0.906000	801057.500000	8269.902344
0.907000	801057.500000	8269.902344
0.908000	801057.500000	8269.902344
0.909000	801057.500000	8269.902344
0.910000	801057.500000	8269.902344
0.911000	801057.500000	8269.902344
0.912000	801057.500000	8269.902344
0.913000	801057.500000	8269.902344
0.914000	801057.500000	8269.902344
0.915000	801057.500000	8269.902344
0.916000	801057.500000	8269.902344
0.917000	801057.500000	8269.902344
0.918000	801057.500000	8269.902344
0.919000	801057.500000	8269.902344
0.920000	801057.500000	8269.902344
0.921000	801057.500000	8269.902344
0.922000	801057.500000	8269.902344
0.923000	801057.500000	8269.902344
0.924000	801057.500000	8269.902344
0.925000	801057.500000	8269.902344
0.926000	801057.500000	8269.902344
0.927000	801057.500000	8269.902344
0.928000	801057.500000	8269.902344
0.929000	801057.500000	8269.902344
0.930000	801057.500000	8269.902344
0.931000	801057.500000	8269.902344
0.932000	801057.500000	8269.902344
0.933000	801057.500000	8269.902344
0.934000	801057.500000	8269.902344
0.935000	801057.500000	8269.902344
0.936000	801057.500000	8269.902344
0.937000	801057.500000	8269.902344
0.938000	801057.500000	8269.902344
0.939000	801057.500000	8269.902344
0.940000	801057.500000	8269.902344
0.941000	801057.500000	8269.902344
0.942000	801057.500000	8269.902344
0.943000	801057.500000	8269.902344
0.944000	801057.500000	8269.902344
0.945000	801057.500000	8269.902344
0.946000	801057.500000	8269.902344
0.947000	801057.500000	8269.902344
0.948000	801057.500000	8269.902344
0.949000	801057.500000	8269.902344
0.950000	801057.500000	8269.902344
0.951000	801057.500000	8269.902344
0.952000	801057.500000	8269.902344
0.953000	801057.500000	8269.902344
0.954000	801057.500000	8269.902344
0.955000	801057.500000	8269.902344
0.956000	801057.500000	8269.902344
0.957000	801057.500000	8269.902344
0.958000	801057.500000	8269.902344
0.959000	801057.500000	8269.902344
0.960000	801057.500000	8269.902344
0.961000	801057.500000	8269.902344
0.962000	801057.500000	8269.902344
0.963000	801057.500000	8269.902344
0.964000	801057.500000	8269.902344
0.965000	801057.500000	8269.902344
0.966000	800853.500000	8488.394531
0.967000	800934.875000	8605.199219
0.968000	801053.687500	8726.089844
0.969000	801255.437500	8946.820312
0.970000	801348.937500	9070.812500
0.971000	801441.875000	9163.375000
0.972000	801441.875000	9163.375000
0.973000	801535.750000	9260.976562
0.974000	801624.312500	9387.617188
0.975000	801724.937500	9494.601562
0.976000	801890.562500	9660.453125
0.977000	801890.562500	9660.453125
0.978000	803940.187500	11714.121094
0.979000	803940.187500	11714.121094
0.980000	804023.562500	11798.441406
0.981000	804107.312500	11926.003906
0.982000	804185.500000	12004.070312
0.983000	804263.062500	12080.640625
0.984000	804343.562500	12167.546875
0.985000	804419.250000	12285.121094
0.986000	804493.187500	12359.070312
0.987000	804566.125000	12432.769531
0.988000	804636.937500	12504.863281
0.989000	804769.812500	12683.566406
0.990000	804829.562500	12744.164062
0.991000	804883.750000	12798.214844
0.992000	804932.375000	12846.035156
0.993000	805020.875000	12939.058594
0.994000	805116.437500	13078.632812
0.995000	805186.625000	13148.769531
0.996000	805504.250000	13312.531250
0.997000	805835.875000	13598.136719
0.998000	805920.562500	13645.890625
0.999000	805967.250000	13661.125000
1.000000	805996.250000	13664.761719


==> figures/data/2S_b1.dat <==
time	rank	vm_size	vm_rss	step
0.038381	0	18729.789062	31.292969	a
4.396856	0	0.000000	0.000000	a2
4.397471	0	18734.300781	44.640625	a
11.154215	0	0.000000	0.000000	a2
11.154787	0	18744.777344	78.097656	a
17.327026	0	0.000000	0.000000	a2
17.327622	0	18746.066406	83.406250	a
23.739344	0	0.000000	0.000000	a2
23.739915	0	18747.742188	87.195312	a
33.026671	0	0.000000	0.000000	a2
33.027231	0	18756.378906	116.195312	a
39.174303	0	0.000000	0.000000	a2
39.174835	0	18757.539062	121.269531	a
45.704803	0	0.000000	0.000000	a2
45.705436	0	18758.312500	122.277344	a
53.958337	0	0.000000	0.000000	a2
53.958903	0	18761.921875	131.734375	a
60.390050	0	0.000000	0.000000	a2
60.390592	0	18763.984375	133.781250	a
67.575810	0	0.000000	0.000000	a2
67.576358	0	18764.757812	134.605469	a
74.048771	0	0.000000	0.000000	a2
74.049313	0	18768.589844	138.347656	a
81.947201	0	0.000000	0.000000	a2
81.947756	0	18775.035156	144.835938	a
88.573580	0	0.000000	0.000000	a2
88.574127	0	18775.937500	145.644531	a
95.919059	0	0.000000	0.000000	a2
95.919712	0	18776.968750	148.558594	a
102.931000	0	0.000000	0.000000	a2
102.931537	0	18777.613281	149.289062	a
109.724325	0	0.000000	0.000000	a2
110.266504	0	18763.628906	148.222656	b
110.312990	0	0.000000	0.000000	b2
110.312990	0	18766.433594	153.042969	b
110.365669	0	0.000000	0.000000	b2
110.365669	0	18769.238281	155.796875	b
110.426703	0	0.000000	0.000000	b2
110.426703	0	18773.554688	160.019531	b
110.497146	0	0.000000	0.000000	b2
110.497146	0	18775.824219	162.316406	b
110.568262	0	0.000000	0.000000	b2
110.568262	0	18777.832031	164.328125	b
110.643416	0	0.000000	0.000000	b2
110.643416	0	18780.281250	168.800781	b
110.714121	0	0.000000	0.000000	b2
110.714121	0	18782.730469	171.273438	b
110.755827	0	0.000000	0.000000	b2
110.755827	0	18783.632812	172.191406	b
110.779603	0	0.000000	0.000000	b2
110.779603	0	18784.019531	172.582031	b
110.789523	0	0.000000	0.000000	b2
110.789523	0	18784.148438	172.734375	b
110.791838	0	0.000000	0.000000	b2
110.791953	0	18786.996094	172.859375	c
110.831491	0	0.000000	0.000000	c2
110.831491	0	18786.996094	175.437500	c
110.900250	0	0.000000	0.000000	c2
110.900251	0	18789.718750	178.382812	c
110.937902	0	0.000000	0.000000	c2
110.937903	0	18798.128906	186.679688	c
111.011743	0	0.000000	0.000000	c2
111.013897	0	18798.183594	186.957031	c
111.159840	0	0.000000	0.000000	c2
111.160535	0	18820.179688	208.960938	c
111.462077	0	0.000000	0.000000	c2
0.038356	1	18729.398438	31.218750	a
4.399522	1	0.000000	0.000000	a2
4.400026	1	18733.785156	44.214844	a
11.139727	1	0.000000	0.000000	a2
11.154723	1	18744.742188	78.160156	a
17.420459	1	0.000000	0.000000	a2
17.420968	1	18745.773438	83.371094	a
23.626662	1	0.000000	0.000000	a2
23.739835	1	18746.933594	86.531250	a
32.899718	1	0.000000	0.000000	a2
33.027167	1	18755.699219	113.601562	a
39.179460	1	0.000000	0.000000	a2
39.179954	1	18756.601562	118.519531	a
45.766946	1	0.000000	0.000000	a2
45.767446	1	18757.503906	121.417969	a
53.938926	1	0.000000	0.000000	a2
53.958818	1	18761.113281	129.140625	a
60.586454	1	0.000000	0.000000	a2
60.586949	1	18767.171875	135.164062	a
67.620365	1	0.000000	0.000000	a2
67.620855	1	18768.203125	136.195312	a
74.244257	1	0.000000	0.000000	a2
74.244738	1	18769.105469	137.058594	a
82.187048	1	0.000000	0.000000	a2
82.187525	1	18775.679688	143.750000	a
88.709430	1	0.000000	0.000000	a2
88.709937	1	18776.582031	144.566406	a
95.981156	1	0.000000	0.000000	a2
95.981667	1	18777.355469	145.406250	a
103.085589	1	0.000000	0.000000	a2
103.086064	1	18778.257812	146.218750	a
109.873052	1	0.000000	0.000000	a2
110.266186	1	18763.871094	146.875000	b
110.312992	1	0.000000	0.000000	b2
110.312993	1	18766.675781	151.636719	b
110.365670	1	0.000000	0.000000	b2
110.365670	1	18768.839844	153.636719	b
110.426703	1	0.000000	0.000000	b2
110.426703	1	18771.523438	156.597656	b
110.497147	1	0.000000	0.000000	b2
110.497147	1	18778.496094	163.457031	b
110.568238	1	0.000000	0.000000	b2
110.568238	1	18780.886719	165.937500	b
110.643392	1	0.000000	0.000000	b2
110.643392	1	18783.335938	170.269531	b
110.714124	1	0.000000	0.000000	b2
110.714124	1	18785.785156	172.773438	b
110.755827	1	0.000000	0.000000	b2
110.755827	1	18786.558594	173.609375	b
110.779603	1	0.000000	0.000000	b2
110.779603	1	18786.945312	173.890625	b
110.789523	1	0.000000	0.000000	b2
110.789523	1	18787.074219	174.050781	b
110.791838	1	0.000000	0.000000	b2
110.791917	1	18789.828125	174.156250	c
110.830535	1	0.000000	0.000000	c2
0.038474	2	18729.398438	31.210938	a
4.348330	2	0.000000	0.000000	a2
4.397489	2	18733.398438	43.835938	a
11.380795	2	0.000000	0.000000	a2
11.381273	2	18749.382812	93.070312	a
17.414054	2	0.000000	0.000000	a2
17.414571	2	18750.414062	100.183594	a
23.714773	2	0.000000	0.000000	a2
23.739942	2	18751.445312	101.222656	a
33.046961	2	0.000000	0.000000	a2
33.047446	2	18759.566406	127.523438	a
39.252330	2	0.000000	0.000000	a2
39.252825	2	18760.468750	128.515625	a
45.790830	2	0.000000	0.000000	a2
45.791327	2	18761.371094	129.425781	a
54.018492	2	0.000000	0.000000	a2
54.018978	2	18764.722656	132.699219	a
60.827751	2	0.000000	0.000000	a2
60.828225	2	18768.976562	136.976562	a
67.606383	2	0.000000	0.000000	a2
67.606866	2	18770.394531	138.449219	a
74.209947	2	0.000000	0.000000	a2
74.210428	2	18771.296875	139.335938	a
82.174346	2	0.000000	0.000000	a2
82.174844	2	18777.613281	145.656250	a
88.695941	2	0.000000	0.000000	a2
88.696427	2	18778.515625	146.476562	a
96.006503	2	0.000000	0.000000	a2
96.007018	2	18779.160156	147.214844	a
102.985997	2	0.000000	0.000000	a2
102.986486	2	18779.933594	147.894531	a
109.818155	2	0.000000	0.000000	a2
110.266282	2	18765.664062	148.660156	b
110.313102	2	0.000000	0.000000	b2
110.313102	2	18768.339844	153.394531	b
110.365780	2	0.000000	0.000000	b2
110.365780	2	18770.402344	155.359375	b
110.426813	2	0.000000	0.000000	b2
110.426813	2	18773.007812	157.953125	b
110.497259	2	0.000000	0.000000	b2
110.497259	2	18779.714844	164.636719	b
110.568349	2	0.000000	0.000000	b2
110.568349	2	18782.519531	167.562500	b
110.643503	2	0.000000	0.000000	b2
110.643503	2	18785.097656	171.945312	b
110.714233	2	0.000000	0.000000	b2
110.714234	2	18787.417969	174.445312	b
110.755938	2	0.000000	0.000000	b2
110.755938	2	18788.449219	175.281250	b
110.779714	2	0.000000	0.000000	b2
110.779714	2	18788.835938	175.753906	b
110.789634	2	0.000000	0.000000	b2
110.789634	2	18788.964844	175.960938	b
110.791950	2	0.000000	0.000000	b2
110.792062	2	18791.781250	176.066406	c
110.832344	2	0.000000	0.000000	c2
110.832345	2	18791.781250	178.578125	c
110.902508	2	0.000000	0.000000	c2
0.038469	3	18729.398438	31.222656	a
4.263965	3	0.000000	0.000000	a2
4.397462	3	18733.398438	41.765625	a
11.099838	3	0.000000	0.000000	a2
11.154808	3	18745.394531	82.871094	a
17.318640	3	0.000000	0.000000	a2
17.327625	3	18746.425781	84.050781	a
23.508658	3	0.000000	0.000000	a2
23.739916	3	18747.585938	89.253906	a
32.553980	3	0.000000	0.000000	a2
33.027252	3	18754.804688	112.742188	a
39.074435	3	0.000000	0.000000	a2
39.174874	3	18755.835938	115.804688	a
45.671003	3	0.000000	0.000000	a2
45.705441	3	18756.996094	118.964844	a
53.794626	3	0.000000	0.000000	a2
53.958904	3	18760.605469	128.562500	a
60.633041	3	0.000000	0.000000	a2
60.633540	3	18771.691406	139.628906	a
67.493852	3	0.000000	0.000000	a2
67.576381	3	18772.335938	140.308594	a
74.093088	3	0.000000	0.000000	a2
74.093573	3	18773.109375	141.070312	a
81.991235	3	0.000000	0.000000	a2
81.991731	3	18781.230469	149.226562	a
88.588796	3	0.000000	0.000000	a2
88.589297	3	18782.003906	149.921875	a
95.869146	3	0.000000	0.000000	a2
95.919652	3	18783.035156	151.050781	a
103.155183	3	0.000000	0.000000	a2
103.155667	3	18784.582031	152.578125	a
109.767875	3	0.000000	0.000000	a2
110.266275	3	18770.324219	153.257812	b
110.313074	3	0.000000	0.000000	b2
110.313074	3	18772.871094	157.792969	b
110.365752	3	0.000000	0.000000	b2
110.365752	3	18774.972656	159.863281	b
110.426785	3	0.000000	0.000000	b2
110.426785	3	18777.390625	162.390625	b
110.497230	3	0.000000	0.000000	b2
110.497230	3	18784.121094	168.835938	b
110.568321	3	0.000000	0.000000	b2
110.568321	3	18786.925781	171.902344	b
110.643475	3	0.000000	0.000000	b2
110.643475	3	18789.375000	176.238281	b
110.714206	3	0.000000	0.000000	b2
110.714206	3	18791.953125	178.722656	b
110.755910	3	0.000000	0.000000	b2
110.755910	3	18792.984375	179.929688	b
110.779686	3	0.000000	0.000000	b2
110.779687	3	18793.371094	180.203125	b
110.789607	3	0.000000	0.000000	b2
110.789607	3	18793.500000	180.386719	b
110.791922	3	0.000000	0.000000	b2
110.792010	3	18796.320312	180.535156	c
110.829641	3	0.000000	0.000000	c2
0.038495	4	18729.398438	29.214844	a
4.240328	4	0.000000	0.000000	a2
4.397493	4	18733.140625	39.535156	a
11.259182	4	0.000000	0.000000	a2
11.259663	4	18750.437500	96.160156	a
17.566493	4	0.000000	0.000000	a2
17.567004	4	18751.468750	99.332031	a
23.724400	4	0.000000	0.000000	a2
23.739945	4	18752.242188	102.085938	a
31.636821	4	0.000000	0.000000	a2
33.027284	4	18753.917969	105.902344	a
39.280804	4	0.000000	0.000000	a2
39.281285	4	18763.066406	129.019531	a
45.802439	4	0.000000	0.000000	a2
45.802949	4	18763.968750	129.941406	a
53.477828	4	0.000000	0.000000	a2
53.958938	4	18765.515625	131.523438	a
60.411071	4	0.000000	0.000000	a2
60.411574	4	18768.351562	134.386719	a
67.440422	4	0.000000	0.000000	a2
67.576412	4	18768.996094	135.031250	a
74.096167	4	0.000000	0.000000	a2
74.096651	4	18769.769531	135.781250	a
81.456242	4	0.000000	0.000000	a2
81.947826	4	18775.828125	141.828125	a
88.624026	4	0.000000	0.000000	a2
88.624511	4	18776.730469	142.687500	a
96.171154	4	0.000000	0.000000	a2
96.171663	4	18783.562500	149.570312	a
103.063778	4	0.000000	0.000000	a2
103.064269	4	18784.464844	150.546875	a
109.883155	4	0.000000	0.000000	a2
110.266515	4	18770.277344	151.269531	b
110.313104	4	0.000000	0.000000	b2
110.313104	4	18772.824219	155.800781	b
110.365782	4	0.000000	0.000000	b2
110.365782	4	18774.945312	157.937500	b
110.426815	4	0.000000	0.000000	b2
110.426815	4	18777.246094	160.226562	b
110.497260	4	0.000000	0.000000	b2
110.497260	4	18784.222656	167.027344	b
110.568351	4	0.000000	0.000000	b2
110.568351	4	18787.027344	170.070312	b
110.643505	4	0.000000	0.000000	b2
110.643505	4	18789.476562	174.406250	b
110.714236	4	0.000000	0.000000	b2
110.714236	4	18792.054688	176.929688	b
110.755940	4	0.000000	0.000000	b2
110.755940	4	18792.957031	177.839844	b
110.779717	4	0.000000	0.000000	b2
110.779717	4	18793.343750	178.285156	b
110.789637	4	0.000000	0.000000	b2
110.789637	4	18793.472656	178.449219	b
110.791952	4	0.000000	0.000000	b2
110.792031	4	18796.347656	178.597656	c
110.830901	4	0.000000	0.000000	c2
110.830902	4	18796.347656	181.175781	c
110.900434	4	0.000000	0.000000	c2
110.900436	4	18799.093750	183.964844	c
110.936237	4	0.000000	0.000000	c2
0.038515	5	18729.398438	31.214844	a
4.150111	5	0.000000	0.000000	a2
4.397525	5	18733.140625	41.453125	a
11.269206	5	0.000000	0.000000	a2
11.269690	5	18745.644531	83.164062	a
17.397299	5	0.000000	0.000000	a2
17.397808	5	18746.804688	86.402344	a
23.774051	5	0.000000	0.000000	a2
23.774531	5	18748.996094	92.687500	a
31.353410	5	0.000000	0.000000	a2
33.027313	5	18749.898438	95.585938	a
39.238965	5	0.000000	0.000000	a2
39.239450	5	18759.437500	127.335938	a
45.718067	5	0.000000	0.000000	a2
45.718566	5	18760.339844	128.304688	a
53.300325	5	0.000000	0.000000	a2
53.958966	5	18761.242188	129.183594	a
60.261696	5	0.000000	0.000000	a2
60.390696	5	18762.402344	130.289062	a
67.314040	5	0.000000	0.000000	a2
67.576441	5	18763.433594	131.335938	a
73.959453	5	0.000000	0.000000	a2
74.049414	5	18764.207031	132.105469	a
81.399236	5	0.000000	0.000000	a2
81.947854	5	18771.296875	139.187500	a
88.568393	5	0.000000	0.000000	a2
88.574228	5	18772.199219	140.191406	a
96.010830	5	0.000000	0.000000	a2
96.011337	5	18776.582031	144.578125	a
102.924651	5	0.000000	0.000000	a2
102.931637	5	18777.355469	145.355469	a
109.716468	5	0.000000	0.000000	a2
110.266334	5	18763.441406	146.355469	b
110.313132	5	0.000000	0.000000	b2
110.313132	5	18766.117188	151.089844	b
110.365810	5	0.000000	0.000000	b2
110.365810	5	18768.242188	153.156250	b
110.426843	5	0.000000	0.000000	b2
110.426843	5	18770.746094	155.519531	b
110.497288	5	0.000000	0.000000	b2
110.497288	5	18777.656250	162.363281	b
110.568380	5	0.000000	0.000000	b2
110.568380	5	18780.460938	165.425781	b
110.643533	5	0.000000	0.000000	b2
110.643533	5	18783.039062	169.765625	b
110.714265	5	0.000000	0.000000	b2
110.714265	5	18785.359375	172.296875	b
110.755968	5	0.000000	0.000000	b2
110.755968	5	18786.261719	173.195312	b
110.779744	5	0.000000	0.000000	b2
110.779744	5	18786.648438	173.480469	b
110.789664	5	0.000000	0.000000	b2
110.789664	5	18786.777344	173.695312	b
110.791979	5	0.000000	0.000000	b2
110.792065	5	18789.617188	173.832031	c
110.829802	5	0.000000	0.000000	c2
0.038463	6	18729.398438	31.015625	a
4.281495	6	0.000000	0.000000	a2
4.397471	6	18733.011719	41.226562	a
10.994961	6	0.000000	0.000000	a2
11.154816	6	18744.292969	77.546875	a
17.368542	6	0.000000	0.000000	a2
17.369052	6	18745.582031	82.871094	a
23.640201	6	0.000000	0.000000	a2
23.739923	6	18747.128906	86.597656	a
31.358523	6	0.000000	0.000000	a2
33.027260	6	18748.160156	89.589844	a
39.141160	6	0.000000	0.000000	a2
39.174882	6	18756.796875	118.574219	a
45.709593	6	0.000000	0.000000	a2
45.710095	6	18757.699219	121.449219	a
53.290988	6	0.000000	0.000000	a2
53.958912	6	18758.472656	122.289062	a
60.240719	6	0.000000	0.000000	a2
60.390643	6	18759.503906	127.300781	a
67.364409	6	0.000000	0.000000	a2
67.576388	6	18761.824219	129.589844	a
73.964162	6	0.000000	0.000000	a2
74.049361	6	18762.597656	130.351562	a
81.298902	6	0.000000	0.000000	a2
81.947801	6	18769.687500	137.402344	a
88.561883	6	0.000000	0.000000	a2
88.574176	6	18770.589844	138.292969	a
95.991577	6	0.000000	0.000000	a2
95.992074	6	18774.199219	141.906250	a
103.019108	6	0.000000	0.000000	a2
103.019591	6	18775.101562	142.910156	a
109.822021	6	0.000000	0.000000	a2
110.266277	6	18760.906250	143.636719	b
110.313079	6	0.000000	0.000000	b2
110.313079	6	18763.582031	148.335938	b
110.365757	6	0.000000	0.000000	b2
110.365757	6	18765.707031	150.437500	b
110.426790	6	0.000000	0.000000	b2
110.426790	6	18768.109375	152.828125	b
110.497375	6	0.000000	0.000000	b2
110.497375	6	18775.039062	159.660156	b
110.568326	6	0.000000	0.000000	b2
110.568326	6	18777.843750	162.621094	b
110.643480	6	0.000000	0.000000	b2
110.643480	6	18780.421875	167.027344	b
110.714210	6	0.000000	0.000000	b2
110.714210	6	18783.000000	169.554688	b
110.755915	6	0.000000	0.000000	b2
110.755915	6	18783.773438	170.550781	b
110.779692	6	0.000000	0.000000	b2
110.779692	6	18784.160156	170.855469	b
110.789611	6	0.000000	0.000000	b2
110.789611	6	18784.289062	171.042969	b
110.791927	6	0.000000	0.000000	b2
110.792368	6	18787.128906	173.156250	c
110.832270	6	0.000000	0.000000	c2
110.832271	6	18787.128906	173.925781	c
110.900879	6	0.000000	0.000000	c2
0.038471	7	18729.398438	31.207031	a
4.265739	7	0.000000	0.000000	a2
4.397480	7	18733.269531	35.675781	a
11.241840	7	0.000000	0.000000	a2
11.242334	7	18745.945312	50.070312	a
17.542129	7	0.000000	0.000000	a2
17.542632	7	18747.234375	51.500000	a
23.777896	7	0.000000	0.000000	a2
23.778359	7	18748.394531	52.898438	a
31.489442	7	0.000000	0.000000	a2
33.027268	7	18749.296875	53.937500	a
39.267154	7	0.000000	0.000000	a2
39.267632	7	18759.218750	65.109375	a
45.860492	7	0.000000	0.000000	a2
45.861010	7	18760.121094	66.125000	a
53.442331	7	0.000000	0.000000	a2
53.958920	7	18760.894531	67.125000	a
60.510025	7	0.000000	0.000000	a2
60.510530	7	18766.308594	73.265625	a
67.619517	7	0.000000	0.000000	a2
67.619988	7	18768.371094	75.496094	a
74.276701	7	0.000000	0.000000	a2
74.277179	7	18769.273438	76.527344	a
81.496625	7	0.000000	0.000000	a2
81.947809	7	18773.785156	81.726562	a
88.801961	7	0.000000	0.000000	a2
88.802434	7	18775.203125	83.410156	a
96.056362	7	0.000000	0.000000	a2
96.056861	7	18780.488281	89.378906	a
103.246486	7	0.000000	0.000000	a2
103.246967	7	18781.519531	90.527344	a
109.965979	7	0.000000	0.000000	a2
110.266281	7	18767.375000	91.488281	b
110.313086	7	0.000000	0.000000	b2
110.313086	7	18770.050781	98.281250	b
110.365764	7	0.000000	0.000000	b2
110.365764	7	18772.160156	100.308594	b
110.426797	7	0.000000	0.000000	b2
110.426797	7	18774.550781	102.675781	b
110.497242	7	0.000000	0.000000	b2
110.497242	7	18781.484375	109.523438	b
110.568333	7	0.000000	0.000000	b2
110.568333	7	18784.289062	112.511719	b
110.643487	7	0.000000	0.000000	b2
110.643487	7	18786.738281	114.863281	b
110.714218	7	0.000000	0.000000	b2
110.714218	7	18789.187500	119.335938	b
110.755922	7	0.000000	0.000000	b2
110.755922	7	18790.089844	120.207031	b
110.779699	7	0.000000	0.000000	b2
110.779699	7	18790.605469	120.632812	b
110.789619	7	0.000000	0.000000	b2
110.789619	7	18790.734375	120.847656	b
110.791934	7	0.000000	0.000000	b2
110.792017	7	18793.546875	121.003906	c
110.831374	7	0.000000	0.000000	c2
0.038406	8	18729.398438	31.234375	a
4.295274	8	0.000000	0.000000	a2
4.397403	8	18733.656250	44.132812	a
10.334221	8	0.000000	0.000000	a2
11.154747	8	18735.394531	47.929688	a
16.960409	8	0.000000	0.000000	a2
17.327564	8	18740.035156	63.070312	a
23.660302	8	0.000000	0.000000	a2
23.739856	8	18750.089844	95.808594	a
31.717450	8	0.000000	0.000000	a2
33.027191	8	18757.050781	118.933594	a
39.552760	8	0.000000	0.000000	a2
39.553271	8	18765.945312	133.855469	a
45.889250	8	0.000000	0.000000	a2
45.889758	8	18766.718750	134.734375	a
53.439836	8	0.000000	0.000000	a2
53.958846	8	18767.750000	135.761719	a
60.899957	8	0.000000	0.000000	a2
60.900448	8	18773.421875	141.425781	a
67.578557	8	0.000000	0.000000	a2
67.579051	8	18774.324219	142.367188	a
74.233175	8	0.000000	0.000000	a2
74.233692	8	18775.226562	143.218750	a
80.793470	8	0.000000	0.000000	a2
81.947732	8	18782.445312	150.390625	a
88.343942	8	0.000000	0.000000	a2
88.574108	8	18787.343750	155.261719	a
96.180850	8	0.000000	0.000000	a2
96.181390	8	18792.367188	160.292969	a
103.128706	8	0.000000	0.000000	a2
103.129199	8	18794.171875	162.109375	a
109.897518	8	0.000000	0.000000	a2
110.266181	8	18779.882812	162.847656	b
110.313007	8	0.000000	0.000000	b2
110.313007	8	18782.429688	167.386719	b
110.365686	8	0.000000	0.000000	b2
110.365686	8	18784.433594	169.261719	b
110.426719	8	0.000000	0.000000	b2
110.426719	8	18786.636719	171.558594	b
110.497165	8	0.000000	0.000000	b2
110.497165	8	18791.984375	176.808594	b
110.568278	8	0.000000	0.000000	b2
110.568279	8	18794.347656	179.355469	b
110.643433	8	0.000000	0.000000	b2
110.643433	8	18797.839844	184.730469	b
110.714138	8	0.000000	0.000000	b2
110.714138	8	18801.222656	188.171875	b
110.755842	8	0.000000	0.000000	b2
110.755842	8	18802.253906	189.101562	b
110.779620	8	0.000000	0.000000	b2
110.779620	8	18802.511719	189.496094	b
110.789539	8	0.000000	0.000000	b2
110.789539	8	18802.640625	189.632812	b
110.791854	8	0.000000	0.000000	b2
110.791925	8	18805.488281	189.753906	c
110.832127	8	0.000000	0.000000	c2
110.832128	8	18805.488281	192.265625	c
110.904118	8	0.000000	0.000000	c2
110.904120	8	18813.730469	200.613281	c
110.939445	8	0.000000	0.000000	c2
110.939446	8	18824.730469	211.781250	c
111.012743	8	0.000000	0.000000	c2
0.038418	9	18729.398438	29.207031	a
4.279093	9	0.000000	0.000000	a2
4.397441	9	18733.398438	39.828125	a
10.342126	9	0.000000	0.000000	a2
11.154785	9	18736.687500	51.378906	a
16.833279	9	0.000000	0.000000	a2
17.327602	9	18739.136719	58.117188	a
23.618505	9	0.000000	0.000000	a2
23.739893	9	18757.441406	117.363281	a
31.935524	9	0.000000	0.000000	a2
33.027229	9	18767.625000	133.621094	a
39.609400	9	0.000000	0.000000	a2
39.609905	9	18773.941406	139.859375	a
45.960937	9	0.000000	0.000000	a2
45.961446	9	18774.585938	140.546875	a
53.470915	9	0.000000	0.000000	a2
53.958883	9	18775.359375	141.328125	a
61.011083	9	0.000000	0.000000	a2
61.011569	9	18781.160156	147.121094	a
67.615802	9	0.000000	0.000000	a2
67.616282	9	18781.933594	147.843750	a
74.274577	9	0.000000	0.000000	a2
74.275091	9	18782.707031	148.613281	a
80.850402	9	0.000000	0.000000	a2
81.947769	9	18790.570312	156.519531	a
89.079044	9	0.000000	0.000000	a2
89.079552	9	18795.082031	161.054688	a
96.281707	9	0.000000	0.000000	a2
96.282228	9	18800.753906	166.746094	a
103.309267	9	0.000000	0.000000	a2
103.309762	9	18801.914062	167.914062	a
109.952140	9	0.000000	0.000000	a2
110.266203	9	18787.707031	168.640625	b
110.313045	9	0.000000	0.000000	b2
110.313045	9	18790.253906	173.097656	b
110.365723	9	0.000000	0.000000	b2
110.365723	9	18792.218750	175.011719	b
110.426756	9	0.000000	0.000000	b2
110.426756	9	18794.250000	177.335938	b
110.497200	9	0.000000	0.000000	b2
110.497201	9	18801.378906	184.253906	b
110.568292	9	0.000000	0.000000	b2
110.568292	9	18804.312500	187.164062	b
110.643445	9	0.000000	0.000000	b2
110.643445	9	18806.761719	191.628906	b
110.714177	9	0.000000	0.000000	b2
110.714177	9	18809.210938	194.078125	b
110.755879	9	0.000000	0.000000	b2
110.755879	9	18809.984375	194.937500	b
110.779656	9	0.000000	0.000000	b2
110.779656	9	18810.242188	195.226562	b
110.789577	9	0.000000	0.000000	b2
110.789577	9	18810.371094	195.316406	b
110.791892	9	0.000000	0.000000	b2
110.791960	9	18813.121094	195.351562	c
110.830246	9	0.000000	0.000000	c2
0.038349	10	18729.398438	29.218750	a
4.352254	10	0.000000	0.000000	a2
4.397373	10	18733.527344	41.871094	a
10.315592	10	0.000000	0.000000	a2
11.154716	10	18735.718750	48.320312	a
16.690093	10	0.000000	0.000000	a2
17.327532	10	18738.292969	55.144531	a
23.565502	10	0.000000	0.000000	a2
23.739824	10	18749.250000	90.957031	a
31.645840	10	0.000000	0.000000	a2
33.027159	10	18755.695312	113.625000	a
39.638115	10	0.000000	0.000000	a2
39.638598	10	18764.589844	130.597656	a
45.773326	10	0.000000	0.000000	a2
45.773856	10	18765.234375	131.250000	a
53.379627	10	0.000000	0.000000	a2
53.958815	10	18766.394531	132.425781	a
60.832367	10	0.000000	0.000000	a2
60.832887	10	18772.453125	138.359375	a
67.515474	10	0.000000	0.000000	a2
67.576287	10	18773.226562	139.195312	a
74.130293	10	0.000000	0.000000	a2
74.130811	10	18774.000000	139.980469	a
80.801596	10	0.000000	0.000000	a2
81.947700	10	18782.636719	148.589844	a
89.099680	10	0.000000	0.000000	a2
89.100191	10	18789.210938	155.164062	a
96.267888	10	0.000000	0.000000	a2
96.268408	10	18796.558594	162.531250	a
103.105708	10	0.000000	0.000000	a2
103.106207	10	18797.460938	163.371094	a
109.853766	10	0.000000	0.000000	a2
110.266126	10	18783.136719	164.078125	b
110.312975	10	0.000000	0.000000	b2
110.312975	10	18785.683594	168.574219	b
110.365653	10	0.000000	0.000000	b2
110.365653	10	18787.609375	170.625000	b
110.426686	10	0.000000	0.000000	b2
110.426686	10	18789.816406	172.882812	b
110.497131	10	0.000000	0.000000	b2
110.497131	10	18796.988281	179.808594	b
110.568222	10	0.000000	0.000000	b2
110.568222	10	18799.792969	182.777344	b
110.643375	10	0.000000	0.000000	b2
110.643375	10	18802.242188	187.156250	b
110.714106	10	0.000000	0.000000	b2
110.714106	10	18804.691406	189.593750	b
110.755809	10	0.000000	0.000000	b2
110.755809	10	18805.464844	190.496094	b
110.779587	10	0.000000	0.000000	b2
110.779588	10	18805.851562	190.765625	b
110.789507	10	0.000000	0.000000	b2
110.789507	10	18805.980469	190.917969	b
110.791823	10	0.000000	0.000000	b2
110.791926	10	18808.781250	191.000000	c
110.832165	10	0.000000	0.000000	c2
110.832165	10	18808.781250	193.515625	c
110.902841	10	0.000000	0.000000	c2
0.038411	11	18729.398438	29.207031	a
4.289695	11	0.000000	0.000000	a2
4.397417	11	18733.398438	39.746094	a
10.303199	11	0.000000	0.000000	a2
11.154760	11	18735.718750	48.312500	a
16.680903	11	0.000000	0.000000	a2
17.327576	11	18738.039062	54.894531	a
23.869066	11	0.000000	0.000000	a2
23.869573	11	18754.281250	106.230469	a
31.840439	11	0.000000	0.000000	a2
33.027204	11	18761.500000	127.425781	a
39.418428	11	0.000000	0.000000	a2
39.418954	11	18769.105469	135.078125	a
45.904876	11	0.000000	0.000000	a2
45.905383	11	18769.878906	135.851562	a
53.509261	11	0.000000	0.000000	a2
53.958857	11	18770.523438	136.460938	a
60.683270	11	0.000000	0.000000	a2
60.683788	11	18775.421875	141.371094	a
67.538065	11	0.000000	0.000000	a2
67.576331	11	18776.324219	142.312500	a
74.210568	11	0.000000	0.000000	a2
74.211094	11	18777.097656	143.125000	a
80.688970	11	0.000000	0.000000	a2
81.947745	11	18782.769531	148.789062	a
88.801840	11	0.000000	0.000000	a2
88.802364	11	18786.765625	152.718750	a
96.202590	11	0.000000	0.000000	a2
96.203127	11	18791.277344	157.242188	a
103.066320	11	0.000000	0.000000	a2
103.066839	11	18792.179688	158.164062	a
109.849078	11	0.000000	0.000000	a2
110.266188	11	18777.996094	158.937500	b
110.313018	11	0.000000	0.000000	b2
110.313018	11	18780.542969	163.437500	b
110.365696	11	0.000000	0.000000	b2
110.365696	11	18782.507812	165.394531	b
110.426729	11	0.000000	0.000000	b2
110.426729	11	18784.710938	167.515625	b
110.497174	11	0.000000	0.000000	b2
110.497174	11	18791.785156	174.605469	b
110.568264	11	0.000000	0.000000	b2
110.568264	11	18794.589844	177.570312	b
110.643418	11	0.000000	0.000000	b2
110.643418	11	18797.039062	181.910156	b
110.714149	11	0.000000	0.000000	b2
110.714149	11	18799.359375	184.320312	b
110.755852	11	0.000000	0.000000	b2
110.755852	11	18800.261719	185.207031	b
110.779630	11	0.000000	0.000000	b2
110.779630	11	18800.648438	185.570312	b
110.789552	11	0.000000	0.000000	b2
110.789552	11	18800.777344	185.675781	b
110.791865	11	0.000000	0.000000	b2
110.791946	11	18803.636719	185.875000	c
110.830660	11	0.000000	0.000000	c2
0.038428	12	18729.398438	31.062500	a
4.215545	12	0.000000	0.000000	a2
4.397454	12	18733.269531	41.476562	a
10.967475	12	0.000000	0.000000	a2
11.154795	12	18744.765625	78.027344	a
17.416139	12	0.000000	0.000000	a2
17.416675	12	18746.441406	83.867188	a
24.018905	12	0.000000	0.000000	a2
24.019415	12	18758.687500	122.441406	a
32.101504	12	0.000000	0.000000	a2
33.027240	12	18768.226562	136.039062	a
39.213528	12	0.000000	0.000000	a2
39.214044	12	18769.515625	137.281250	a
45.818780	12	0.000000	0.000000	a2
45.819310	12	18770.289062	138.113281	a
53.419473	12	0.000000	0.000000	a2
53.958891	12	18770.933594	138.722656	a
60.649104	12	0.000000	0.000000	a2
60.649624	12	18777.250000	145.093750	a
67.505847	12	0.000000	0.000000	a2
67.576367	12	18777.894531	145.710938	a
74.547912	12	0.000000	0.000000	a2
74.548419	12	18784.726562	152.492188	a
80.835208	12	0.000000	0.000000	a2
81.947781	12	18790.011719	157.839844	a
89.174836	12	0.000000	0.000000	a2
89.175347	12	18796.714844	164.445312	a
96.030964	12	0.000000	0.000000	a2
96.031497	12	18797.617188	165.460938	a
102.988728	12	0.000000	0.000000	a2
102.989250	12	18798.390625	166.171875	a
109.809128	12	0.000000	0.000000	a2
110.266211	12	18784.648438	167.414062	b
110.313053	12	0.000000	0.000000	b2
110.313053	12	18787.066406	171.902344	b
110.365731	12	0.000000	0.000000	b2
110.365731	12	18788.886719	173.652344	b
110.426764	12	0.000000	0.000000	b2
110.426764	12	18790.992188	175.757812	b
110.497208	12	0.000000	0.000000	b2
110.497209	12	18798.109375	182.765625	b
110.568299	12	0.000000	0.000000	b2
110.568299	12	18800.914062	185.726562	b
110.643453	12	0.000000	0.000000	b2
110.643453	12	18803.492188	190.113281	b
110.714183	12	0.000000	0.000000	b2
110.714183	12	18805.941406	192.605469	b
110.755887	12	0.000000	0.000000	b2
110.755887	12	18806.843750	193.562500	b
110.779666	12	0.000000	0.000000	b2
110.779666	12	18807.230469	193.968750	b
110.789585	12	0.000000	0.000000	b2
110.789585	12	18807.359375	194.105469	b
110.791901	12	0.000000	0.000000	b2
110.791982	12	18810.121094	194.175781	c
110.837440	12	0.000000	0.000000	c2
110.837442	12	18810.121094	196.753906	c
110.907079	12	0.000000	0.000000	c2
110.907081	12	18812.882812	199.507812	c
110.941908	12	0.000000	0.000000	c2
0.038388	13	18729.398438	31.199219	a
4.303362	13	0.000000	0.000000	a2
4.397409	13	18733.269531	35.695312	a
11.110495	13	0.000000	0.000000	a2
11.154750	13	18749.062500	71.351562	a
17.640450	13	0.000000	0.000000	a2
17.640973	13	18750.738281	79.187500	a
23.994070	13	0.000000	0.000000	a2
23.994596	13	18755.121094	93.828125	a
32.088361	13	0.000000	0.000000	a2
33.027197	13	18766.207031	129.339844	a
39.319593	13	0.000000	0.000000	a2
39.320096	13	18767.109375	132.238281	a
45.873653	13	0.000000	0.000000	a2
45.874167	13	18767.753906	134.972656	a
53.548551	13	0.000000	0.000000	a2
53.958849	13	18768.656250	137.839844	a
60.884417	13	0.000000	0.000000	a2
60.884937	13	18775.359375	144.554688	a
67.683045	13	0.000000	0.000000	a2
67.683523	13	18776.261719	145.453125	a
74.371778	13	0.000000	0.000000	a2
74.372280	13	18778.453125	147.656250	a
80.864782	13	0.000000	0.000000	a2
81.947735	13	18785.285156	154.468750	a
89.205640	13	0.000000	0.000000	a2
89.206139	13	18790.570312	159.742188	a
96.109139	13	0.000000	0.000000	a2
96.109652	13	18791.343750	160.582031	a
103.149875	13	0.000000	0.000000	a2
103.150358	13	18792.117188	161.292969	a
110.041303	13	0.000000	0.000000	a2
110.266159	13	18778.207031	162.375000	b
110.313008	13	0.000000	0.000000	b2
110.313008	13	18780.753906	166.937500	b
110.365690	13	0.000000	0.000000	b2
110.365690	13	18782.625000	168.757812	b
110.426719	13	0.000000	0.000000	b2
110.426719	13	18784.781250	170.941406	b
110.497163	13	0.000000	0.000000	b2
110.497164	13	18792.003906	178.000000	b
110.568254	13	0.000000	0.000000	b2
110.568254	13	18794.808594	181.019531	b
110.643408	13	0.000000	0.000000	b2
110.643408	13	18797.386719	183.406250	b
110.714139	13	0.000000	0.000000	b2
110.714139	13	18799.835938	187.925781	b
110.755842	13	0.000000	0.000000	b2
110.755842	13	18800.609375	188.796875	b
110.779619	13	0.000000	0.000000	b2
110.779619	13	18800.996094	189.148438	b
110.789540	13	0.000000	0.000000	b2
110.789540	13	18801.125000	189.265625	b
110.791855	13	0.000000	0.000000	b2
110.791953	13	18803.964844	189.417969	c
110.831187	13	0.000000	0.000000	c2
0.038408	14	18729.398438	31.011719	a
4.303720	14	0.000000	0.000000	a2
4.397408	14	18734.687500	46.937500	a
10.966152	14	0.000000	0.000000	a2
11.154751	14	18747.707031	89.074219	a
17.612904	14	0.000000	0.000000	a2
17.613430	14	18749.769531	95.296875	a
24.319309	14	0.000000	0.000000	a2
24.319817	14	18759.050781	126.789062	a
31.835178	14	0.000000	0.000000	a2
33.027196	14	18764.207031	131.984375	a
39.251911	14	0.000000	0.000000	a2
39.252408	14	18765.238281	132.921875	a
45.856599	14	0.000000	0.000000	a2
45.857103	14	18766.011719	133.710938	a
53.503377	14	0.000000	0.000000	a2
53.958849	14	18766.785156	134.484375	a
60.565177	14	0.000000	0.000000	a2
60.565695	14	18771.683594	139.445312	a
67.503203	14	0.000000	0.000000	a2
67.576322	14	18772.585938	140.382812	a
74.541170	14	0.000000	0.000000	a2
74.541677	14	18783.542969	151.253906	a
80.836770	14	0.000000	0.000000	a2
81.947737	14	18789.730469	157.511719	a
89.072270	14	0.000000	0.000000	a2
89.072781	14	18793.855469	161.546875	a
96.064057	14	0.000000	0.000000	a2
96.064577	14	18794.371094	162.070312	a
103.074747	14	0.000000	0.000000	a2
103.075231	14	18795.015625	162.773438	a
109.926994	14	0.000000	0.000000	a2
110.266159	14	18781.367188	164.078125	b
110.313007	14	0.000000	0.000000	b2
110.313007	14	18783.914062	168.667969	b
110.365687	14	0.000000	0.000000	b2
110.365687	14	18785.882812	170.691406	b
110.426720	14	0.000000	0.000000	b2
110.426720	14	18788.117188	172.945312	b
110.497303	14	0.000000	0.000000	b2
110.497303	14	18794.656250	179.335938	b
110.568256	14	0.000000	0.000000	b2
110.568256	14	18797.589844	182.210938	b
110.643406	14	0.000000	0.000000	b2
110.643406	14	18800.261719	186.906250	b
110.714135	14	0.000000	0.000000	b2
110.714135	14	18802.914062	189.425781	b
110.755841	14	0.000000	0.000000	b2
110.755841	14	18803.687500	190.421875	b
110.779620	14	0.000000	0.000000	b2
110.779620	14	18804.074219	190.796875	b
110.789539	14	0.000000	0.000000	b2
110.789539	14	18804.203125	190.859375	b
110.791855	14	0.000000	0.000000	b2
110.791949	14	18806.960938	190.976562	c
110.831322	14	0.000000	0.000000	c2
110.831323	14	18806.960938	193.480469	c
110.903310	14	0.000000	0.000000	c2
0.038289	15	18729.398438	31.054688	a
4.237522	15	0.000000	0.000000	a2
4.397309	15	18733.140625	41.332031	a
11.127347	15	0.000000	0.000000	a2
11.154651	15	18749.265625	94.875000	a
17.648002	15	0.000000	0.000000	a2
17.648512	15	18752.875000	106.550781	a
25.582526	15	0.000000	0.000000	a2
25.583027	15	18769.761719	137.578125	a
32.711533	15	0.000000	0.000000	a2
33.027095	15	18774.144531	141.996094	a
39.615163	15	0.000000	0.000000	a2
39.615654	15	18775.175781	143.023438	a
46.151142	15	0.000000	0.000000	a2
46.151633	15	18775.949219	143.703125	a
53.870655	15	0.000000	0.000000	a2
53.958748	15	18778.011719	145.820312	a
60.656596	15	0.000000	0.000000	a2
60.657111	15	18781.878906	149.699219	a
67.818438	15	0.000000	0.000000	a2
67.818925	15	18782.523438	150.355469	a
74.786401	15	0.000000	0.000000	a2
74.786901	15	18790.902344	158.718750	a
81.085289	15	0.000000	0.000000	a2
81.947637	15	18797.476562	165.246094	a
89.426583	15	0.000000	0.000000	a2
89.427067	15	18804.050781	171.878906	a
96.240590	15	0.000000	0.000000	a2
96.241101	15	18804.437500	172.242188	a
103.263407	15	0.000000	0.000000	a2
103.263890	15	18805.082031	172.816406	a
110.159718	15	0.000000	0.000000	a2
110.266059	15	18791.453125	174.214844	b
110.312910	15	0.000000	0.000000	b2
110.312910	15	18793.871094	178.753906	b
110.365585	15	0.000000	0.000000	b2
110.365585	15	18796.027344	180.761719	b
110.426618	15	0.000000	0.000000	b2
110.426618	15	18798.289062	182.914062	b
110.497062	15	0.000000	0.000000	b2
110.497063	15	18805.062500	189.742188	b
110.568153	15	0.000000	0.000000	b2
110.568153	15	18807.867188	192.664062	b
110.643303	15	0.000000	0.000000	b2
110.643304	15	18810.574219	197.312500	b
110.714036	15	0.000000	0.000000	b2
110.714036	15	18812.894531	199.667969	b
110.755749	15	0.000000	0.000000	b2
110.755749	15	18813.410156	200.195312	b
110.779520	15	0.000000	0.000000	b2
110.779520	15	18813.925781	200.554688	b
110.789439	15	0.000000	0.000000	b2
110.789439	15	18813.925781	200.734375	b
110.791755	15	0.000000	0.000000	b2
110.791859	15	18816.675781	200.746094	c
110.831259	15	0.000000	0.000000	c2
0.038244	16	18729.789062	31.488281	a
5.681996	16	0.000000	0.000000	a2
5.682531	16	18746.417969	84.054688	a
11.774949	16	0.000000	0.000000	a2
11.775453	16	18752.281250	102.117188	a
17.890842	16	0.000000	0.000000	a2
17.891377	16	18753.441406	107.398438	a
24.378571	16	0.000000	0.000000	a2
24.379108	16	18757.824219	119.750000	a
31.931052	16	0.000000	0.000000	a2
33.027056	16	18759.113281	127.148438	a
39.349156	16	0.000000	0.000000	a2
39.349656	16	18760.144531	128.113281	a
45.973577	16	0.000000	0.000000	a2
45.974174	16	18760.917969	128.851562	a
53.628495	16	0.000000	0.000000	a2
53.958701	16	18761.949219	129.929688	a
60.862508	16	0.000000	0.000000	a2
60.863007	16	18768.652344	136.585938	a
67.726144	16	0.000000	0.000000	a2
67.726636	16	18770.328125	138.339844	a
74.449457	16	0.000000	0.000000	a2
74.449968	16	18774.324219	142.300781	a
81.369037	16	0.000000	0.000000	a2
81.947583	16	18776.128906	144.062500	a
88.874073	16	0.000000	0.000000	a2
88.874550	16	18778.320312	146.230469	a
96.076154	16	0.000000	0.000000	a2
96.076694	16	18778.960938	146.921875	a
103.146426	16	0.000000	0.000000	a2
103.146918	16	18779.863281	147.847656	a
110.006192	16	0.000000	0.000000	a2
110.266012	16	18766.273438	149.222656	b
110.312831	16	0.000000	0.000000	b2
110.312831	16	18768.820312	153.710938	b
110.365510	16	0.000000	0.000000	b2
110.365510	16	18771.050781	155.855469	b
110.426543	16	0.000000	0.000000	b2
110.426543	16	18773.761719	158.828125	b
110.496987	16	0.000000	0.000000	b2
110.496987	16	18780.382812	165.257812	b
110.568103	16	0.000000	0.000000	b2
110.568103	16	18782.925781	167.777344	b
110.643257	16	0.000000	0.000000	b2
110.643257	16	18785.503906	170.281250	b
110.713959	16	0.000000	0.000000	b2
110.713959	16	18787.953125	174.777344	b
110.755664	16	0.000000	0.000000	b2
110.755664	16	18788.984375	175.980469	b
110.779444	16	0.000000	0.000000	b2
110.779444	16	18789.371094	176.238281	b
110.789363	16	0.000000	0.000000	b2
110.789363	16	18789.500000	176.453125	b
110.791676	16	0.000000	0.000000	b2
110.791745	16	18792.343750	176.570312	c
110.830721	16	0.000000	0.000000	c2
110.830722	16	18792.343750	179.148438	c
110.900626	16	0.000000	0.000000	c2
110.900628	16	18795.082031	181.839844	c
110.939753	16	0.000000	0.000000	c2
110.939754	16	18802.484375	189.421875	c
111.014711	16	0.000000	0.000000	c2
111.017121	16	18802.511719	189.648438	c
111.166262	16	0.000000	0.000000	c2
0.038229	17	18729.398438	29.179688	a
5.573938	17	0.000000	0.000000	a2
5.574465	17	18745.257812	78.757812	a
11.700866	17	0.000000	0.000000	a2
11.701373	17	18753.250000	103.195312	a
17.929042	17	0.000000	0.000000	a2
17.929596	17	18754.410156	106.386719	a
24.111239	17	0.000000	0.000000	a2
24.111766	17	18755.441406	111.433594	a
31.814766	17	0.000000	0.000000	a2
33.027043	17	18756.730469	116.738281	a
39.236769	17	0.000000	0.000000	a2
39.237261	17	18757.632812	119.578125	a
45.873044	17	0.000000	0.000000	a2
45.873592	17	18758.406250	122.457031	a
53.490814	17	0.000000	0.000000	a2
53.958696	17	18759.695312	125.640625	a
60.617176	17	0.000000	0.000000	a2
60.617673	17	18771.039062	137.046875	a
67.698889	17	0.000000	0.000000	a2
67.699560	17	18772.523438	138.367188	a
74.510674	17	0.000000	0.000000	a2
74.511176	17	18776.777344	142.804688	a
81.416721	17	0.000000	0.000000	a2
81.947566	17	18778.066406	144.050781	a
88.858906	17	0.000000	0.000000	a2
88.859403	17	18778.968750	144.980469	a
96.011909	17	0.000000	0.000000	a2
96.012453	17	18779.226562	145.277344	a
103.097980	17	0.000000	0.000000	a2
103.098479	17	18780.000000	146.019531	a
110.018714	17	0.000000	0.000000	a2
110.265994	17	18766.441406	147.402344	b
110.312815	17	0.000000	0.000000	b2
110.312815	17	18769.117188	151.949219	b
110.365493	17	0.000000	0.000000	b2
110.365493	17	18771.160156	154.082031	b
110.426526	17	0.000000	0.000000	b2
110.426526	17	18774.148438	157.183594	b
110.496970	17	0.000000	0.000000	b2
110.496970	17	18780.140625	163.066406	b
110.568061	17	0.000000	0.000000	b2
110.568061	17	18783.195312	166.039062	b
110.643214	17	0.000000	0.000000	b2
110.643214	17	18785.773438	168.804688	b
110.713944	17	0.000000	0.000000	b2
110.713944	17	18788.093750	173.140625	b
110.755646	17	0.000000	0.000000	b2
110.755646	17	18788.867188	173.949219	b
110.779423	17	0.000000	0.000000	b2
110.779423	17	18789.382812	174.230469	b
110.789346	17	0.000000	0.000000	b2
110.789346	17	18789.511719	174.414062	b
110.791658	17	0.000000	0.000000	b2
110.791753	17	18792.273438	174.539062	c
110.829925	17	0.000000	0.000000	c2
0.038279	18	18729.398438	29.218750	a
5.114735	18	0.000000	0.000000	a2
5.115305	18	18740.746094	63.964844	a
11.443216	18	0.000000	0.000000	a2
11.443756	18	18753.296875	103.179688	a
17.623769	18	0.000000	0.000000	a2
17.624348	18	18754.714844	110.632812	a
23.840685	18	0.000000	0.000000	a2
23.841203	18	18755.875000	113.808594	a
31.513526	18	0.000000	0.000000	a2
33.027088	18	18756.906250	116.929688	a
38.974799	18	0.000000	0.000000	a2
39.174706	18	18757.808594	119.855469	a
45.632838	18	0.000000	0.000000	a2
45.705295	18	18758.710938	122.781250	a
53.214390	18	0.000000	0.000000	a2
53.958743	18	18760.257812	126.246094	a
60.582638	18	0.000000	0.000000	a2
60.583146	18	18765.542969	131.593750	a
67.413395	18	0.000000	0.000000	a2
67.576408	18	18766.382812	132.210938	a
74.240354	18	0.000000	0.000000	a2
74.240858	18	18772.828125	138.894531	a
81.166144	18	0.000000	0.000000	a2
81.947609	18	18773.859375	139.800781	a
88.646406	18	0.000000	0.000000	a2
88.646918	18	18774.761719	140.804688	a
95.802472	18	0.000000	0.000000	a2
95.919499	18	18775.535156	141.496094	a
102.814029	18	0.000000	0.000000	a2
102.931384	18	18776.179688	142.128906	a
109.764235	18	0.000000	0.000000	a2
110.266036	18	18762.578125	143.554688	b
110.312854	18	0.000000	0.000000	b2
110.312854	18	18765.253906	148.097656	b
110.365532	18	0.000000	0.000000	b2
110.365532	18	18767.324219	150.195312	b
110.426565	18	0.000000	0.000000	b2
110.426565	18	18770.175781	153.128906	b
110.497010	18	0.000000	0.000000	b2
110.497011	18	18776.523438	159.378906	b
110.568101	18	0.000000	0.000000	b2
110.568101	18	18779.457031	162.316406	b
110.643254	18	0.000000	0.000000	b2
110.643254	18	18782.035156	164.851562	b
110.713983	18	0.000000	0.000000	b2
110.713983	18	18784.484375	169.402344	b
110.755687	18	0.000000	0.000000	b2
110.755687	18	18785.128906	170.035156	b
110.779463	18	0.000000	0.000000	b2
110.779463	18	18785.644531	170.511719	b
110.789386	18	0.000000	0.000000	b2
110.789386	18	18785.773438	170.695312	b
110.791699	18	0.000000	0.000000	b2
110.791783	18	18788.542969	170.808594	c
110.830579	18	0.000000	0.000000	c2
110.830580	18	18788.542969	173.386719	c
110.902432	18	0.000000	0.000000	c2
0.038239	19	18729.398438	31.074219	a
4.861109	19	0.000000	0.000000	a2
4.861660	19	18741.648438	44.980469	a
11.485340	19	0.000000	0.000000	a2
11.485880	19	18748.480469	52.851562	a
17.721458	19	0.000000	0.000000	a2
17.722002	19	18750.027344	54.582031	a
23.912283	19	0.000000	0.000000	a2
23.912780	19	18751.187500	55.890625	a
31.607857	19	0.000000	0.000000	a2
33.027063	19	18752.347656	57.144531	a
39.069120	19	0.000000	0.000000	a2
39.174677	19	18753.378906	58.406250	a
45.734153	19	0.000000	0.000000	a2
45.734720	19	18754.410156	59.636719	a
53.308903	19	0.000000	0.000000	a2
53.958714	19	18755.828125	61.117188	a
60.360174	19	0.000000	0.000000	a2
60.390428	19	18765.109375	71.726562	a
67.492066	19	0.000000	0.000000	a2
67.576378	19	18767.882812	74.656250	a
74.578955	19	0.000000	0.000000	a2
74.579447	19	18778.195312	86.660156	a
81.335590	19	0.000000	0.000000	a2
81.947581	19	18778.968750	87.527344	a
88.845305	19	0.000000	0.000000	a2
88.845812	19	18780.000000	88.656250	a
96.002276	19	0.000000	0.000000	a2
96.002808	19	18780.902344	89.722656	a
103.143519	19	0.000000	0.000000	a2
103.144026	19	18783.093750	92.214844	a
110.265283	19	0.000000	0.000000	a2
110.266006	19	18769.691406	93.968750	b
110.312825	19	0.000000	0.000000	b2
110.312825	19	18772.238281	98.855469	b
110.365502	19	0.000000	0.000000	b2
110.365502	19	18774.246094	101.097656	b
110.426536	19	0.000000	0.000000	b2
110.426536	19	18776.886719	103.882812	b
110.496981	19	0.000000	0.000000	b2
110.496981	19	18783.359375	110.652344	b
110.568071	19	0.000000	0.000000	b2
110.568071	19	18786.164062	115.851562	b
110.643225	19	0.000000	0.000000	b2
110.643225	19	18788.742188	118.234375	b
110.713954	19	0.000000	0.000000	b2
110.713954	19	18791.191406	120.753906	b
110.755657	19	0.000000	0.000000	b2
110.755657	19	18791.964844	121.640625	b
110.779434	19	0.000000	0.000000	b2
110.779434	19	18792.480469	122.000000	b
110.789357	19	0.000000	0.000000	b2
110.789357	19	18792.609375	122.187500	b
110.791669	19	0.000000	0.000000	b2
110.791745	19	18795.386719	122.316406	c
110.831070	19	0.000000	0.000000	c2
0.038241	20	18729.398438	31.066406	a
5.451080	20	0.000000	0.000000	a2
5.451638	20	18745.386719	82.722656	a
11.130527	20	0.000000	0.000000	a2
11.154626	20	18747.074219	84.472656	a
17.268472	20	0.000000	0.000000	a2
17.327462	20	18749.007812	92.578125	a
23.840325	20	0.000000	0.000000	a2
23.840880	20	18753.648438	107.433594	a
31.273565	20	0.000000	0.000000	a2
33.027059	20	18754.679688	108.410156	a
38.760831	20	0.000000	0.000000	a2
39.174675	20	18755.582031	115.335938	a
46.394793	20	0.000000	0.000000	a2
46.395398	20	18760.996094	128.878906	a
53.059578	20	0.000000	0.000000	a2
53.958718	20	18761.898438	131.671875	a
60.161171	20	0.000000	0.000000	a2
60.390427	20	18763.832031	133.613281	a
67.196962	20	0.000000	0.000000	a2
67.576378	20	18768.023438	137.617188	a
73.756715	20	0.000000	0.000000	a2
74.049140	20	18771.246094	141.015625	a
80.875169	20	0.000000	0.000000	a2
81.947578	20	18772.148438	141.890625	a
88.424772	20	0.000000	0.000000	a2
88.573950	20	18776.273438	146.101562	a
95.821111	20	0.000000	0.000000	a2
95.919472	20	18784.007812	155.656250	a
102.733006	20	0.000000	0.000000	a2
102.931351	20	18785.039062	156.722656	a
109.893363	20	0.000000	0.000000	a2
110.266298	20	18777.125000	161.785156	b
110.312820	20	0.000000	0.000000	b2
110.312820	20	18779.671875	166.429688	b
110.365497	20	0.000000	0.000000	b2
110.365498	20	18781.792969	168.417969	b
110.426531	20	0.000000	0.000000	b2
110.426531	20	18784.089844	170.695312	b
110.496976	20	0.000000	0.000000	b2
110.496976	20	18790.769531	177.441406	b
110.568066	20	0.000000	0.000000	b2
110.568066	20	18793.574219	180.238281	b
110.643220	20	0.000000	0.000000	b2
110.643220	20	18796.023438	182.621094	b
110.713948	20	0.000000	0.000000	b2
110.713948	20	18798.472656	187.109375	b
110.755652	20	0.000000	0.000000	b2
110.755652	20	18799.246094	187.972656	b
110.779430	20	0.000000	0.000000	b2
110.779430	20	18799.632812	188.250000	b
110.789352	20	0.000000	0.000000	b2
110.789352	20	18799.761719	188.406250	b
110.791664	20	0.000000	0.000000	b2
110.791780	20	18802.566406	188.523438	c
110.830552	20	0.000000	0.000000	c2
110.830553	20	18802.566406	191.101562	c
110.900425	20	0.000000	0.000000	c2
110.900427	20	18805.320312	194.031250	c
110.938984	20	0.000000	0.000000	c2
0.038278	21	18729.398438	29.214844	a
5.697957	21	0.000000	0.000000	a2
5.698474	21	18750.285156	94.093750	a
11.624878	21	0.000000	0.000000	a2
11.625370	21	18751.601562	99.453125	a
17.826905	21	0.000000	0.000000	a2
17.827446	21	18753.019531	104.914062	a
24.480618	21	0.000000	0.000000	a2
24.481146	21	18757.917969	119.910156	a
31.815747	21	0.000000	0.000000	a2
33.027103	21	18758.820312	124.808594	a
39.244538	21	0.000000	0.000000	a2
39.245034	21	18759.722656	125.660156	a
47.246642	21	0.000000	0.000000	a2
47.247181	21	18765.523438	131.500000	a
53.581170	21	0.000000	0.000000	a2
53.958762	21	18766.039062	132.042969	a
60.529330	21	0.000000	0.000000	a2
60.529852	21	18766.812500	132.769531	a
67.729776	21	0.000000	0.000000	a2
67.730417	21	18771.648438	137.421875	a
74.221478	21	0.000000	0.000000	a2
74.221976	21	18773.710938	139.636719	a
81.380260	21	0.000000	0.000000	a2
81.947620	21	18775.000000	141.019531	a
88.741464	21	0.000000	0.000000	a2
88.741959	21	18778.093750	144.085938	a
96.332126	21	0.000000	0.000000	a2
96.332652	21	18788.921875	154.859375	a
103.131173	21	0.000000	0.000000	a2
103.131652	21	18789.437500	155.480469	a
110.011075	21	0.000000	0.000000	a2
110.266045	21	18778.042969	159.003906	b
110.312862	21	0.000000	0.000000	b2
110.312862	21	18780.718750	163.546875	b
110.365540	21	0.000000	0.000000	b2
110.365540	21	18782.785156	165.687500	b
110.426573	21	0.000000	0.000000	b2
110.426573	21	18785.085938	167.988281	b
110.497018	21	0.000000	0.000000	b2
110.497018	21	18791.765625	174.539062	b
110.568110	21	0.000000	0.000000	b2
110.568110	21	18794.570312	177.546875	b
110.643262	21	0.000000	0.000000	b2
110.643262	21	18797.148438	179.949219	b
110.713991	21	0.000000	0.000000	b2
110.713991	21	18799.468750	184.457031	b
110.755694	21	0.000000	0.000000	b2
110.755694	21	18800.371094	185.332031	b
110.779471	21	0.000000	0.000000	b2
110.779471	21	18800.757812	185.609375	b
110.789394	21	0.000000	0.000000	b2
110.789394	21	18800.757812	185.753906	b
110.791706	21	0.000000	0.000000	b2
110.791777	21	18803.609375	185.859375	c
110.831180	21	0.000000	0.000000	c2
0.038267	22	18729.398438	30.988281	a
5.538885	22	0.000000	0.000000	a2
5.539434	22	18742.421875	71.445312	a
11.586961	22	0.000000	0.000000	a2
11.587493	22	18744.742188	77.945312	a
17.672267	22	0.000000	0.000000	a2
17.672820	22	18746.160156	83.496094	a
24.260009	22	0.000000	0.000000	a2
24.260530	22	18751.187500	100.789062	a
31.648328	22	0.000000	0.000000	a2
33.027092	22	18752.605469	106.289062	a
39.126397	22	0.000000	0.000000	a2
39.174701	22	18753.507812	107.234375	a
47.057756	22	0.000000	0.000000	a2
47.058323	22	18759.695312	127.402344	a
53.576574	22	0.000000	0.000000	a2
53.958741	22	18760.339844	128.070312	a
60.481941	22	0.000000	0.000000	a2
60.482449	22	18761.113281	128.898438	a
67.501558	22	0.000000	0.000000	a2
67.576400	22	18765.304688	132.906250	a
74.182268	22	0.000000	0.000000	a2
74.182767	22	18767.367188	135.164062	a
81.411232	22	0.000000	0.000000	a2
81.947607	22	18768.527344	136.289062	a
88.659330	22	0.000000	0.000000	a2
88.659824	22	18771.105469	138.863281	a
96.185454	22	0.000000	0.000000	a2
96.185967	22	18780.257812	148.054688	a
103.197596	22	0.000000	0.000000	a2
103.198074	22	18780.902344	148.671875	a
110.062329	22	0.000000	0.000000	a2
110.266027	22	18768.093750	150.804688	b
110.312847	22	0.000000	0.000000	b2
110.312847	22	18770.769531	155.468750	b
110.365525	22	0.000000	0.000000	b2
110.365525	22	18772.843750	157.511719	b
110.426558	22	0.000000	0.000000	b2
110.426558	22	18775.187500	159.839844	b
110.497143	22	0.000000	0.000000	b2
110.497143	22	18781.921875	166.406250	b
110.568093	22	0.000000	0.000000	b2
110.568093	22	18784.726562	169.445312	b
110.643248	22	0.000000	0.000000	b2
110.643248	22	18787.175781	171.785156	b
110.713975	22	0.000000	0.000000	b2
110.713975	22	18789.625000	176.253906	b
110.755680	22	0.000000	0.000000	b2
110.755680	22	18790.527344	177.179688	b
110.779456	22	0.000000	0.000000	b2
110.779456	22	18791.042969	177.628906	b
110.789379	22	0.000000	0.000000	b2
110.789379	22	18791.171875	177.820312	b
110.791692	22	0.000000	0.000000	b2
110.791775	22	18793.960938	177.957031	c
110.831270	22	0.000000	0.000000	c2
110.831271	22	18793.960938	180.472656	c
110.903104	22	0.000000	0.000000	c2
0.038280	23	18729.398438	31.011719	a
5.387712	23	0.000000	0.000000	a2
5.388287	23	18746.160156	85.550781	a
11.613888	23	0.000000	0.000000	a2
11.614419	23	18748.277344	89.710938	a
17.651109	23	0.000000	0.000000	a2
17.651668	23	18749.437500	95.027344	a
24.417231	23	0.000000	0.000000	a2
24.417729	23	18754.335938	108.101562	a
31.730061	23	0.000000	0.000000	a2
33.027085	23	18755.238281	112.996094	a
39.192866	23	0.000000	0.000000	a2
39.193374	23	18756.269531	118.027344	a
47.051456	23	0.000000	0.000000	a2
47.052024	23	18762.199219	129.953125	a
53.539574	23	0.000000	0.000000	a2
53.958745	23	18762.843750	130.660156	a
61.218387	23	0.000000	0.000000	a2
61.218886	23	18763.875000	131.656250	a
67.482474	23	0.000000	0.000000	a2
67.576398	23	18765.230469	132.851562	a
74.133849	23	0.000000	0.000000	a2
74.134349	23	18767.550781	135.347656	a
81.286826	23	0.000000	0.000000	a2
81.947602	23	18768.453125	136.273438	a
88.755347	23	0.000000	0.000000	a2
88.755833	23	18773.480469	141.269531	a
95.922466	23	0.000000	0.000000	a2
95.923008	23	18776.832031	144.558594	a
103.032172	23	0.000000	0.000000	a2
103.032681	23	18777.476562	145.238281	a
109.591661	23	0.000000	0.000000	a2
110.266021	23	18767.523438	150.257812	b
110.312839	23	0.000000	0.000000	b2
110.312839	23	18770.199219	155.007812	b
110.365517	23	0.000000	0.000000	b2
110.365517	23	18772.316406	157.000000	b
110.426550	23	0.000000	0.000000	b2
110.426550	23	18774.664062	159.339844	b
110.496995	23	0.000000	0.000000	b2
110.496995	23	18781.445312	166.183594	b
110.568085	23	0.000000	0.000000	b2
110.568085	23	18784.250000	168.988281	b
110.643239	23	0.000000	0.000000	b2
110.643239	23	18786.828125	171.375000	b
110.713967	23	0.000000	0.000000	b2
110.713967	23	18789.148438	175.890625	b
110.755671	23	0.000000	0.000000	b2
110.755671	23	18790.050781	176.753906	b
110.779448	23	0.000000	0.000000	b2
110.779448	23	18790.566406	177.152344	b
110.789372	23	0.000000	0.000000	b2
110.789372	23	18790.695312	177.335938	b
110.791683	23	0.000000	0.000000	b2
110.791774	23	18793.460938	177.472656	c
110.831396	23	0.000000	0.000000	c2
0.038318	24	18729.398438	31.027344	a
4.478012	24	0.000000	0.000000	a2
4.478549	24	18733.398438	35.625000	a
10.395126	24	0.000000	0.000000	a2
11.154712	24	18735.109375	37.585938	a
17.237216	24	0.000000	0.000000	a2
17.327549	24	18746.195312	50.093750	a
24.491194	24	0.000000	0.000000	a2
24.491762	24	18751.222656	55.871094	a
31.657494	24	0.000000	0.000000	a2
33.027151	24	18752.511719	57.324219	a
39.092592	24	0.000000	0.000000	a2
39.174758	24	18753.414062	58.339844	a
47.120167	24	0.000000	0.000000	a2
47.120739	24	18759.343750	65.199219	a
53.504236	24	0.000000	0.000000	a2
53.958807	24	18762.308594	68.445312	a
60.480023	24	0.000000	0.000000	a2
60.480516	24	18763.082031	69.433594	a
67.555440	24	0.000000	0.000000	a2
67.576468	24	18763.921875	70.171875	a
74.131331	24	0.000000	0.000000	a2
74.131860	24	18766.757812	73.480469	a
81.246728	24	0.000000	0.000000	a2
81.947663	24	18767.531250	74.414062	a
88.609832	24	0.000000	0.000000	a2
88.610338	24	18769.980469	77.128906	a
96.546433	24	0.000000	0.000000	a2
96.546977	24	18775.007812	82.902344	a
103.129180	24	0.000000	0.000000	a2
103.129685	24	18775.652344	83.609375	a
109.355927	24	0.000000	0.000000	a2
110.266061	24	18767.027344	90.890625	b
110.312898	24	0.000000	0.000000	b2
110.312898	24	18769.703125	95.902344	b
110.365576	24	0.000000	0.000000	b2
110.365577	24	18771.808594	98.125000	b
110.426609	24	0.000000	0.000000	b2
110.426610	24	18774.171875	102.789062	b
110.497056	24	0.000000	0.000000	b2
110.497056	24	18780.949219	109.574219	b
110.568169	24	0.000000	0.000000	b2
110.568169	24	18783.753906	112.238281	b
110.643323	24	0.000000	0.000000	b2
110.643323	24	18786.203125	114.832031	b
110.714026	24	0.000000	0.000000	b2
110.714026	24	18788.652344	117.328125	b
110.755729	24	0.000000	0.000000	b2
110.755729	24	18789.554688	118.109375	b
110.779507	24	0.000000	0.000000	b2
110.779507	24	18790.070312	118.519531	b
110.789430	24	0.000000	0.000000	b2
110.789430	24	18790.070312	118.722656	b
110.791742	24	0.000000	0.000000	b2
110.791847	24	18792.945312	118.847656	c
110.831436	24	0.000000	0.000000	c2
110.831437	24	18792.945312	121.363281	c
110.900756	24	0.000000	0.000000	c2
110.900757	24	18795.683594	124.183594	c
110.936640	24	0.000000	0.000000	c2
110.936641	24	18802.941406	131.390625	c
111.007079	24	0.000000	0.000000	c2
0.038327	25	18729.398438	30.988281	a
4.286966	25	0.000000	0.000000	a2
4.397403	25	18733.269531	41.445312	a
10.270005	25	0.000000	0.000000	a2
11.154720	25	18734.976562	47.324219	a
17.447415	25	0.000000	0.000000	a2
17.447968	25	18750.316406	95.902344	a
24.889239	25	0.000000	0.000000	a2
24.889784	25	18756.503906	116.261719	a
31.737995	25	0.000000	0.000000	a2
33.027158	25	18758.308594	122.019531	a
39.164726	25	0.000000	0.000000	a2
39.174765	25	18759.082031	126.855469	a
47.002275	25	0.000000	0.000000	a2
47.002841	25	18764.367188	132.160156	a
53.515818	25	0.000000	0.000000	a2
53.958825	25	18768.492188	136.187500	a
60.463599	25	0.000000	0.000000	a2
60.464125	25	18769.265625	137.062500	a
67.565671	25	0.000000	0.000000	a2
67.576454	25	18770.363281	137.906250	a
74.204894	25	0.000000	0.000000	a2
74.205408	25	18772.296875	140.078125	a
81.163599	25	0.000000	0.000000	a2
81.947670	25	18773.070312	140.851562	a
88.589748	25	0.000000	0.000000	a2
88.590267	25	18776.550781	144.277344	a
96.279839	25	0.000000	0.000000	a2
96.280404	25	18782.222656	149.964844	a
103.056680	25	0.000000	0.000000	a2
103.057194	25	18782.867188	150.628906	a
109.542252	25	0.000000	0.000000	a2
110.266054	25	18774.164062	156.886719	b
110.312905	25	0.000000	0.000000	b2
110.312905	25	18776.839844	161.628906	b
110.365583	25	0.000000	0.000000	b2
110.365583	25	18778.953125	163.632812	b
110.426616	25	0.000000	0.000000	b2
110.426616	25	18781.230469	166.039062	b
110.497138	25	0.000000	0.000000	b2
110.497138	25	18787.945312	172.675781	b
110.568151	25	0.000000	0.000000	b2
110.568151	25	18791.070312	175.742188	b
110.643304	25	0.000000	0.000000	b2
110.643304	25	18793.519531	180.128906	b
110.714034	25	0.000000	0.000000	b2
110.714034	25	18795.839844	182.660156	b
110.755736	25	0.000000	0.000000	b2
110.755736	25	18796.355469	183.156250	b
110.779513	25	0.000000	0.000000	b2
110.779513	25	18796.871094	183.460938	b
110.789437	25	0.000000	0.000000	b2
110.789437	25	18797.000000	183.660156	b
110.791749	25	0.000000	0.000000	b2
110.791836	25	18799.746094	183.769531	c
110.830974	25	0.000000	0.000000	c2
0.038328	26	18729.398438	29.226562	a
4.215141	26	0.000000	0.000000	a2
4.397401	26	18733.269531	33.722656	a
10.267158	26	0.000000	0.000000	a2
11.154719	26	18735.375000	36.046875	a
17.108730	26	0.000000	0.000000	a2
17.327555	26	18745.300781	47.316406	a
25.385883	26	0.000000	0.000000	a2
25.386416	26	18753.937500	57.246094	a
31.701657	26	0.000000	0.000000	a2
33.027157	26	18755.613281	59.089844	a
39.070494	26	0.000000	0.000000	a2
39.174761	26	18756.773438	60.359375	a
47.027772	26	0.000000	0.000000	a2
47.028339	26	18762.574219	66.988281	a
53.466351	26	0.000000	0.000000	a2
53.958822	26	18765.925781	70.812500	a
60.385936	26	0.000000	0.000000	a2
60.390513	26	18766.828125	71.933594	a
67.489285	26	0.000000	0.000000	a2
67.576460	26	18768.183594	73.218750	a
74.178777	26	0.000000	0.000000	a2
74.179301	26	18770.503906	75.988281	a
81.101016	26	0.000000	0.000000	a2
81.947669	26	18771.277344	76.851562	a
88.419326	26	0.000000	0.000000	a2
88.574039	26	18772.824219	78.652344	a
96.226706	26	0.000000	0.000000	a2
96.227303	26	18778.753906	85.371094	a
102.960981	26	0.000000	0.000000	a2
102.961490	26	18779.398438	86.191406	a
109.459722	26	0.000000	0.000000	a2
110.266056	26	18771.218750	93.902344	b
110.312901	26	0.000000	0.000000	b2
110.312901	26	18773.765625	98.691406	b
110.365579	26	0.000000	0.000000	b2
110.365579	26	18775.906250	101.039062	b
110.426611	26	0.000000	0.000000	b2
110.426612	26	18778.117188	103.671875	b
110.497057	26	0.000000	0.000000	b2
110.497057	26	18785.000000	110.839844	b
110.568147	26	0.000000	0.000000	b2
110.568147	26	18787.804688	115.914062	b
110.643301	26	0.000000	0.000000	b2
110.643301	26	18790.382812	118.265625	b
110.714029	26	0.000000	0.000000	b2
110.714029	26	18792.703125	120.785156	b
110.755732	26	0.000000	0.000000	b2
110.755732	26	18793.605469	121.621094	b
110.779510	26	0.000000	0.000000	b2
110.779510	26	18793.992188	121.980469	b
110.789433	26	0.000000	0.000000	b2
110.789433	26	18794.121094	122.171875	b
110.791746	26	0.000000	0.000000	b2
110.791846	26	18796.941406	122.289062	c
110.832371	26	0.000000	0.000000	c2
110.832372	26	18796.941406	124.800781	c
110.901900	26	0.000000	0.000000	c2
0.038281	27	18729.398438	31.203125	a
4.224858	27	0.000000	0.000000	a2
4.397362	27	18733.140625	41.574219	a
10.202414	27	0.000000	0.000000	a2
11.154681	27	18735.074219	47.722656	a
17.251572	27	0.000000	0.000000	a2
17.327519	27	18747.449219	89.027344	a
25.378730	27	0.000000	0.000000	a2
25.379272	27	18755.828125	115.808594	a
31.696109	27	0.000000	0.000000	a2
33.027118	27	18757.246094	119.250000	a
39.068105	27	0.000000	0.000000	a2
39.174723	27	18758.148438	122.101562	a
46.837392	27	0.000000	0.000000	a2
46.837973	27	18763.433594	131.410156	a
53.349412	27	0.000000	0.000000	a2
53.958784	27	18766.656250	134.644531	a
60.342691	27	0.000000	0.000000	a2
60.390473	27	18767.558594	135.546875	a
67.426258	27	0.000000	0.000000	a2
67.576420	27	18768.398438	136.171875	a
74.014145	27	0.000000	0.000000	a2
74.049188	27	18770.589844	138.546875	a
81.033270	27	0.000000	0.000000	a2
81.947629	27	18771.363281	139.339844	a
88.429877	27	0.000000	0.000000	a2
88.573997	27	18773.941406	141.886719	a
95.998292	27	0.000000	0.000000	a2
95.998893	27	18780.257812	148.230469	a
102.910666	27	0.000000	0.000000	a2
102.931402	27	18781.031250	148.972656	a
109.318861	27	0.000000	0.000000	a2
110.266014	27	18773.425781	156.363281	b
110.312859	27	0.000000	0.000000	b2
110.312859	27	18776.101562	160.910156	b
110.365537	27	0.000000	0.000000	b2
110.365537	27	18778.187500	163.089844	b
110.426569	27	0.000000	0.000000	b2
110.426570	27	18780.234375	165.203125	b
110.497015	27	0.000000	0.000000	b2
110.497015	27	18787.167969	171.949219	b
110.568105	27	0.000000	0.000000	b2
110.568105	27	18789.972656	174.914062	b
110.643259	27	0.000000	0.000000	b2
110.643259	27	18792.421875	177.250000	b
110.713987	27	0.000000	0.000000	b2
110.713987	27	18794.742188	181.691406	b
110.755690	27	0.000000	0.000000	b2
110.755690	27	18795.644531	182.558594	b
110.779468	27	0.000000	0.000000	b2
110.779468	27	18796.031250	182.933594	b
110.789392	27	0.000000	0.000000	b2
110.789392	27	18796.289062	183.105469	b
110.791703	27	0.000000	0.000000	b2
110.791782	27	18799.054688	183.281250	c
110.830937	27	0.000000	0.000000	c2
0.038321	28	18729.398438	31.210938	a
4.236246	28	0.000000	0.000000	a2
4.397379	28	18733.011719	41.347656	a
10.321088	28	0.000000	0.000000	a2
11.154695	28	18736.363281	51.078125	a
17.495316	28	0.000000	0.000000	a2
17.495882	28	18752.218750	104.128906	a
25.431787	28	0.000000	0.000000	a2
25.432333	28	18759.566406	127.519531	a
31.790243	28	0.000000	0.000000	a2
33.027130	28	18760.726562	128.707031	a
39.127154	28	0.000000	0.000000	a2
39.174735	28	18761.628906	129.574219	a
46.347352	28	0.000000	0.000000	a2
46.347941	28	18764.980469	132.906250	a
53.886752	28	0.000000	0.000000	a2
53.958800	28	18774.261719	142.292969	a
60.552776	28	0.000000	0.000000	a2
60.553277	28	18775.292969	143.203125	a
67.652319	28	0.000000	0.000000	a2
67.652987	28	18776.261719	144.031250	a
74.280036	28	0.000000	0.000000	a2
74.280548	28	18777.164062	145.125000	a
81.240676	28	0.000000	0.000000	a2
81.947641	28	18777.808594	145.839844	a
88.599286	28	0.000000	0.000000	a2
88.599793	28	18778.710938	146.722656	a
96.035871	28	0.000000	0.000000	a2
96.036440	28	18780.257812	148.191406	a
103.006327	28	0.000000	0.000000	a2
103.006829	28	18781.031250	149.042969	a
109.783835	28	0.000000	0.000000	a2
110.266020	28	18768.421875	151.363281	b
110.312871	28	0.000000	0.000000	b2
110.312871	28	18770.968750	155.917969	b
110.365549	28	0.000000	0.000000	b2
110.365549	28	18773.089844	158.027344	b
110.426581	28	0.000000	0.000000	b2
110.426581	28	18775.453125	160.347656	b
110.497027	28	0.000000	0.000000	b2
110.497027	28	18782.203125	167.160156	b
110.568117	28	0.000000	0.000000	b2
110.568117	28	18785.007812	169.964844	b
110.643270	28	0.000000	0.000000	b2
110.643270	28	18787.585938	172.324219	b
110.713998	28	0.000000	0.000000	b2
110.713998	28	18789.906250	176.859375	b
110.755702	28	0.000000	0.000000	b2
110.755702	28	18790.808594	177.718750	b
110.779481	28	0.000000	0.000000	b2
110.779481	28	18791.195312	178.078125	b
110.789403	28	0.000000	0.000000	b2
110.789403	28	18791.324219	178.246094	b
110.791716	28	0.000000	0.000000	b2
110.791793	28	18794.136719	178.375000	c
110.830290	28	0.000000	0.000000	c2
110.830291	28	18794.136719	180.953125	c
110.899101	28	0.000000	0.000000	c2
110.899103	28	18796.871094	183.691406	c
110.935021	28	0.000000	0.000000	c2
0.038316	29	18729.398438	31.203125	a
4.248054	29	0.000000	0.000000	a2
4.397396	29	18733.011719	41.394531	a
10.409977	29	0.000000	0.000000	a2
11.154709	29	18735.875000	50.621094	a
17.565037	29	0.000000	0.000000	a2
17.565604	29	18752.375000	104.203125	a
25.604887	29	0.000000	0.000000	a2
25.605397	29	18760.496094	128.453125	a
31.973582	29	0.000000	0.000000	a2
33.027145	29	18761.656250	129.683594	a
39.331525	29	0.000000	0.000000	a2
39.332013	29	18762.558594	130.546875	a
46.561216	29	0.000000	0.000000	a2
46.561785	29	18765.781250	133.742188	a
54.106379	29	0.000000	0.000000	a2
54.106910	29	18775.191406	143.160156	a
60.666247	29	0.000000	0.000000	a2
60.666742	29	18775.964844	143.980469	a
67.763120	29	0.000000	0.000000	a2
67.763768	29	18776.933594	144.722656	a
74.368095	29	0.000000	0.000000	a2
74.368595	29	18778.222656	146.160156	a
81.363181	29	0.000000	0.000000	a2
81.947654	29	18778.867188	146.859375	a
88.719762	29	0.000000	0.000000	a2
88.720254	29	18779.640625	147.644531	a
96.086069	29	0.000000	0.000000	a2
96.086645	29	18780.542969	148.515625	a
103.096055	29	0.000000	0.000000	a2
103.096555	29	18781.316406	149.269531	a
109.960036	29	0.000000	0.000000	a2
110.266362	29	18767.546875	150.484375	b
110.312883	29	0.000000	0.000000	b2
110.312883	29	18770.222656	155.054688	b
110.365564	29	0.000000	0.000000	b2
110.365564	29	18772.285156	157.210938	b
110.426593	29	0.000000	0.000000	b2
110.426594	29	18774.484375	159.503906	b
110.497039	29	0.000000	0.000000	b2
110.497039	29	18781.398438	166.152344	b
110.568129	29	0.000000	0.000000	b2
110.568129	29	18784.203125	169.148438	b
110.643282	29	0.000000	0.000000	b2
110.643282	29	18786.781250	171.800781	b
110.714011	29	0.000000	0.000000	b2
110.714011	29	18789.101562	176.097656	b
110.755714	29	0.000000	0.000000	b2
110.755714	29	18790.003906	176.929688	b
110.779492	29	0.000000	0.000000	b2
110.779492	29	18790.390625	177.246094	b
110.789415	29	0.000000	0.000000	b2
110.789415	29	18790.519531	177.445312	b
110.791727	29	0.000000	0.000000	b2
110.791806	29	18793.304688	177.539062	c
110.829593	29	0.000000	0.000000	c2
0.038230	30	18729.398438	31.214844	a
4.279182	30	0.000000	0.000000	a2
4.397318	30	18733.011719	41.417969	a
10.242500	30	0.000000	0.000000	a2
11.154630	30	18735.132812	47.660156	a
17.014646	30	0.000000	0.000000	a2
17.327468	30	18744.410156	75.882812	a
25.086446	30	0.000000	0.000000	a2
25.086996	30	18753.433594	107.253906	a
31.794906	30	0.000000	0.000000	a2
33.027064	30	18755.238281	113.097656	a
39.101321	30	0.000000	0.000000	a2
39.174666	30	18756.011719	115.988281	a
46.376656	30	0.000000	0.000000	a2
46.377240	30	18759.621094	127.617188	a
53.874528	30	0.000000	0.000000	a2
53.958736	30	18769.289062	137.210938	a
60.417794	30	0.000000	0.000000	a2
60.418303	30	18770.062500	137.988281	a
67.565521	30	0.000000	0.000000	a2
67.576350	30	18771.031250	138.828125	a
74.141745	30	0.000000	0.000000	a2
74.142251	30	18771.804688	139.730469	a
81.159746	30	0.000000	0.000000	a2
81.947574	30	18772.449219	140.468750	a
88.524907	30	0.000000	0.000000	a2
88.573942	30	18773.738281	141.652344	a
95.871802	30	0.000000	0.000000	a2
95.919540	30	18774.511719	142.531250	a
102.906568	30	0.000000	0.000000	a2
102.931347	30	18775.285156	143.273438	a
109.730143	30	0.000000	0.000000	a2
110.265962	30	18761.222656	144.152344	b
110.312800	30	0.000000	0.000000	b2
110.312800	30	18763.898438	148.746094	b
110.365478	30	0.000000	0.000000	b2
110.365478	30	18766.039062	150.921875	b
110.426511	30	0.000000	0.000000	b2
110.426511	30	18768.574219	153.324219	b
110.497096	30	0.000000	0.000000	b2
110.497096	30	18775.269531	160.164062	b
110.568047	30	0.000000	0.000000	b2
110.568047	30	18778.203125	163.007812	b
110.643196	30	0.000000	0.000000	b2
110.643197	30	18780.652344	165.507812	b
110.713924	30	0.000000	0.000000	b2
110.713924	30	18783.101562	170.000000	b
110.755631	30	0.000000	0.000000	b2
110.755631	30	18783.875000	170.636719	b
110.779409	30	0.000000	0.000000	b2
110.779409	30	18784.261719	171.117188	b
110.789332	30	0.000000	0.000000	b2
110.789332	30	18784.390625	171.273438	b
110.791645	30	0.000000	0.000000	b2
110.791753	30	18787.160156	171.386719	c
110.830440	30	0.000000	0.000000	c2
110.830441	30	18787.160156	173.964844	c
110.900259	30	0.000000	0.000000	c2
0.038343	31	18729.398438	31.214844	a
4.175382	31	0.000000	0.000000	a2
4.397420	31	18733.011719	41.375000	a
10.228921	31	0.000000	0.000000	a2
11.154728	31	18735.210938	47.785156	a
17.599069	31	0.000000	0.000000	a2
17.599632	31	18745.136719	82.605469	a
25.449416	31	0.000000	0.000000	a2
25.449930	31	18753.515625	107.367188	a
31.731585	31	0.000000	0.000000	a2
33.027165	31	18754.804688	112.781250	a
39.083822	31	0.000000	0.000000	a2
39.174766	31	18755.707031	115.707031	a
46.389387	31	0.000000	0.000000	a2
46.389988	31	18759.316406	127.273438	a
53.527221	31	0.000000	0.000000	a2
53.958833	31	18762.152344	130.136719	a
60.377593	31	0.000000	0.000000	a2
60.390516	31	18763.054688	131.007812	a
67.459608	31	0.000000	0.000000	a2
67.576470	31	18764.152344	131.875000	a
74.079364	31	0.000000	0.000000	a2
74.079889	31	18765.441406	133.382812	a
81.058814	31	0.000000	0.000000	a2
81.947673	31	18766.214844	134.144531	a
88.444629	31	0.000000	0.000000	a2
88.574042	31	18766.988281	134.953125	a
95.790334	31	0.000000	0.000000	a2
95.919637	31	18769.179688	137.109375	a
102.876790	31	0.000000	0.000000	a2
102.931447	31	18769.824219	137.839844	a
109.726054	31	0.000000	0.000000	a2
110.266047	31	18756.011719	138.945312	b
110.312898	31	0.000000	0.000000	b2
110.312898	31	18758.687500	143.531250	b
110.365575	31	0.000000	0.000000	b2
110.365575	31	18760.953125	145.773438	b
110.426608	31	0.000000	0.000000	b2
110.426608	31	18763.257812	148.089844	b
110.497053	31	0.000000	0.000000	b2
110.497053	31	18770.019531	154.746094	b
110.568143	31	0.000000	0.000000	b2
110.568143	31	18772.824219	157.785156	b
110.643293	31	0.000000	0.000000	b2
110.643293	31	18775.273438	160.085938	b
110.714025	31	0.000000	0.000000	b2
110.714025	31	18777.722656	164.582031	b
110.755737	31	0.000000	0.000000	b2
110.755737	31	18778.882812	165.820312	b
110.779507	31	0.000000	0.000000	b2
110.779507	31	18779.269531	166.113281	b
110.789429	31	0.000000	0.000000	b2
110.789429	31	18779.398438	166.324219	b
110.791742	31	0.000000	0.000000	b2
110.792232	31	18782.253906	168.468750	c
110.832258	31	0.000000	0.000000	c2

